On the use of kinetic energy preserving DG-schemes for large eddy simulation

High Order DG methods with Riemann solver based interface numerical flux functions offer an interesting dispersion dissipation behaviour: dispersion errors are very low for a broad range of scales, while dissipation errors are very low for well resolved scales and are very high for scales close to the Nyquist cutoff. This observation motivates the trend that DG methods with Riemann solvers are used without an explicit LES model added. Due to under-resolution of vortical dominated structures typical for LES type setups, element based high order methods suffer from stability issues caused by aliasing errors of the non-linear flux terms. A very common strategy to fight these aliasing issues (and instabilities) is so-called polynomial de-aliasing, where interpolation is exchanged with projection based on an increased number of quadrature points. In this paper, we start with this common no-model or implicit LES (iLES) DG approach with polynomial de-aliasing and Riemann solver dissipation and review its capabilities and limitations. We find that the strategy gives excellent results, but only when the resolution is such, that about 40\% of the dissipation is resolved. For more realistic, coarser resolutions used in classical LES e.g. of industrial applications, the iLES DG strategy becomes quite in-accurate. The core of this work is a novel LES strategy based on split form DG methods that are kinetic energy preserving. Such discretisations offer excellent stability with full control over the amount and shape of the added artificial dissipation. This premise is the main idea of the work and we will assess the LES capabilities of the novel split form DG approach. We will demonstrate that the novel DG LES strategy offers similar accuracy as the iLES methodology for well resolved cases, but strongly increases fidelity in case of more realistic coarse resolutions.

==> figures/lpk/E_uu_FFTMS_0000019.0000000.dat <==
 TITLE     = "MeanSquares "
VARIABLES ="yPlus"
"uu"
"vv"
"ww"
"uv"
"u_mean"
ZONE T="ZONE1"
 STRANDID=0, SOLUTIONTIME=0
  I=         100 , J=1, K=1, ZONETYPE=Ordered
 DATAPACKING=POINT
 DT=(DOUBLE DOUBLE DOUBLE DOUBLE DOUBLE DOUBLE)
  0.585488412898E+03   0.539040100528E+00   0.373182626516E+00   0.362121031126E+00  -0.731038700241E-02   0.214461510845E+02
  0.576465238693E+03   0.547266195553E+00   0.373975629726E+00   0.367282234364E+00  -0.253417933179E-01   0.214418752936E+02
  0.567442064488E+03   0.547012453792E+00   0.375909046424E+00   0.367818013684E+00  -0.409937941035E-01   0.214326272525E+02
  0.558418890283E+03   0.549145258243E+00   0.379395700485E+00   0.367576710698E+00  -0.556997881663E-01   0.214209003329E+02
  0.549395716078E+03   0.558844709742E+00   0.383399567992E+00   0.371325213744E+00  -0.702694211789E-01   0.214072919046E+02
  0.540372541873E+03   0.571363387312E+00   0.387536528000E+00   0.377251079661E+00  -0.849180011264E-01   0.213913563135E+02
  0.531349367668E+03   0.584860605196E+00   0.392225579697E+00   0.383897474688E+00  -0.996090395374E-01   0.213722336081E+02
  0.522326193463E+03   0.600750840470E+00   0.397806879336E+00   0.391724988646E+00  -0.114325440431E+00   0.213490817401E+02
  0.513303019258E+03   0.619783881982E+00   0.404135162200E+00   0.401528502600E+00  -0.129100094930E+00   0.213213395722E+02
  0.504279845053E+03   0.640962600806E+00   0.410896143412E+00   0.413358206079E+00  -0.143925698538E+00   0.212888481153E+02
  0.495256670848E+03   0.663171277639E+00   0.418074641767E+00   0.426673891392E+00  -0.158728048126E+00   0.212518575349E+02
  0.486233496644E+03   0.686562343020E+00   0.426035989588E+00   0.440866191248E+00  -0.173469371460E+00   0.212109474886E+02
  0.477210322439E+03   0.712209081986E+00   0.435170485119E+00   0.455481359068E+00  -0.188297880711E+00   0.211668883119E+02
  0.468187148234E+03   0.740916056799E+00   0.445469338839E+00   0.470245301663E+00  -0.203597741258E+00   0.211204705193E+02
  0.459163974029E+03   0.772820222643E+00   0.456446484126E+00   0.485242945835E+00  -0.219855235439E+00   0.210723300799E+02
  0.450140799824E+03   0.808171987236E+00   0.467510702265E+00   0.501202700924E+00  -0.237392216588E+00   0.210227969570E+02
  0.441117625619E+03   0.847963524344E+00   0.478486426576E+00   0.519346025704E+00  -0.256130677345E+00   0.209717944415E+02
  0.432094451414E+03   0.892827546249E+00   0.489803628543E+00   0.540420545755E+00  -0.275556042754E+00   0.209188168227E+02
  0.423071277209E+03   0.940633733150E+00   0.502112942889E+00   0.563520166762E+00  -0.294919187788E+00   0.208630129061E+02
  0.414048103004E+03   0.985962712990E+00   0.515625559238E+00   0.586300228115E+00  -0.313530782263E+00   0.208034028304E+02
  0.405024928799E+03   0.102462461108E+01   0.529903414656E+00   0.607633522017E+00  -0.330912171692E+00   0.207392556190E+02
  0.396001754594E+03   0.106046278422E+01   0.544564087535E+00   0.630470413918E+00  -0.346738409524E+00   0.206706549790E+02
  0.386978580389E+03   0.110235745160E+01   0.560152766750E+00   0.658529932567E+00  -0.360954474842E+00   0.205992810258E+02
  0.377955406185E+03   0.114379307651E+01   0.577116122678E+00   0.684675887535E+00  -0.374765570975E+00   0.205294356091E+02
  0.368932231980E+03   0.118090145352E+01   0.592575426659E+00   0.704432746400E+00  -0.392198446764E+00   0.204693380828E+02
  0.360718502606E+03   0.120953064807E+01   0.605676962961E+00   0.723428769856E+00  -0.402282447346E+00   0.203990442816E+02
  0.353314218064E+03   0.126588335754E+01   0.616851388908E+00   0.752524882162E+00  -0.417121851989E+00   0.203480551813E+02
  0.345909933523E+03   0.128796594417E+01   0.628576884295E+00   0.765908660320E+00  -0.426722897004E+00   0.202803999165E+02
  0.338505648981E+03   0.130897713336E+01   0.641104521421E+00   0.775386446077E+00  -0.434764318476E+00   0.202096544739E+02
  0.331101364439E+03   0.134273842291E+01   0.652603095944E+00   0.789629531459E+00  -0.444134973004E+00   0.201415645131E+02
  0.323697079897E+03   0.138158140301E+01   0.662530810128E+00   0.804312066544E+00  -0.455787255413E+00   0.200770461008E+02
  0.316292795355E+03   0.142208387802E+01   0.671787696699E+00   0.816802269676E+00  -0.469173637881E+00   0.200144703608E+02
  0.308888510813E+03   0.146564589090E+01   0.681175892992E+00   0.828849312795E+00  -0.483346215587E+00   0.199513148705E+02
  0.301484226271E+03   0.151154180349E+01   0.690643522127E+00   0.842861030108E+00  -0.497552172884E+00   0.198852636759E+02
  0.294079941729E+03   0.155596631875E+01   0.699746385036E+00   0.859489981081E+00  -0.511211025449E+00   0.198148379140E+02
  0.286675657188E+03   0.159596884039E+01   0.708421019944E+00   0.878000490267E+00  -0.523758659146E+00   0.197396392883E+02
  0.279271372646E+03   0.163208453864E+01   0.717187744394E+00   0.897455476946E+00  -0.534747544588E+00   0.196602887197E+02
  0.271867088104E+03   0.166698690222E+01   0.726664981639E+00   0.917143257268E+00  -0.544175462798E+00   0.195781424346E+02
  0.264462803562E+03   0.170252570728E+01   0.736941175527E+00   0.936374966138E+00  -0.552711274958E+00   0.194948676544E+02
  0.257058519020E+03   0.173886705351E+01   0.747435293033E+00   0.954578429779E+00  -0.561516928944E+00   0.194119600176E+02
  0.249654234478E+03   0.177656665398E+01   0.757407508430E+00   0.971945952736E+00  -0.571675347281E+00   0.193302849089E+02
  0.242249949936E+03   0.181853775067E+01   0.766667412423E+00   0.989761071230E+00  -0.583577041846E+00   0.192497249418E+02
  0.234845665394E+03   0.186817784536E+01   0.775774482858E+00   0.100940360719E+01  -0.596718098520E+00   0.191690158848E+02
  0.227441380852E+03   0.192408785282E+01   0.785414434197E+00   0.103052498818E+01  -0.610089844764E+00   0.190858532748E+02
  0.220037096311E+03   0.197784097598E+01   0.795478670381E+00   0.105083984218E+01  -0.622837805812E+00   0.189973518725E+02
  0.212632811769E+03   0.202188537825E+01   0.804984961499E+00   0.106965596528E+01  -0.634549422681E+00   0.189009400608E+02
  0.205228527227E+03   0.206317221100E+01   0.813461238704E+00   0.109229800203E+01  -0.644900385710E+00   0.187957713954E+02
  0.197824242685E+03   0.211895438571E+01   0.822413037171E+00   0.112538295025E+01  -0.653603937479E+00   0.186847357809E+02
  0.190419958143E+03   0.217819716608E+01   0.833501973394E+00   0.115819111603E+01  -0.662717142891E+00   0.185771528272E+02
  0.183015673601E+03   0.223551632307E+01   0.843431247137E+00   0.118147656031E+01  -0.681168163031E+00   0.184922287868E+02
  0.176882855374E+03   0.227495639885E+01   0.850926154089E+00   0.119700889008E+01  -0.687984808093E+00   0.183878355676E+02
  0.172021503461E+03   0.236528895274E+01   0.856327596960E+00   0.122837592217E+01  -0.704908542653E+00   0.183349236575E+02
  0.167160151548E+03   0.239611176560E+01   0.862209534663E+00   0.123717234368E+01  -0.712342291185E+00   0.182453307293E+02
  0.162298799636E+03   0.242510802962E+01   0.868663809859E+00   0.124281482169E+01  -0.715663531053E+00   0.181493286080E+02
  0.157437447723E+03   0.247170368017E+01   0.874393591157E+00   0.125649291213E+01  -0.719191404118E+00   0.180597370666E+02
  0.152576095810E+03   0.252250891876E+01   0.879032048974E+00   0.127137241673E+01  -0.724888032624E+00   0.179786528625E+02
  0.147714743897E+03   0.257400990568E+01   0.883221155022E+00   0.128315973275E+01  -0.732734208917E+00   0.179025580154E+02
  0.142853391985E+03   0.263025734676E+01   0.887335265055E+00   0.129338479427E+01  -0.742032813113E+00   0.178259954952E+02
  0.137992040072E+03   0.269008262163E+01   0.890957841143E+00   0.130438818176E+01  -0.752029896222E+00   0.177439996458E+02
  0.133130688159E+03   0.274667994987E+01   0.893414175036E+00   0.131662269704E+01  -0.761768456253E+00   0.176534687995E+02
  0.128269336246E+03   0.279561736086E+01   0.894488010148E+00   0.132972376675E+01  -0.769954529711E+00   0.175536677726E+02
  0.123407984334E+03   0.283936864050E+01   0.894547468920E+00   0.134416951483E+01  -0.775380648867E+00   0.174460480053E+02
  0.118546632421E+03   0.288401573337E+01   0.894051986712E+00   0.136127408636E+01  -0.777734245340E+00   0.173335730640E+02
  0.113685280508E+03   0.293330458247E+01   0.893004272956E+00   0.138198041671E+01  -0.778136209015E+00   0.172197371452E+02
  0.108823928595E+03   0.298729326873E+01   0.890916318120E+00   0.140616418547E+01  -0.778858587323E+00   0.171074642126E+02
  0.103962576682E+03   0.304684526199E+01   0.887350274198E+00   0.143315690786E+01  -0.782243556665E+00   0.169980754351E+02
  0.991012247697E+02   0.311766887615E+01   0.882510460795E+00   0.146242146110E+01  -0.789454150391E+00   0.168905126559E+02
  0.942398728569E+02   0.320644985864E+01   0.877200985414E+00   0.149292838550E+01  -0.799864032975E+00   0.167810056272E+02
  0.893785209442E+02   0.330999261333E+01   0.871957807771E+00   0.152170917444E+01  -0.811441279126E+00   0.166633706877E+02
  0.845171690314E+02   0.341030114888E+01   0.866053180965E+00   0.154468272616E+01  -0.821672460268E+00   0.165301284779E+02
  0.796558171187E+02   0.349025022785E+01   0.857596772485E+00   0.156226960142E+01  -0.828135041964E+00   0.163746282955E+02
  0.747944652059E+02   0.356287247693E+01   0.845220965720E+00   0.158517249168E+01  -0.828587363272E+00   0.161943668865E+02
  0.699331132931E+02   0.367009377807E+01   0.829629740608E+00   0.162551769908E+01  -0.822534965292E+00   0.159956897545E+02
  0.650717613804E+02   0.381642367859E+01   0.811540031085E+00   0.166648241592E+01  -0.817706727425E+00   0.158000629488E+02
  0.602104094676E+02   0.402744084355E+01   0.787499461877E+00   0.168462005189E+01  -0.839665223812E+00   0.156521013572E+02
  0.566241388410E+02   0.414274598141E+01   0.763852810246E+00   0.170367573106E+01  -0.834253494955E+00   0.154546515935E+02
  0.543129495005E+02   0.435815461846E+01   0.748148556836E+00   0.173401977382E+01  -0.852605065113E+00   0.153939103388E+02
  0.520017601601E+02   0.443253494603E+01   0.728889551674E+00   0.174703221092E+01  -0.846059508126E+00   0.152461405060E+02
  0.496905708197E+02   0.450575458819E+01   0.708120676396E+00   0.176030057910E+01  -0.832553492292E+00   0.150837103078E+02
  0.473793814792E+02   0.462322098280E+01   0.686022951877E+00   0.177994777078E+01  -0.823163119121E+00   0.149344639586E+02
  0.450681921388E+02   0.477430686073E+01   0.662389468633E+00   0.179395132136E+01  -0.821450186788E+00   0.147998173340E+02
  0.427570027983E+02   0.495858366983E+01   0.637600655489E+00   0.180009185221E+01  -0.825286246846E+00   0.146682319617E+02
  0.404458134579E+02   0.517244443684E+01   0.611670178725E+00   0.180574815332E+01  -0.830585034999E+00   0.145246192477E+02
  0.381346241174E+02   0.539679562213E+01   0.583716319697E+00   0.181723843770E+01  -0.833446370527E+00   0.143562251689E+02
  0.358234347770E+02   0.561268324039E+01   0.552638899229E+00   0.183457419317E+01  -0.830556138639E+00   0.141555460327E+02
  0.335122454365E+02   0.581910201712E+01   0.518144379482E+00   0.185271615500E+01  -0.819490506823E+00   0.139208263979E+02
  0.312010560961E+02   0.602921032412E+01   0.481031810423E+00   0.186448307334E+01  -0.799811345288E+00   0.136546903816E+02
  0.288898667556E+02   0.625123618362E+01   0.442454564032E+00   0.186257816845E+01  -0.774152544900E+00   0.133614574550E+02
  0.265786774152E+02   0.647943900289E+01   0.402794634421E+00   0.184180570588E+01  -0.747685686740E+00   0.130436937174E+02
  0.242674880747E+02   0.671010784545E+01   0.361127685022E+00   0.180263261877E+01  -0.725171443600E+00   0.126985496793E+02
  0.219562987343E+02   0.696721862199E+01   0.315838200391E+00   0.175393001136E+01  -0.706722770569E+00   0.123144357638E+02
  0.196451093938E+02   0.729945425623E+01   0.266085510310E+00   0.170991590678E+01  -0.685063835728E+00   0.118685869586E+02
  0.173339200534E+02   0.772104335230E+01   0.213111156167E+00   0.167836574585E+01  -0.647073290355E+00   0.113260682356E+02
  0.150227307129E+02   0.811852707348E+01   0.160340857671E+00   0.164508299022E+01  -0.580188733271E+00   0.106407725489E+02
  0.127115413725E+02   0.820622579873E+01   0.112017348301E+00   0.156867799628E+01  -0.480679322522E+00   0.975896361010E+01
  0.104003520320E+02   0.762773124801E+01   0.712901891219E-01   0.140001038020E+01  -0.358168815629E+00   0.862591642303E+01
  0.808916269157E+01   0.621112577502E+01   0.393754050542E-01   0.112269589992E+01  -0.232005552387E+00   0.719620958013E+01
  0.577797335112E+01   0.419376258893E+01   0.166013030045E-01   0.777824803138E+00  -0.121561351291E+00   0.544822345855E+01
  0.346678401067E+01   0.210229413364E+01   0.373103520927E-02   0.423378780463E+00  -0.407097317624E-01   0.340339457945E+01
  0.115559467022E+01   0.382201114113E+00   0.800754957207E-04   0.860149973316E-01  -0.265638835140E-02   0.115076192537E+01


==> figures/lpk/Re125_OI_Roe_EnergySpectrum_0000004.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)" "Sum(E(k))"
00001  0.930742597611E-01   0.785667833985E-01
00002  0.640593070358E-01   0.124980470502E+00
00003  0.287680671704E-01   0.154207258268E+00
00004  0.296855083624E-01   0.182029428714E+00
00005  0.259588325303E-01   0.205502350232E+00
00006  0.209870105052E-01   0.223613741809E+00
00007  0.152357726490E-01   0.238466665890E+00
00008  0.144700755117E-01   0.253194590751E+00
00009  0.149857742107E-01   0.266839482068E+00
00010  0.123040084239E-01   0.278344986820E+00
00011  0.107070010808E-01   0.288793015244E+00
00012  0.101890557674E-01   0.298789510408E+00
00013  0.980393455987E-02   0.308417903756E+00
00014  0.945285213666E-02   0.316890971103E+00
00015  0.749328255571E-02   0.324645474909E+00
00016  0.801572505713E-02   0.332468685551E+00
00017  0.763069622775E-02   0.339711267597E+00
00018  0.685446786278E-02   0.346241916933E+00
00019  0.620683081067E-02   0.352398188851E+00
00020  0.610571302514E-02   0.358358998734E+00
00021  0.581590674119E-02   0.363972158936E+00
00022  0.541041366191E-02   0.369196576014E+00
00023  0.503842049313E-02   0.374059492335E+00
00024  0.468741215057E-02   0.378678094871E+00
00025  0.454979292016E-02   0.383061874722E+00
00026  0.421776678217E-02   0.387146905768E+00
00027  0.395229531012E-02   0.391030594859E+00
00028  0.381508287240E-02   0.394715917815E+00
00029  0.355556303992E-02   0.398144121221E+00
00030  0.330084377162E-02   0.401393628633E+00
00031  0.319817105273E-02   0.404465581896E+00
00032  0.294573547201E-02   0.407388119707E+00
00033  0.289934015008E-02   0.410230167374E+00
00034  0.278475518357E-02   0.412907550983E+00
00035  0.257001203420E-02   0.415443771526E+00
00036  0.250242905188E-02   0.417862172625E+00
00037  0.233437314633E-02   0.420149670553E+00
00038  0.224062271054E-02   0.422305069556E+00
00039  0.207017529603E-02   0.424363226275E+00
00040  0.204613814075E-02   0.426354007760E+00
00041  0.193542482901E-02   0.428209794092E+00
00042  0.177614783514E-02   0.429963724994E+00
00043  0.173171396949E-02   0.431634818902E+00
00044  0.161047384708E-02   0.433213730194E+00
00045  0.154734873662E-02   0.434686227852E+00
00046  0.139764657944E-02   0.436055075447E+00
00047  0.134004861027E-02   0.437362700486E+00
00048  0.127520146808E-02   0.438596191973E+00
00049  0.119178150632E-02   0.439747387559E+00
00050  0.111060966460E-02   0.440805572431E+00
00051  0.100576008015E-02   0.441784158606E+00
00052  0.951412269774E-03   0.442698377425E+00
00053  0.877025367090E-03   0.443534907844E+00
00054  0.796035471333E-03   0.444297995429E+00
00055  0.730139698936E-03   0.444998866570E+00
00056  0.671602583216E-03   0.445649679739E+00
00057  0.630023755372E-03   0.446246442925E+00
00058  0.563502614743E-03   0.446785294611E+00
00059  0.514200758977E-03   0.447281993060E+00
00060  0.479196138006E-03   0.447733550573E+00
00061  0.423918888080E-03   0.448142054015E+00
00062  0.393087996508E-03   0.448514595549E+00
00063  0.351995071023E-03   0.448855925848E+00
00064  0.330665527601E-03   0.449173382395E+00
00065  0.304247565886E-03   0.449460008589E+00
00066  0.269004822058E-03   0.449720377271E+00
00067  0.251732542846E-03   0.449960904588E+00
00068  0.229322089641E-03   0.450182404655E+00
00069  0.213678044638E-03   0.450386174997E+00
00070  0.193862640528E-03   0.450572520235E+00
00071  0.178827834152E-03   0.450745631866E+00
00072  0.167395428685E-03   0.450903272333E+00
00073  0.147885505619E-03   0.451042155461E+00
00074  0.129880749213E-03   0.451163296741E+00
00075  0.112401810952E-03   0.451269030461E+00
00076  0.990656289606E-04   0.451361960655E+00
00077  0.867947591504E-04   0.451443204255E+00
00078  0.756924420920E-04   0.451514858888E+00
00079  0.676168225121E-04   0.451578049866E+00
00080  0.587651338022E-04   0.451633603914E+00
00081  0.523429615591E-04   0.451682216324E+00
00082  0.448818583207E-04   0.451724261174E+00
00083  0.392078423474E-04   0.451760382148E+00
00084  0.330341056844E-04   0.451791232902E+00
00085  0.286674017117E-04   0.451817592032E+00
00086  0.240508593399E-04   0.451839778295E+00
00087  0.203216667720E-04   0.451858287902E+00
00088  0.166975469063E-04   0.451873474818E+00
00089  0.136762856466E-04   0.451886047396E+00
00090  0.114688703269E-04   0.451896428377E+00
00091  0.929309083033E-05   0.451904860687E+00
00092  0.757152962142E-05   0.451911815820E+00
00093  0.633873583076E-05   0.451917552689E+00
00094  0.513500199835E-05   0.451922214790E+00
00095  0.418920108851E-05   0.451926111986E+00
00096  0.360519001339E-05   0.451929363782E+00
00097  0.289840214658E-05   0.451932097045E+00
00098  0.256812368762E-05   0.451934379077E+00
00099  0.199594064873E-05   0.451936212850E+00
00100  0.167160567548E-05   0.451937697519E+00
00101  0.129773296367E-05   0.451938849407E+00
00102  0.100604243383E-05   0.451939728111E+00
00103  0.751364879765E-06   0.451940395112E+00
00104  0.582637739732E-06   0.451940923981E+00
00105  0.475100634258E-06   0.451941338633E+00
00106  0.354203269768E-06   0.451941655521E+00
00107  0.279572800209E-06   0.451941900162E+00
00108  0.209708289476E-06   0.451942088940E+00


==> figures/lpk/Re125_PI_Cent_Smago_EnergySpectrum_0000004.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)" "Sum(E(k))"
00001  0.939675324182E-01   0.777042069334E-01
00002  0.614408814486E-01   0.122480657700E+00
00003  0.281120200844E-01   0.150706633653E+00
00004  0.283399318214E-01   0.177196346455E+00
00005  0.246394937836E-01   0.198089711139E+00
00006  0.171472355846E-01   0.213269741799E+00
00007  0.132128257354E-01   0.225913734708E+00
00008  0.120751600811E-01   0.237628860855E+00
00009  0.113550922138E-01   0.248154866808E+00
00010  0.969691969130E-02   0.257348414491E+00
00011  0.869017567612E-02   0.266100359384E+00
00012  0.881371410920E-02   0.275000864679E+00
00013  0.898729648083E-02   0.283966659681E+00
00014  0.894429352342E-02   0.292582974620E+00
00015  0.828833635348E-02   0.301075912108E+00
00016  0.869753862329E-02   0.309698673768E+00
00017  0.854798469609E-02   0.317938468972E+00
00018  0.793160571160E-02   0.325099713431E+00
00019  0.639088320766E-02   0.331176457017E+00
00020  0.576260396489E-02   0.336427861387E+00
00021  0.474020477398E-02   0.340564296209E+00
00022  0.353266487083E-02   0.343928552510E+00
00023  0.319584773104E-02   0.346873090856E+00
00024  0.269322896127E-02   0.349309233570E+00


==> figures/lpk/Re125_PI_Cent_Smago_TGVAnalysis.dat <==
TITLE="Taylor-Green Vortex Analysis Data,Re125_PI_Cent_Smago"
VARIABLES = "Time" "Dissipation Rate Incompressible" "Dissipation Rate Compressible","Ekin incomp","Ekin comp", "Enstrophy comp","DR_u","DR_S","DR_Sd","ekin_filtered","Maximum Vorticity" "Mean Temperature","pressure" 
ZONE T="Taylor-Green Vortex Analysis Data,Re125_PI_Cent_Smago"
   0.30006924661791E+01   0.83656556067717E-01   0.46304586441630E+01   0.69325179252847E+00   0.69322157531480E+00   0.80638488268345E+02   0.82156414752347E-01   0.83656556067717E-01   0.82661517675639E-01   0.00000000000000E+00   0.25417435448198E+03   0.42867946842156E+01   0.12305604790183E+04
   0.30014799288698E+01   0.83293139353294E-01   0.80623329893187E+00   0.69046946212518E+00   0.69044428040170E+00   0.79914965988221E+02   0.81612110206338E-01   0.83293139353294E-01   0.82179765703825E-01   0.00000000000000E+00   0.25115632164321E+03   0.42867947330876E+01   0.12305615899363E+04
   0.30022629936548E+01   0.83210622432314E-01   0.26149745804212E+01   0.68848003866496E+00   0.68845181059350E+00   0.79206847438062E+02   0.81215878314394E-01   0.83210622432314E-01   0.81886370428585E-01   0.00000000000000E+00   0.24599126282648E+03   0.42867952027722E+01   0.12305623869242E+04
   0.30032569109077E+01   0.80125716914343E-01  -0.17421030423736E+01   0.68643335513541E+00   0.68640082047544E+00   0.78397794140588E+02   0.79268587182326E-01   0.80125716914343E-01   0.79557664190380E-01   0.00000000000000E+00   0.22941050962169E+03   0.42867959635452E+01   0.12305632073203E+04
   0.30043480530594E+01   0.82919593434592E-01  -0.88083338670271E-01   0.68796645646432E+00   0.68793258279585E+00   0.77561823853118E+02   0.80246423043782E-01   0.82919593434592E-01   0.81142748787344E-01   0.00000000000000E+00   0.22779939229094E+03   0.42867990457835E+01   0.12305625946153E+04
   0.30053123138036E+01   0.78810859360694E-01  -0.39046133660579E+00   0.68629108503121E+00   0.68625156914522E+00   0.76867952112612E+02   0.77844507646010E-01   0.78810859360694E-01   0.78171050112707E-01   0.00000000000000E+00   0.22033484934461E+03   0.42867998823677E+01   0.12305632670208E+04
   0.30066017576346E+01   0.79601968232506E-01   0.20100128901673E+01   0.68545335785182E+00   0.68540117645573E+00   0.75979668368239E+02   0.77795603904793E-01   0.79601968232506E-01   0.78395584957119E-01   0.00000000000000E+00   0.20907770365058E+03   0.42868017440214E+01   0.12305636071779E+04
   0.30078939124612E+01   0.78935669467512E-01  -0.12464524769335E+01   0.68426671597702E+00   0.68421385046947E+00   0.75145056246128E+02   0.77046768540431E-01   0.78935669467512E-01   0.77672947147547E-01   0.00000000000000E+00   0.19977888639989E+03   0.42868033947580E+01   0.12305640821083E+04
   0.30092534330735E+01   0.76790281714699E-01   0.31047524891333E+00   0.68284467537709E+00   0.68280193333116E+00   0.74301030563928E+02   0.75552712798075E-01   0.76790281714699E-01   0.75968462052271E-01   0.00000000000000E+00   0.19269013767721E+03   0.42868049725764E+01   0.12305646468751E+04
   0.30107630780908E+01   0.77021241115298E-01   0.10557889085244E+01   0.68197088551922E+00   0.68193000886307E+00   0.73434909695710E+02   0.75234458855725E-01   0.77021241115298E-01   0.75830193812253E-01   0.00000000000000E+00   0.17556245757259E+03   0.42868070505298E+01   0.12305649956449E+04
   0.30123390799261E+01   0.76270070426109E-01  -0.19408516226077E-01   0.68044362385381E+00   0.68040300482135E+00   0.72589849630033E+02   0.74437035082935E-01   0.76270070426109E-01   0.75050057507276E-01   0.00000000000000E+00   0.16946955596955E+03   0.42868087501962E+01   0.12305656064465E+04
   0.30140113395154E+01   0.74757510072128E-01  -0.57725552996551E+00   0.67899247533227E+00   0.67895035786203E+00   0.71748410119088E+02   0.73259063810471E-01   0.74757510072128E-01   0.73760355799204E-01   0.00000000000000E+00   0.16083598471328E+03   0.42868106198377E+01   0.12305661875053E+04
   0.30157012618714E+01   0.73698228346378E-01   0.68034190508898E-01   0.67792128167912E+00   0.67787401729411E+00   0.70964757297699E+02   0.72337600529074E-01   0.73698228346378E-01   0.72789263352368E-01   0.00000000000000E+00   0.14832106929264E+03   0.42868125916152E+01   0.12305666180415E+04
   0.30175338161175E+01   0.72742258817399E-01   0.26590597007447E+00   0.67637154425776E+00   0.67632709784614E+00   0.70143337993411E+02   0.71449512002157E-01   0.72742258817399E-01   0.71883203453668E-01   0.00000000000000E+00   0.14785455085108E+03   0.42868145044135E+01   0.12305672368093E+04
   0.30193256475140E+01   0.72167698864292E-01   0.72276647784705E-01   0.67520244124123E+00   0.67515963764833E+00   0.69418828033674E+02   0.70799283167326E-01   0.72167698864292E-01   0.71254454285290E-01   0.00000000000000E+00   0.14309658267621E+03   0.42868164714214E+01   0.12305677037934E+04
   0.30210830311291E+01   0.71450194006200E-01   0.14040377738927E+00   0.67388140263005E+00   0.67384126923908E+00   0.68728592684502E+02   0.70095762127471E-01   0.71450194006200E-01   0.70549225147027E-01   0.00000000000000E+00   0.14198350436096E+03   0.42868182498177E+01   0.12305682311408E+04
   0.30229952346902E+01   0.70711357973379E-01   0.15173735127143E-02   0.67252138900337E+00   0.67248398754947E+00   0.68038859462947E+02   0.69380878637710E-01   0.70711357973379E-01   0.69824208485783E-01   0.00000000000000E+00   0.14347857236821E+03   0.42868201587634E+01   0.12305687740534E+04
   0.30247979076926E+01   0.70024053713196E-01   0.12564155775496E+00   0.67129106116986E+00   0.67125172628870E+00   0.67417267892736E+02   0.68726452141848E-01   0.70024053713196E-01   0.69160877415762E-01   0.00000000000000E+00   0.13907954698288E+03   0.42868218955134E+01   0.12305692669579E+04
   0.30267934945892E+01   0.69295606794933E-01   0.81921301905444E-01   0.66991434990664E+00   0.66987281376205E+00   0.66776203902756E+02   0.68041474856673E-01   0.69295606794933E-01   0.68460157934304E-01   0.00000000000000E+00   0.13685539048916E+03   0.42868237837179E+01   0.12305698185229E+04
   0.30286488261005E+01   0.68696356045781E-01   0.59817990363434E-01   0.66871594305589E+00   0.66867196604372E+00   0.66216375396483E+02   0.67461361722602E-01   0.68696356045781E-01   0.67873943847037E-01   0.00000000000000E+00   0.13622591635898E+03   0.42868255207620E+01   0.12305702988620E+04
   0.30306062868442E+01   0.68083065476573E-01  -0.26522663058803E-02   0.66750414957505E+00   0.66746194107231E+00   0.65655372638983E+02   0.66874774162709E-01   0.68083065476573E-01   0.67277959417912E-01   0.00000000000000E+00   0.13560147232406E+03   0.42868273603940E+01   0.12305707828720E+04
   0.30324939350908E+01   0.67537311759833E-01   0.27470241405464E-01   0.66639537881658E+00   0.66635835994637E+00   0.65145887150477E+02   0.66346788098412E-01   0.67537311759833E-01   0.66744675628552E-01   0.00000000000000E+00   0.13497301159004E+03   0.42868291169763E+01   0.12305712243045E+04
   0.30344071346132E+01   0.66958291944376E-01   0.14668002557227E+00   0.66509582884888E+00   0.66506205993854E+00   0.64656747429001E+02   0.65813459264774E-01   0.66958291944376E-01   0.66196006977136E-01   0.00000000000000E+00   0.13303179261886E+03   0.42868307306690E+01   0.12305717428245E+04
   0.30362981611782E+01   0.66426197155723E-01  -0.19709178655013E-01   0.66391671258655E+00   0.66388324452172E+00   0.64202011107722E+02   0.65319215668164E-01   0.66426197155723E-01   0.65688596905344E-01   0.00000000000000E+00   0.13263572382130E+03   0.42868323666978E+01   0.12305722143506E+04
   0.30383004220703E+01   0.65997507670086E-01   0.51307379871072E-01   0.66293968313547E+00   0.66290229819995E+00   0.63741503589604E+02   0.64874653985636E-01   0.65997507670086E-01   0.65249306898573E-01   0.00000000000000E+00   0.13160303163378E+03   0.42868342048339E+01   0.12305726067292E+04
   0.30402492170469E+01   0.65498684394511E-01   0.21758669937430E+00   0.66165098854736E+00   0.66161407899671E+00   0.63316156495778E+02   0.64411957201688E-01   0.65498684394511E-01   0.64775459651153E-01   0.00000000000000E+00   0.13096901901381E+03   0.42868357522084E+01   0.12305731220169E+04
   0.30423606501041E+01   0.65018839787818E-01  -0.32972297052894E-03   0.66038296308586E+00   0.66034806415296E+00   0.62882541237171E+02   0.63955483933768E-01   0.65018839787818E-01   0.64311353839782E-01   0.00000000000000E+00   0.13259178363152E+03   0.42868374706457E+01   0.12305736284228E+04
   0.30444655022279E+01   0.64616796276608E-01   0.93545506339681E-01   0.65932322453506E+00   0.65928866347726E+00   0.62473434503219E+02   0.63549830702432E-01   0.64616796276608E-01   0.63906840055108E-01   0.00000000000000E+00   0.13079078334200E+03   0.42868392696083E+01   0.12305740521831E+04
   0.30467387566418E+01   0.64102476630071E-01   0.12999926103299E+00   0.65787941849707E+00   0.65784409694874E+00   0.62056330291714E+02   0.63084423676284E-01   0.64102476630071E-01   0.63425048330833E-01   0.00000000000000E+00   0.13072412030114E+03   0.42868409844031E+01   0.12305746300097E+04
   0.30489810633579E+01   0.63714288254248E-01   0.20781187938522E-01   0.65668571031762E+00   0.65665049579182E+00   0.61666904770190E+02   0.62695196800537E-01   0.63714288254248E-01   0.63036284185823E-01   0.00000000000000E+00   0.12902096549059E+03   0.42868427776161E+01   0.12305751074501E+04
   0.30512986618832E+01   0.63249853338018E-01   0.59320560637015E-01   0.65540162108081E+00   0.65536326248004E+00   0.61286445275535E+02   0.62273075116785E-01   0.63249853338018E-01   0.62599248672285E-01   0.00000000000000E+00   0.12522255894781E+03   0.42868445872693E+01   0.12305756223435E+04
   0.30536645503200E+01   0.62907827316303E-01  -0.65667558556926E-02   0.65433328920124E+00   0.65429108679135E+00   0.60916131053336E+02   0.61916354590068E-01   0.62907827316303E-01   0.62247615207644E-01   0.00000000000000E+00   0.12459723554703E+03   0.42868465252103E+01   0.12305760512137E+04
   0.30560252926745E+01   0.62447030619182E-01   0.13414706963779E+00   0.65291574527639E+00   0.65287357011304E+00   0.60569305592821E+02   0.61513251621052E-01   0.62447030619182E-01   0.61825139177300E-01   0.00000000000000E+00   0.12824805100189E+03   0.42868482246108E+01   0.12305766182204E+04
   0.30584035773642E+01   0.62161439205604E-01   0.53131637586826E-01   0.65175286863245E+00   0.65171660042972E+00   0.60239170953772E+02   0.61204706367684E-01   0.62161439205604E-01   0.61524774125503E-01   0.00000000000000E+00   0.12413608423050E+03   0.42868500691355E+01   0.12305770810083E+04
   0.30607784733742E+01   0.61728073278752E-01   0.56927360231903E-01   0.65035759622561E+00   0.65032184255229E+00   0.59927507153899E+02   0.60832322974296E-01   0.61728073278752E-01   0.61131839710474E-01   0.00000000000000E+00   0.12089787302339E+03   0.42868517379551E+01   0.12305776389114E+04
   0.30631541688890E+01   0.61446872032118E-01   0.76924674912747E-01   0.64922796688093E+00   0.64918914502930E+00   0.59630710636916E+02   0.60542941549993E-01   0.61446872032118E-01   0.60845440760675E-01   0.00000000000000E+00   0.12370409310106E+03   0.42868535328990E+01   0.12305780919904E+04
   0.30655355670459E+01   0.61126465781420E-01   0.41868982331361E-01   0.64798891294822E+00   0.64795111567778E+00   0.59346764186783E+02   0.60240879726186E-01   0.61126465781420E-01   0.60537480346991E-01   0.00000000000000E+00   0.12302996640394E+03   0.42868552443570E+01   0.12305785872022E+04
   0.30679173929978E+01   0.60811372666584E-01   0.21703823231764E-01   0.64676925886763E+00   0.64673841554354E+00   0.59076958098646E+02   0.59948318595809E-01   0.60811372666584E-01   0.60237239730486E-01   0.00000000000000E+00   0.11924006697907E+03   0.42868569523706E+01   0.12305790722822E+04
   0.30702952503999E+01   0.60543467513721E-01   0.43821590408370E-01   0.64565706113926E+00   0.64562359048164E+00   0.58821693857841E+02   0.59686600898285E-01   0.60543467513721E-01   0.59973637675786E-01   0.00000000000000E+00   0.11680620494184E+03   0.42868586956428E+01   0.12305795182123E+04
   0.30726760339696E+01   0.60282287277390E-01   0.54219582244431E-02   0.64459342168743E+00   0.64455153472386E+00   0.58576740139614E+02   0.59433443275058E-01   0.60282287277390E-01   0.59718099586391E-01   0.00000000000000E+00   0.11690638662669E+03   0.42868604375802E+01   0.12305799470346E+04
   0.30750565518344E+01   0.60005855462603E-01   0.10535371704615E+00   0.64341362016467E+00   0.64337221780488E+00   0.58345046989639E+02   0.59179368017211E-01   0.60005855462603E-01   0.59455657419590E-01   0.00000000000000E+00   0.11471248812372E+03   0.42868620975609E+01   0.12305804187613E+04
   0.30774408180699E+01   0.59752793801060E-01   0.14143720193663E+00   0.64210406083732E+00   0.64206991356432E+00   0.58124149220797E+02   0.58942652354433E-01   0.59752793801060E-01   0.59213144786752E-01   0.00000000000000E+00   0.11108180865983E+03   0.42868636731560E+01   0.12305809396830E+04
   0.30798235935421E+01   0.59502227589589E-01   0.77184638993196E-01   0.64081661312609E+00   0.64078330963853E+00   0.57911557975661E+02   0.58711016344738E-01   0.59502227589589E-01   0.58975641227408E-01   0.00000000000000E+00   0.10914071519947E+03   0.42868652326150E+01   0.12305814543246E+04
   0.30822103417415E+01   0.59278540856931E-01   0.44824300991397E-01   0.63967667214354E+00   0.63963829398515E+00   0.57708904204594E+02   0.58497773109266E-01   0.59278540856931E-01   0.58759674551646E-01   0.00000000000000E+00   0.11476438536695E+03   0.42868668552051E+01   0.12305819123309E+04
   0.30846008905999E+01   0.59072069247856E-01  -0.21758703803567E-01   0.63866246968228E+00   0.63862597266412E+00   0.57515040826798E+02   0.58297062492477E-01   0.59072069247856E-01   0.58556463153189E-01   0.00000000000000E+00   0.11527971615349E+03   0.42868685505137E+01   0.12305823172594E+04
   0.30869915451495E+01   0.58872322523185E-01   0.13674796714187E+00   0.63753358961835E+00   0.63750165507780E+00   0.57330143590816E+02   0.58105100564071E-01   0.58872322523185E-01   0.58361346922996E-01   0.00000000000000E+00   0.11851420596271E+03   0.42868701656528E+01   0.12305827669864E+04
   0.30893820172734E+01   0.58617535975166E-01   0.13263449816328E-01   0.63625896682347E+00   0.63622969554661E+00   0.57150781271433E+02   0.57888159195457E-01   0.58617535975166E-01   0.58131876207747E-01   0.00000000000000E+00   0.12030952599647E+03   0.42868716810768E+01   0.12305832757702E+04
   0.30917729144877E+01   0.58499853281491E-01  -0.11834203715358E-01   0.63541574022637E+00   0.63538154917918E+00   0.56977284176039E+02   0.57742314127942E-01   0.58499853281491E-01   0.57996045763809E-01   0.00000000000000E+00   0.12328257853103E+03   0.42868734343344E+01   0.12305836150288E+04
   0.30941590907236E+01   0.58256519426584E-01   0.12331093286609E+00   0.63417559959559E+00   0.63413817237640E+00   0.56812065394004E+02   0.57537706842029E-01   0.58256519426584E-01   0.57778620612534E-01   0.00000000000000E+00   0.12115929484751E+03   0.42868749313134E+01   0.12305841123795E+04
   0.30965519418569E+01   0.58117303623792E-01   0.46842669807871E-01   0.63305257368836E+00   0.63301744710647E+00   0.56654149287176E+02   0.57389442892263E-01   0.58117303623792E-01   0.57633215759832E-01   0.00000000000000E+00   0.12080645377502E+03   0.42868764904149E+01   0.12305845606696E+04
   0.30989441633054E+01   0.57908091144290E-01   0.44024713253196E-01   0.63188571055273E+00   0.63185535845759E+00   0.56502954654371E+02   0.57209675863290E-01   0.57908091144290E-01   0.57443143103748E-01   0.00000000000000E+00   0.12141565165783E+03   0.42868780170435E+01   0.12305850255051E+04
   0.31013339236044E+01   0.57794687037140E-01  -0.11661572333687E-01   0.63098749553949E+00   0.63095955908843E+00   0.56356170173314E+02   0.57079502662520E-01   0.57794687037140E-01   0.57318713657526E-01   0.00000000000000E+00   0.12043072854818E+03   0.42868796945553E+01   0.12305853838248E+04
   0.31037264226898E+01   0.57582014168212E-01   0.16535317522188E+00   0.62976228899524E+00   0.62973304143148E+00   0.56213904989109E+02   0.56901591625513E-01   0.57582014168212E-01   0.57129574971289E-01   0.00000000000000E+00   0.11786193897852E+03   0.42868811614065E+01   0.12305858744319E+04
   0.31061190030555E+01   0.57440249040804E-01  -0.10411970056626E+00   0.62877374443280E+00   0.62874464098074E+00   0.56075456154519E+02   0.56761064343128E-01   0.57440249040804E-01   0.56988793297956E-01   0.00000000000000E+00   0.11413084325395E+03   0.42868827575049E+01   0.12305862697921E+04
   0.31085101948683E+01   0.57328279503840E-01   0.16851341864738E+00   0.62782588587518E+00   0.62779565160297E+00   0.55940608475897E+02   0.56637706503620E-01   0.57328279503840E-01   0.56869248097732E-01   0.00000000000000E+00   0.11804415014466E+03   0.42868843684987E+01   0.12305866493878E+04
   0.31109030658749E+01   0.57101637985127E-01   0.12310272185469E+00   0.62638508042698E+00   0.62635643004505E+00   0.55812849810392E+02   0.56460669019354E-01   0.57101637985127E-01   0.56675232766522E-01   0.00000000000000E+00   0.12065209202342E+03   0.42868856780273E+01   0.12305872250764E+04
   0.31132998442441E+01   0.57031701111976E-01  -0.20216120460286E-01   0.62544485318542E+00   0.62541910464722E+00   0.55689143177631E+02   0.56363762932160E-01   0.57031701111976E-01   0.56587992000017E-01   0.00000000000000E+00   0.12086861407224E+03   0.42868872791866E+01   0.12305876000066E+04
   0.31156944522363E+01   0.56856761959945E-01   0.59043143503965E-01   0.62437322378396E+00   0.62434821813668E+00   0.55569429385445E+02   0.56216310904134E-01   0.56856761959945E-01   0.56431354985399E-01   0.00000000000000E+00   0.12488877454977E+03   0.42868887909396E+01   0.12305880283612E+04
   0.31180850063675E+01   0.56757650758480E-01   0.93867914313030E-01   0.62334347147796E+00   0.62331501730039E+00   0.55451878613122E+02   0.56108169184902E-01   0.56757650758480E-01   0.56325819317264E-01   0.00000000000000E+00   0.12724774011732E+03   0.42868903158693E+01   0.12305884416415E+04
   0.31204787316495E+01   0.56593750342738E-01   0.43353846542115E-01   0.62218321851758E+00   0.62215280802641E+00   0.55337289665318E+02   0.55968918905460E-01   0.56593750342738E-01   0.56178158130241E-01   0.00000000000000E+00   0.12835177628269E+03   0.42868917526862E+01   0.12305889065252E+04
   0.31228694022013E+01   0.56470715121816E-01   0.89700378025230E-01   0.62110865048699E+00   0.62107993825417E+00   0.55226473044906E+02   0.55851922036336E-01   0.56470715121816E-01   0.56059509398104E-01   0.00000000000000E+00   0.12709415420986E+03   0.42868932308605E+01   0.12305893356732E+04
   0.31252571436117E+01   0.56380930611473E-01  -0.12371681086604E+00   0.62027885175201E+00   0.62025054737622E+00   0.55120008659217E+02   0.55753471133209E-01   0.56380930611473E-01   0.55963665103118E-01   0.00000000000000E+00   0.12831625255797E+03   0.42868948502253E+01   0.12305896674295E+04
   0.31276485814371E+01   0.56240353900444E-01   0.26407471852618E+00   0.61915415258757E+00   0.61912250760528E+00   0.55014792095925E+02   0.55630606316381E-01   0.56240353900444E-01   0.55834910284849E-01   0.00000000000000E+00   0.12845815992859E+03   0.42868962862796E+01   0.12305901186454E+04
   0.31300403766694E+01   0.56112794311861E-01  -0.65883571865491E-01   0.61798655067928E+00   0.61795595307134E+00   0.54912560702386E+02   0.55516084304947E-01   0.56112794311861E-01   0.55715938162307E-01   0.00000000000000E+00   0.12782321074527E+03   0.42868976892089E+01   0.12305905852672E+04
   0.31324307732012E+01   0.56035316008461E-01   0.10662930247025E+00   0.61707355905865E+00   0.61704724088287E+00   0.54813471597880E+02   0.55427969721236E-01   0.56035316008461E-01   0.55631115473071E-01   0.00000000000000E+00   0.12713031926611E+03   0.42868992395402E+01   0.12305909487521E+04
   0.31348142904055E+01   0.55876604059297E-01   0.54320754103389E-01   0.61588495554124E+00   0.61585995869170E+00   0.54714963562238E+02   0.55299016589685E-01   0.55876604059297E-01   0.55492704478058E-01   0.00000000000000E+00   0.12475352445585E+03   0.42869006128541E+01   0.12305914236650E+04
   0.31371946219527E+01   0.55825319919616E-01   0.52795120774877E-02   0.61501196984198E+00   0.61498669762684E+00   0.54620636239256E+02   0.55225997389619E-01   0.55825319919616E-01   0.55427195412834E-01   0.00000000000000E+00   0.12512597593166E+03   0.42869021641241E+01   0.12305917729694E+04
   0.31395814646017E+01   0.55679053927664E-01   0.89959047249620E-01   0.61390553555721E+00   0.61387989637902E+00   0.54529574636501E+02   0.55107645570286E-01   0.55679053927664E-01   0.55299149081879E-01   0.00000000000000E+00   0.12264810594766E+03   0.42869035707506E+01   0.12305922156899E+04
   0.31419685493813E+01   0.55604157357309E-01   0.75194145546970E-01   0.61287453045148E+00   0.61284726782010E+00   0.54439711782958E+02   0.55025105276298E-01   0.55604157357309E-01   0.55218889918967E-01   0.00000000000000E+00   0.12062659445650E+03   0.42869050168879E+01   0.12305926287413E+04
   0.31443580683098E+01   0.55470910739020E-01  -0.46142729765486E-01   0.61187319931421E+00   0.61184477908908E+00   0.54350612871618E+02   0.54913752500883E-01   0.55470910739020E-01   0.55100695152157E-01   0.00000000000000E+00   0.11811738760028E+03   0.42869064790691E+01   0.12305930297368E+04
   0.31467429816041E+01   0.55426559412236E-01   0.83920601854130E-01   0.61104141940243E+00   0.61101544852081E+00   0.54263667186641E+02   0.54848322502203E-01   0.55426559412236E-01   0.55042295140431E-01   0.00000000000000E+00   0.11545970850253E+03   0.42869080377026E+01   0.12305933614690E+04
   0.31491251716463E+01   0.55280086818027E-01   0.78587516603610E-01   0.60987064520311E+00   0.60984499791777E+00   0.54179184264386E+02   0.54733261410066E-01   0.55280086818027E-01   0.54916267199455E-01   0.00000000000000E+00   0.11323611316209E+03   0.42869093850928E+01   0.12305938296493E+04
   0.31515045337633E+01   0.55213006293315E-01   0.41988733786788E-01   0.60889740141071E+00   0.60886946190786E+00   0.54095736650399E+02   0.54657594468203E-01   0.55213006293315E-01   0.54843502592911E-01   0.00000000000000E+00   0.11041990876658E+03   0.42869108375074E+01   0.12305942198637E+04
   0.31538851113160E+01   0.55098572037463E-01   0.65106459332547E-01   0.60784666638655E+00   0.60781725693266E+00   0.54014677802377E+02   0.54559488358962E-01   0.55098572037463E-01   0.54740457194483E-01   0.00000000000000E+00   0.10794701384761E+03   0.42869122394645E+01   0.12305946407457E+04
   0.31562720401653E+01   0.55051026285357E-01   0.91858790532916E-01   0.60686335967470E+00   0.60683673003962E+00   0.53934001810680E+02   0.54495140050117E-01   0.55051026285357E-01   0.54682356238376E-01   0.00000000000000E+00   0.10464992421732E+03   0.42869136857792E+01   0.12305950329564E+04
   0.31586582288052E+01   0.54893951059728E-01   0.26988957482361E-01   0.60569839895556E+00   0.60567666346349E+00   0.53855221439237E+02   0.54377380874949E-01   0.54893951059728E-01   0.54550946316527E-01   0.00000000000000E+00   0.10171424733012E+03   0.42869150145662E+01   0.12305954969831E+04
   0.31610489489236E+01   0.54882508234325E-01   0.78861641918547E-01   0.60484281220114E+00   0.60482140960919E+00   0.53779573944217E+02   0.54334075894671E-01   0.54882508234325E-01   0.54517790045413E-01   0.00000000000000E+00   0.99739139853363E+02   0.42869165185289E+01   0.12305958390846E+04
   0.31634413116978E+01   0.54726300496881E-01  -0.16643016336189E-01   0.60375026472185E+00   0.60372225752083E+00   0.53706108771964E+02   0.54219189976452E-01   0.54726300496881E-01   0.54388966133668E-01   0.00000000000000E+00   0.99744881800971E+02   0.42869178748143E+01   0.12305962787454E+04
   0.31658293037290E+01   0.54706489443811E-01   0.34044109766870E-02   0.60302356999862E+00   0.60298741216037E+00   0.53630064016646E+02   0.54171018891715E-01   0.54706489443811E-01   0.54350389187601E-01   0.00000000000000E+00   0.10040263201629E+03   0.42869194448276E+01   0.12305965726836E+04
   0.31682126642334E+01   0.54599764081244E-01   0.48901475995339E-01   0.60203595475891E+00   0.60200277310362E+00   0.53555761704235E+02   0.54080449353003E-01   0.54599764081244E-01   0.54255031921197E-01   0.00000000000000E+00   0.10204005300661E+03   0.42869208576455E+01   0.12305969665392E+04
   0.31705987756206E+01   0.54520944448271E-01   0.16446166923178E+00   0.60090725281434E+00   0.60088436377175E+00   0.53485489309672E+02   0.54006247853951E-01   0.54520944448271E-01   0.54179121284623E-01   0.00000000000000E+00   0.10461688127611E+03   0.42869221895533E+01   0.12305974139029E+04
   0.31729916925624E+01   0.54441253619693E-01   0.11061873093213E+00   0.59971549133951E+00   0.59969454582581E+00   0.53414963888457E+02   0.53931136677155E-01   0.54441253619693E-01   0.54102129244122E-01   0.00000000000000E+00   0.10537750719422E+03   0.42869234791755E+01   0.12305978898301E+04
   0.31753856107385E+01   0.54325333239152E-01  -0.26528463354894E-02   0.59864034488573E+00   0.59861586975491E+00   0.53344765268303E+02   0.53838041567480E-01   0.54325333239152E-01   0.54001035146332E-01   0.00000000000000E+00   0.10630845027749E+03   0.42869248317373E+01   0.12305983213006E+04
   0.31777772430569E+01   0.54322430433507E-01   0.45222174344082E-01   0.59786663039317E+00   0.59784392797622E+00   0.53275691868244E+02   0.53802009040230E-01   0.54322430433507E-01   0.53976535653018E-01   0.00000000000000E+00   0.10781386076848E+03   0.42869263607524E+01   0.12305986300773E+04
   0.31801689261179E+01   0.54179109283672E-01   0.46629707629667E-01   0.59675272832114E+00   0.59673286086630E+00   0.53208268408442E+02   0.53696519581376E-01   0.54179109283672E-01   0.53858583405517E-01   0.00000000000000E+00   0.10718952808118E+03   0.42869276782647E+01   0.12305990745041E+04
   0.31825605896859E+01   0.54149184152950E-01   0.27823659225311E-01   0.59589367345450E+00   0.59587018821770E+00   0.53142506721980E+02   0.53648359754428E-01   0.54149184152950E-01   0.53816240442534E-01   0.00000000000000E+00   0.10713555539816E+03   0.42869291386656E+01   0.12305994195732E+04
   0.31849486103246E+01   0.54050836923275E-01   0.57437765350249E-01   0.59488689619542E+00   0.59486260963118E+00   0.53076913037853E+02   0.53566160699508E-01   0.54050836923275E-01   0.53728774899078E-01   0.00000000000000E+00   0.10663691609145E+03   0.42869305127500E+01   0.12305998226046E+04
   0.31873384688585E+01   0.54013843669303E-01   0.71401523315389E-01   0.59394103459954E+00   0.59391640436699E+00   0.53011409196687E+02   0.53515008633241E-01   0.54013843669303E-01   0.53682754962972E-01   0.00000000000000E+00   0.10880935523928E+03   0.42869319212963E+01   0.12306002010867E+04
   0.31897326725997E+01   0.53871554663136E-01   0.93022760979458E-01   0.59275522184715E+00   0.59273032776943E+00   0.52947246893251E+02   0.53412079081811E-01   0.53871554663136E-01   0.53566213888650E-01   0.00000000000000E+00   0.10871748213522E+03   0.42869331867292E+01   0.12306006755173E+04
   0.31921269157412E+01   0.53883174757033E-01  -0.41849293644470E-01   0.59200826457848E+00   0.59198446935002E+00   0.52883458780478E+02   0.53386066398463E-01   0.53883174757033E-01   0.53552558868928E-01   0.00000000000000E+00   0.10926235578543E+03   0.42869347110872E+01   0.12306009738607E+04
   0.31945200256112E+01   0.53753596003745E-01   0.98126705503509E-01   0.59096466789223E+00   0.59094154789145E+00   0.52819758491023E+02   0.53289373033979E-01   0.53753596003745E-01   0.53445024644230E-01   0.00000000000000E+00   0.11125218139255E+03   0.42869360482409E+01   0.12306013910293E+04
   0.31969115565185E+01   0.53708871405101E-01   0.60009100126360E-01   0.58999053633092E+00   0.58996404788562E+00   0.52755962503731E+02   0.53234985762851E-01   0.53708871405101E-01   0.53393995432859E-01   0.00000000000000E+00   0.11435325130971E+03   0.42869374179014E+01   0.12306017820293E+04
   0.31993070082920E+01   0.53633707149706E-01   0.46583189548221E-01   0.58900225047892E+00   0.58897425976130E+00   0.52694080959549E+02   0.53166493672236E-01   0.53633707149706E-01   0.53323301008889E-01   0.00000000000000E+00   0.11513607279566E+03   0.42869387838210E+01   0.12306021779445E+04
   0.32017024168236E+01   0.53561770243170E-01   0.20282706000273E-01   0.58805468682662E+00   0.58802792605412E+00   0.52632730721397E+02   0.53099952623456E-01   0.53561770243170E-01   0.53255165572444E-01   0.00000000000000E+00   0.11523546120103E+03   0.42869401714359E+01   0.12306025564780E+04
   0.32040941532141E+01   0.53509934252943E-01   0.10855744905295E+00   0.58709316048803E+00   0.58706509473450E+00   0.52572172610280E+02   0.53043667844745E-01   0.53509934252943E-01   0.53199957771160E-01   0.00000000000000E+00   0.11634331493352E+03   0.42869415412343E+01   0.12306029416106E+04
   0.32064842163986E+01   0.53415824193027E-01   0.25710438002348E-01   0.58603621733841E+00   0.58601016545010E+00   0.52511712484842E+02   0.52966391995721E-01   0.53415824193027E-01   0.53117046536111E-01   0.00000000000000E+00   0.11837363058891E+03   0.42869428558690E+01   0.12306033635823E+04
   0.32088816171440E+01   0.53369017183087E-01  -0.11540622311443E-01   0.58520011586675E+00   0.58518063670013E+00   0.52452155791795E+02   0.52913206706081E-01   0.53369017183087E-01   0.53066196524558E-01   0.00000000000000E+00   0.11952607293169E+03   0.42869443064928E+01   0.12306036953938E+04
   0.32112788304720E+01   0.53314934691040E-01   0.43700376000411E-01   0.58433470332052E+00   0.58431698786147E+00   0.52392718489804E+02   0.52856216026008E-01   0.53314934691040E-01   0.53010630003352E-01   0.00000000000000E+00   0.11964087563112E+03   0.42869457264291E+01   0.12306040408533E+04
   0.32136736350009E+01   0.53234625424098E-01   0.14577164532469E+00   0.58325100691948E+00   0.58322669672835E+00   0.52333082411367E+02   0.52786258462375E-01   0.53234625424098E-01   0.52937063846472E-01   0.00000000000000E+00   0.12026634102848E+03   0.42869470056137E+01   0.12306044769698E+04
   0.32160693328351E+01   0.53156329120458E-01   0.29333781628061E-02   0.58221304115845E+00   0.58218481150029E+00   0.52274120417597E+02   0.52717919009817E-01   0.53156329120458E-01   0.52864992002401E-01   0.00000000000000E+00   0.12223957928734E+03   0.42869483180700E+01   0.12306048937239E+04
   0.32184652494222E+01   0.53125620271880E-01   0.96639912909222E-01   0.58131735587732E+00   0.58129348412367E+00   0.52215166063755E+02   0.52672983624592E-01   0.53125620271880E-01   0.52824817633768E-01   0.00000000000000E+00   0.12280512330592E+03   0.42869497227914E+01   0.12306052502548E+04
   0.32208619463141E+01   0.53016524083296E-01   0.38815811594602E-01   0.58022503460751E+00   0.58020691686137E+00   0.52157896930138E+02   0.52589863540626E-01   0.53016524083296E-01   0.52732939462642E-01   0.00000000000000E+00   0.12304903885026E+03   0.42869510014992E+01   0.12306056848817E+04
   0.32232578630671E+01   0.52992030161171E-01  -0.17353256850202E-01   0.57943644657168E+00   0.57941667201346E+00   0.52100563042211E+02   0.52549078834824E-01   0.52992030161171E-01   0.52697756090462E-01   0.00000000000000E+00   0.12334993193804E+03   0.42869524436281E+01   0.12306060009796E+04
   0.32256555495563E+01   0.52926159283001E-01   0.10362109360519E+00   0.57850249936000E+00   0.57847814713069E+00   0.52041778337417E+02   0.52486493620923E-01   0.52926159283001E-01   0.52634270749805E-01   0.00000000000000E+00   0.12392883848279E+03   0.42869537936538E+01   0.12306063763896E+04
   0.32280523429134E+01   0.52831322442147E-01   0.21905926015372E-01   0.57746471612324E+00   0.57744058127745E+00   0.51982107882867E+02   0.52408718238291E-01   0.52831322442147E-01   0.52551102299539E-01   0.00000000000000E+00   0.12446770935998E+03   0.42869550864034E+01   0.12306067914159E+04
   0.32304499728184E+01   0.52811960240943E-01   0.73556721752836E-01   0.57660125913942E+00   0.57658217353585E+00   0.51924291013468E+02   0.52370192889124E-01   0.52811960240943E-01   0.52518868495088E-01   0.00000000000000E+00   0.12389749650803E+03   0.42869564877638E+01   0.12306071347790E+04
   0.32328450225549E+01   0.52709841075724E-01   0.15310973922094E+00   0.57543424925969E+00   0.57541502624164E+00   0.51867726988685E+02   0.52291215137320E-01   0.52709841075724E-01   0.52431716279591E-01   0.00000000000000E+00   0.12454721733082E+03   0.42869576960678E+01   0.12306076016380E+04
   0.32352346281037E+01   0.52633095978964E-01  -0.95783860738623E-01   0.57451618442720E+00   0.57449481051985E+00   0.51810408645156E+02   0.52224159904425E-01   0.52633095978964E-01   0.52361183385760E-01   0.00000000000000E+00   0.12470595979422E+03   0.42869590439576E+01   0.12306079697242E+04
   0.32376262645342E+01   0.52641083757943E-01  -0.56899094283960E-02   0.57393894815267E+00   0.57391960794757E+00   0.51752315992456E+02   0.52199072108333E-01   0.52641083757943E-01   0.52347211341737E-01   0.00000000000000E+00   0.12567560766925E+03   0.42869605959383E+01   0.12306081998053E+04
   0.32400235738338E+01   0.52531619499644E-01   0.20892051701244E+00   0.57278081692934E+00   0.57276356112681E+00   0.51694027016405E+02   0.52114966737950E-01   0.52531619499644E-01   0.52255232222303E-01   0.00000000000000E+00   0.12584716935020E+03   0.42869617994596E+01   0.12306086622240E+04
   0.32424218348545E+01   0.52460464822832E-01   0.55288111649070E-01   0.57162906163581E+00   0.57161075835916E+00   0.51637086535856E+02   0.52050914662721E-01   0.52460464822832E-01   0.52188955664870E-01   0.00000000000000E+00   0.12431692811640E+03   0.42869630048039E+01   0.12306091233451E+04
   0.32448143911958E+01   0.52414002122623E-01   0.39802417899310E-01   0.57072557491386E+00   0.57070523147403E+00   0.51581288411382E+02   0.51999871446549E-01   0.52414002122623E-01   0.52139318650440E-01   0.00000000000000E+00   0.12312639141869E+03   0.42869643551374E+01   0.12306094855559E+04
   0.32472030926389E+01   0.52353485733268E-01   0.26497540293207E-02   0.56985967847011E+00   0.56983857261210E+00   0.51524448198151E+02   0.51941212494116E-01   0.52353485733268E-01   0.52079965371667E-01   0.00000000000000E+00   0.12259339059928E+03   0.42869657194224E+01   0.12306098322194E+04
   0.32495962132427E+01   0.52292223987290E-01   0.86337333656081E-01   0.56893957798631E+00   0.56891950508752E+00   0.51466813378970E+02   0.51881711460727E-01   0.52292223987290E-01   0.52019536592492E-01   0.00000000000000E+00   0.12315407777672E+03   0.42869670506442E+01   0.12306101998464E+04
   0.32519950852643E+01   0.52218434494550E-01   0.10512673440077E-01   0.56798213247853E+00   0.56796338290358E+00   0.51409927532119E+02   0.51816487008767E-01   0.52218434494550E-01   0.51951207722881E-01   0.00000000000000E+00   0.12332650466447E+03   0.42869683643054E+01   0.12306105822953E+04
   0.32543899603003E+01   0.52180925992608E-01   0.58737826692184E-01   0.56712244320846E+00   0.56710381335741E+00   0.51353885927176E+02   0.51769801048808E-01   0.52180925992608E-01   0.51907763222817E-01   0.00000000000000E+00   0.12190399909590E+03   0.42869697309777E+01   0.12306109261231E+04
   0.32567799861953E+01   0.52093385440998E-01   0.72536249105064E-01   0.56610521391602E+00   0.56608452784164E+00   0.51296541707084E+02   0.51697112858922E-01   0.52093385440998E-01   0.51830434368112E-01   0.00000000000000E+00   0.12047930561390E+03   0.42869709903207E+01   0.12306113338373E+04
   0.32591725793933E+01   0.52053699457735E-01   0.50306480455457E-01   0.56519865523576E+00   0.56517731548117E+00   0.51237402236402E+02   0.51647577829844E-01   0.52053699457735E-01   0.51784295383970E-01   0.00000000000000E+00   0.11990422033508E+03   0.42869723123545E+01   0.12306116967223E+04
   0.32615664007217E+01   0.51962425985617E-01  -0.99680207676769E-03   0.56426528890663E+00   0.56424616172882E+00   0.51180608517432E+02   0.51573783862390E-01   0.51962425985617E-01   0.51704379413969E-01   0.00000000000000E+00   0.11991435967377E+03   0.42869736219991E+01   0.12306120691838E+04
   0.32639606263432E+01   0.51945640355689E-01   0.54815137387034E-01   0.56348534077210E+00   0.56346257623239E+00   0.51123786310019E+02   0.51536998776757E-01   0.51945640355689E-01   0.51674154615247E-01   0.00000000000000E+00   0.12000060185743E+03   0.42869750187137E+01   0.12306123826180E+04
   0.32663571139683E+01   0.51840646347655E-01   0.11986226116311E+00   0.56239622102053E+00   0.56236921235763E+00   0.51065331660674E+02   0.51454857535902E-01   0.51840646347655E-01   0.51584810685460E-01   0.00000000000000E+00   0.11889618467549E+03   0.42869762271256E+01   0.12306128199635E+04
   0.32687542796744E+01   0.51786121537365E-01  -0.62414071013974E-01   0.56153370304718E+00   0.56150810732010E+00   0.51007942207621E+02   0.51398975208756E-01   0.51786121537365E-01   0.51529101128796E-01   0.00000000000000E+00   0.11766841631032E+03   0.42869775671811E+01   0.12306131644055E+04
   0.32711543418580E+01   0.51747686685971E-01   0.33654434376480E-01   0.56079463265401E+00   0.56077611200571E+00   0.50952203299800E+02   0.51352223615069E-01   0.51747686685971E-01   0.51484589529800E-01   0.00000000000000E+00   0.11669642830918E+03   0.42869789887324E+01   0.12306134572037E+04
   0.32735541352279E+01   0.51689502157659E-01   0.10678690528726E+00   0.55982073639998E+00   0.55980744469214E+00   0.50895219815788E+02   0.51294597929409E-01   0.51689502157659E-01   0.51427109126344E-01   0.00000000000000E+00   0.11606176239200E+03   0.42869802695960E+01   0.12306138446706E+04
   0.32759519005528E+01   0.51600351053287E-01   0.19356904306902E+00   0.55861013403872E+00   0.55859639073977E+00   0.50836369590481E+02   0.51220424130616E-01   0.51600351053287E-01   0.51348519596595E-01   0.00000000000000E+00   0.11473928914928E+03   0.42869813964980E+01   0.12306143290922E+04
   0.32783469938165E+01   0.51529442131954E-01  -0.34012660334363E-01   0.55760506493713E+00   0.55759068418093E+00   0.50779225204490E+02   0.51156540198973E-01   0.51529442131954E-01   0.51282017359955E-01   0.00000000000000E+00   0.11248406409028E+03   0.42869826366530E+01   0.12306147313748E+04
   0.32807404464917E+01   0.51508402442133E-01  -0.11361249083643E-01   0.55693185489812E+00   0.55691801049325E+00   0.50722724116877E+02   0.51117784674365E-01   0.51508402442133E-01   0.51248857828306E-01   0.00000000000000E+00   0.11181621830603E+03   0.42869840733630E+01   0.12306150004443E+04
   0.32831381428489E+01   0.51428219961920E-01   0.97202723562651E-01   0.55599751340562E+00   0.55598322190257E+00   0.50665439419892E+02   0.51048777202352E-01   0.51428219961920E-01   0.51176553723155E-01   0.00000000000000E+00   0.11211351492903E+03   0.42869853551163E+01   0.12306153743597E+04
   0.32855390251142E+01   0.51369056117601E-01   0.23054255183583E-01   0.55505743245353E+00   0.55504199145546E+00   0.50608182584993E+02   0.50990427041450E-01   0.51369056117601E-01   0.51118073475149E-01   0.00000000000000E+00   0.11038223243297E+03   0.42869866308842E+01   0.12306157508519E+04
   0.32879398880539E+01   0.51309804798992E-01   0.14523545147899E+00   0.55406931661323E+00   0.55405309364765E+00   0.50550746914129E+02   0.50932038313889E-01   0.51309804798992E-01   0.51059352251570E-01   0.00000000000000E+00   0.10778139191492E+03   0.42869878749673E+01   0.12306161464110E+04
   0.32903426271107E+01   0.51224302013194E-01  -0.70163413641668E-01   0.55313395909955E+00   0.55311616212278E+00   0.50493947487659E+02   0.50860873131622E-01   0.51224302013194E-01   0.50983500227100E-01   0.00000000000000E+00   0.10683916216498E+03   0.42869891490454E+01   0.12306165211836E+04
   0.32927460507792E+01   0.51221060585927E-01   0.84016405778819E-01   0.55243319145899E+00   0.55241289862509E+00   0.50437423986793E+02   0.50831078111025E-01   0.51221060585927E-01   0.50962208271368E-01   0.00000000000000E+00   0.10669067077115E+03   0.42869905600005E+01   0.12306168024890E+04
   0.32951527443619E+01   0.51096241996737E-01   0.90750631635472E-01   0.55131254152700E+00   0.55129143459305E+00   0.50379895614667E+02   0.50740151543196E-01   0.51096241996737E-01   0.50859757624049E-01   0.00000000000000E+00   0.10773870549543E+03   0.42869917195987E+01   0.12306172510746E+04
   0.32975591523634E+01   0.51078645521537E-01  -0.23492084525030E-02   0.55049743889371E+00   0.55047771163825E+00   0.50321358186670E+02   0.50702189472141E-01   0.51078645521537E-01   0.50828721629524E-01   0.00000000000000E+00   0.10880244481031E+03   0.42869930640783E+01   0.12306175765638E+04
   0.32999643090455E+01   0.50985300259453E-01   0.48714035947671E-01   0.54958491305883E+00   0.54956583449553E+00   0.50265196631268E+02   0.50627399979365E-01   0.50985300259453E-01   0.50747676010464E-01   0.00000000000000E+00   0.10845529968650E+03   0.42869943456122E+01   0.12306179413147E+04
   0.33023665538862E+01   0.50966006733514E-01   0.44576683323595E-02   0.54881359637634E+00   0.54879579845360E+00   0.50209724615630E+02   0.50589875695512E-01   0.50966006733514E-01   0.50715857630445E-01   0.00000000000000E+00   0.10927228527343E+03   0.42869957030895E+01   0.12306182493291E+04
   0.33047715785609E+01   0.50871573651397E-01   0.15361970092701E+00   0.54777275352301E+00   0.54775486510972E+00   0.50150866181566E+02   0.50513170594998E-01   0.50871573651397E-01   0.50633406176644E-01   0.00000000000000E+00   0.11096436941461E+03   0.42869968968256E+01   0.12306186657024E+04
   0.33071768168589E+01   0.50807883409192E-01  -0.16157558854708E-01   0.54681797906819E+00   0.54680023356044E+00   0.50092306499796E+02   0.50452005269993E-01   0.50807883409192E-01   0.50571982566425E-01   0.00000000000000E+00   0.11063075168207E+03   0.42869981384562E+01   0.12306190475550E+04
   0.33095779547988E+01   0.50772411742796E-01   0.28505035589294E-01   0.54606292052612E+00   0.54604677674535E+00   0.50036210503430E+02   0.50406241550180E-01   0.50772411742796E-01   0.50529710095993E-01   0.00000000000000E+00   0.10897760649934E+03   0.42869994927261E+01   0.12306193489378E+04
   0.33119805676070E+01   0.50697550559544E-01   0.27605279260559E-01   0.54518587908527E+00   0.54516827526269E+00   0.49978821604569E+02   0.50339984118758E-01   0.50697550559544E-01   0.50460233846247E-01   0.00000000000000E+00   0.10808957455453E+03   0.42870007735992E+01   0.12306197003383E+04
   0.33143844429595E+01   0.50660367875149E-01   0.16994962848416E+00   0.54422243830987E+00   0.54420056201180E+00   0.49920010211865E+02   0.50291900774954E-01   0.50660367875149E-01   0.50415801544670E-01   0.00000000000000E+00   0.10834824983984E+03   0.42870020010593E+01   0.12306200874236E+04
   0.33167824784100E+01   0.50532552352393E-01   0.66984236906101E-01   0.54303164074286E+00   0.54301149606399E+00   0.49864870560536E+02   0.50200616399242E-01   0.50532552352393E-01   0.50312193935957E-01   0.00000000000000E+00   0.10803328388253E+03   0.42870030843178E+01   0.12306205630500E+04
   0.33191767033645E+01   0.50536607782322E-01  -0.12203304029802E+00   0.54243554021088E+00   0.54241915495561E+00   0.49809943773200E+02   0.50175206987968E-01   0.50536607782322E-01   0.50296586317846E-01   0.00000000000000E+00   0.10729645131792E+03   0.42870045156195E+01   0.12306207999865E+04
   0.33215763657464E+01   0.50483277267734E-01   0.10223487601425E+00   0.54168876047478E+00   0.54167161537214E+00   0.49750639068939E+02   0.50118728848094E-01   0.50483277267734E-01   0.50241438527444E-01   0.00000000000000E+00   0.10581378884328E+03   0.42870058583557E+01   0.12306210990023E+04
   0.33239775935104E+01   0.50383197226537E-01   0.21075299426952E+00   0.54047751263533E+00   0.54045987124721E+00   0.49691835375736E+02   0.50039215201829E-01   0.50383197226537E-01   0.50155341960288E-01   0.00000000000000E+00   0.10511725746577E+03   0.42870069235484E+01   0.12306215837000E+04
   0.33263742212963E+01   0.50316635165162E-01  -0.99312666811535E-01   0.53955195659990E+00   0.53953621627025E+00   0.49636135324326E+02   0.49978149880272E-01   0.50316635165162E-01   0.50092305932997E-01   0.00000000000000E+00   0.10522270777468E+03   0.42870081562484E+01   0.12306219531619E+04
   0.33287674133545E+01   0.50309601910305E-01   0.91599744723411E-01   0.53888937322263E+00   0.53887395552281E+00   0.49580552084902E+02   0.49946836512968E-01   0.50309601910305E-01   0.50068757788544E-01   0.00000000000000E+00   0.10328775313761E+03   0.42870095412304E+01   0.12306222180662E+04
   0.33311628920463E+01   0.50199018670618E-01   0.39951114554943E-01   0.53787093459557E+00   0.53785391718529E+00   0.49523409100045E+02   0.49863053278666E-01   0.50199018670618E-01   0.49975955598056E-01   0.00000000000000E+00   0.10171234547726E+03   0.42870107065401E+01   0.12306226260816E+04
   0.33335613922207E+01   0.50161443792630E-01   0.56508164547397E-01   0.53703631091857E+00   0.53701979387365E+00   0.49464810252136E+02   0.49814983361748E-01   0.50161443792630E-01   0.49931500540429E-01   0.00000000000000E+00   0.10152781949673E+03   0.42870119804255E+01   0.12306229597309E+04
   0.33359586614268E+01   0.50085516838716E-01  -0.54725997597845E-01   0.53623519195645E+00   0.53621922878151E+00   0.49406695102130E+02   0.49747960212234E-01   0.50085516838716E-01   0.49861641358232E-01   0.00000000000000E+00   0.10182944926105E+03   0.42870132723053E+01   0.12306232799569E+04
   0.33383505643901E+01   0.50064397181957E-01   0.83719570742549E-01   0.53550827754492E+00   0.53549104506569E+00   0.49350215624341E+02   0.49709123827418E-01   0.50064397181957E-01   0.49828774846178E-01   0.00000000000000E+00   0.10253359296415E+03   0.42870146018726E+01   0.12306235712304E+04
   0.33407436907580E+01   0.49976926104027E-01   0.18184576875138E+00   0.53438002718686E+00   0.53436266861283E+00   0.49294114972907E+02   0.49637282513193E-01   0.49976926104027E-01   0.49751674860786E-01   0.00000000000000E+00   0.10314097604131E+03   0.42870156880529E+01   0.12306240225810E+04
   0.33431449171021E+01   0.49883519396954E-01   0.43638956597363E-01   0.53328541832182E+00   0.53326984748239E+00   0.49236037000971E+02   0.49561475477201E-01   0.49883519396954E-01   0.49669830435691E-01   0.00000000000000E+00   0.10313597306643E+03   0.42870167976870E+01   0.12306244597095E+04
   0.33455460529194E+01   0.49874988661984E-01  -0.64349532317591E-01   0.53264630909693E+00   0.53263065812560E+00   0.49178148434430E+02   0.49528329348211E-01   0.49874988661984E-01   0.49644787653611E-01   0.00000000000000E+00   0.10345009451179E+03   0.42870181769595E+01   0.12306247153852E+04
   0.33479395057115E+01   0.49805189861721E-01   0.13081832966401E+00   0.53178879971464E+00   0.53177012465780E+00   0.49122394833337E+02   0.49465716528442E-01   0.49805189861721E-01   0.49579708511322E-01   0.00000000000000E+00   0.10318595881277E+03   0.42870194156163E+01   0.12306250595986E+04
   0.33503303474185E+01   0.49720934809742E-01   0.63504062146571E-01   0.53076282740971E+00   0.53074206963552E+00   0.49065201371159E+02   0.49394812423333E-01   0.49720934809742E-01   0.49504714523910E-01   0.00000000000000E+00   0.10261417314516E+03   0.42870205462290E+01   0.12306254708206E+04
   0.33527281849254E+01   0.49678451884714E-01  -0.24371257875315E-01   0.52998736020573E+00   0.52996925162462E+00   0.49006470144284E+02   0.49344182342292E-01   0.49678451884714E-01   0.49457046707875E-01   0.00000000000000E+00   0.10182984640255E+03   0.42870218311792E+01   0.12306257799478E+04
   0.33551297676090E+01   0.49626417345778E-01   0.72022369106691E-01   0.52918506738305E+00   0.52917140370530E+00   0.48949905989912E+02   0.49290230841322E-01   0.49626417345778E-01   0.49403002349734E-01   0.00000000000000E+00   0.10116635953000E+03   0.42870231042185E+01   0.12306260990870E+04
   0.33575317139363E+01   0.49551923270775E-01   0.60579046257937E-01   0.52824227291789E+00   0.52822967080329E+00   0.48894103044106E+02   0.49225247311569E-01   0.49551923270775E-01   0.49334465493359E-01   0.00000000000000E+00   0.10275874249296E+03   0.42870242869909E+01   0.12306264757801E+04
   0.33599335694657E+01   0.49491113152771E-01   0.45593141123966E-01   0.52735957495057E+00   0.52734660141267E+00   0.48836867248188E+02   0.49165819851817E-01   0.49491113152771E-01   0.49274968929085E-01   0.00000000000000E+00   0.10357107954860E+03   0.42870255003989E+01   0.12306268290079E+04
   0.33623309934267E+01   0.49441958533110E-01  -0.80845214004750E-02   0.52658523071045E+00   0.52657083579990E+00   0.48778818841656E+02   0.49111771341899E-01   0.49441958533110E-01   0.49223028126684E-01   0.00000000000000E+00   0.10308064574370E+03   0.42870267699138E+01   0.12306271393141E+04
   0.33647292087148E+01   0.49383121204185E-01   0.91771738453993E-01   0.52573768340718E+00   0.52572279965824E+00   0.48721349615460E+02   0.49053792550701E-01   0.49383121204185E-01   0.49164586615804E-01   0.00000000000000E+00   0.10323018039760E+03   0.42870279947524E+01   0.12306274785286E+04
   0.33671311958702E+01   0.49311644105745E-01   0.72779541343478E-01   0.52477318720713E+00   0.52475843684000E+00   0.48663756814602E+02   0.48989572208884E-01   0.49311644105745E-01   0.49097710924322E-01   0.00000000000000E+00   0.10290779445046E+03   0.42870291512497E+01   0.12306278642737E+04
   0.33695363117734E+01   0.49245675448208E-01   0.24730450850848E-01   0.52389441929121E+00   0.52388036526762E+00   0.48605532420845E+02   0.48927329330471E-01   0.49245675448208E-01   0.49034513356240E-01   0.00000000000000E+00   0.10307331749751E+03   0.42870303599605E+01   0.12306282155023E+04
   0.33719357853994E+01   0.49210413316894E-01  -0.17959326345223E-02   0.52316739056563E+00   0.52315196493589E+00   0.48547342294144E+02   0.48880279693111E-01   0.49210413316894E-01   0.48991858237374E-01   0.00000000000000E+00   0.10364473260525E+03   0.42870316486973E+01   0.12306285068625E+04
   0.33743317654194E+01   0.49120325367684E-01   0.79074627240120E-01   0.52227582575057E+00   0.52226105423756E+00   0.48489821580791E+02   0.48806654186219E-01   0.49120325367684E-01   0.48912428861837E-01   0.00000000000000E+00   0.10363760922713E+03   0.42870328366457E+01   0.12306288632268E+04
   0.33767311016817E+01   0.49084023479548E-01  -0.63115816305077E-01   0.52155887504964E+00   0.52154542729585E+00   0.48433482431954E+02   0.48760661390881E-01   0.49084023479548E-01   0.48868905416602E-01   0.00000000000000E+00   0.10387688180556E+03   0.42870341277546E+01   0.12306291494775E+04
   0.33791314386362E+01   0.49031711288718E-01   0.12905226380423E+00   0.52074592097669E+00   0.52073051846155E+00   0.48376519479467E+02   0.48705874174578E-01   0.49031711288718E-01   0.48815104123937E-01   0.00000000000000E+00   0.10324271725297E+03   0.42870353539596E+01   0.12306294754411E+04
   0.33815290554156E+01   0.48947455986917E-01   0.16671517200635E+00   0.51961710541684E+00   0.51960023086188E+00   0.48319054522386E+02   0.48634608667017E-01   0.48947455986917E-01   0.48740180738646E-01   0.00000000000000E+00   0.10245882522031E+03   0.42870363871682E+01   0.12306299275561E+04
   0.33839195451235E+01   0.48873127100584E-01  -0.76358922380105E-01   0.51873533608894E+00   0.51872104215969E+00   0.48261600523344E+02   0.48568658844710E-01   0.48873127100584E-01   0.48671744346805E-01   0.00000000000000E+00   0.10160758949029E+03   0.42870375648290E+01   0.12306302792316E+04
   0.33863094963938E+01   0.48881062305384E-01   0.96719845584752E-01   0.51810247300872E+00   0.51809101740362E+00   0.48203105193584E+02   0.48543619746519E-01   0.48881062305384E-01   0.48657346653569E-01   0.00000000000000E+00   0.10215068573661E+03   0.42870388908039E+01   0.12306305312415E+04
   0.33887066134186E+01   0.48741601828313E-01   0.14188132188763E+00   0.51694337988576E+00   0.51692771336850E+00   0.48143844199214E+02   0.48444317759895E-01   0.48741601828313E-01   0.48544253162966E-01   0.00000000000000E+00   0.10193780975959E+03   0.42870398962741E+01   0.12306309965631E+04
   0.33911052441585E+01   0.48715410302584E-01  -0.29071343459350E-01   0.51614575220183E+00   0.51612723473552E+00   0.48084853894757E+02   0.48401582134543E-01   0.48715410302584E-01   0.48507115702096E-01   0.00000000000000E+00   0.10124433998387E+03   0.42870411157227E+01   0.12306313167546E+04
   0.33934993352569E+01   0.48653986824102E-01   0.13291234453588E-01   0.51541742092999E+00   0.51540271768956E+00   0.48027362036651E+02   0.48342037621721E-01   0.48653986824102E-01   0.48447335310676E-01   0.00000000000000E+00   0.10152274144787E+03   0.42870423782955E+01   0.12306316065614E+04
   0.33958917496922E+01   0.48609494068040E-01   0.90318142135408E-01   0.51459222291936E+00   0.51458091746406E+00   0.47970436760952E+02   0.48291371332413E-01   0.48609494068040E-01   0.48398705124457E-01   0.00000000000000E+00   0.10277679171969E+03   0.42870435799475E+01   0.12306319352815E+04
   0.33982790053568E+01   0.48512514216295E-01   0.57308223355980E-01   0.51362197403796E+00   0.51360853304858E+00   0.47912922026654E+02   0.48214176121404E-01   0.48512514216295E-01   0.48314720202029E-01   0.00000000000000E+00   0.10507982986069E+03   0.42870446811162E+01   0.12306323242352E+04
   0.34006670148889E+01   0.48484622664217E-01   0.32653072666409E-02   0.51288932732520E+00   0.51287414260512E+00   0.47853506193323E+02   0.48170502805488E-01   0.48484622664217E-01   0.48276365496847E-01   0.00000000000000E+00   0.10698938229904E+03   0.42870459223898E+01   0.12306326179914E+04
   0.34030633970593E+01   0.48403882030680E-01   0.58493421304584E-01   0.51205041565441E+00   0.51203580332438E+00   0.47793332509123E+02   0.48100130337070E-01   0.48403882030680E-01   0.48202580851002E-01   0.00000000000000E+00   0.10804923581293E+03   0.42870471071255E+01   0.12306329533271E+04
   0.34054651098562E+01   0.48346236111880E-01  -0.62947844119663E-02   0.51126959292211E+00   0.51125525996529E+00   0.47734600279641E+02   0.48042077183818E-01   0.48346236111880E-01   0.48144332520549E-01   0.00000000000000E+00   0.10878044523549E+03   0.42870483240368E+01   0.12306332655445E+04
   0.34078622181725E+01   0.48305558763621E-01   0.63573545813872E-01   0.51051157798129E+00   0.51049777609375E+00   0.47676094277212E+02   0.47992383347073E-01   0.48305558763621E-01   0.48097513321271E-01   0.00000000000000E+00   0.10923310988049E+03   0.42870495456248E+01   0.12306335685380E+04
   0.34102552437711E+01   0.48215836772849E-01   0.14653601190545E+00   0.50948741472828E+00   0.50947429363363E+00   0.47616711885665E+02   0.47917615640538E-01   0.48215836772849E-01   0.48018012614701E-01   0.00000000000000E+00   0.10980635919198E+03   0.42870506050974E+01   0.12306339779310E+04
   0.34126535995150E+01   0.48156366300958E-01   0.63210392973271E-02   0.50858654746061E+00   0.50857459748987E+00   0.47557467994992E+02   0.47858317846039E-01   0.48156366300958E-01   0.47958672366768E-01   0.00000000000000E+00   0.11070027898883E+03   0.42870517439560E+01   0.12306343378095E+04
   0.34150542474640E+01   0.48110642170852E-01   0.33222242453286E-01   0.50784228160402E+00   0.50782993238870E+00   0.47498958622478E+02   0.47806277979118E-01   0.48110642170852E-01   0.47908701930069E-01   0.00000000000000E+00   0.11017752333742E+03   0.42870529716500E+01   0.12306346356755E+04
   0.34174534972403E+01   0.48035473690199E-01   0.49000855504687E-01   0.50700448512556E+00   0.50698976083459E+00   0.47439167586849E+02   0.47738629396463E-01   0.48035473690199E-01   0.47838546854719E-01   0.00000000000000E+00   0.10860539316294E+03   0.42870541325487E+01   0.12306349717441E+04
   0.34198531904183E+01   0.47983984505646E-01   0.11856988756422E-01   0.50623504508819E+00   0.50621974842791E+00   0.47378327907349E+02   0.47682497329286E-01   0.47983984505646E-01   0.47784022117722E-01   0.00000000000000E+00   0.10844030439920E+03   0.42870553325942E+01   0.12306352797491E+04
   0.34222543615564E+01   0.47915061156357E-01   0.73234101432396E-01   0.50540067991481E+00   0.50538789378510E+00   0.47318191393958E+02   0.47618366288891E-01   0.47915061156357E-01   0.47717859500104E-01   0.00000000000000E+00   0.10934848937855E+03   0.42870564975566E+01   0.12306356124909E+04
   0.34246568703830E+01   0.47855245467209E-01   0.38321272231019E-01   0.50455438879304E+00   0.50454310165709E+00   0.47258237090157E+02   0.47558490684549E-01   0.47855245467209E-01   0.47658038561771E-01   0.00000000000000E+00   0.10846918945944E+03   0.42870576547459E+01   0.12306359504078E+04
   0.34270624678151E+01   0.47781459606115E-01   0.48297277391523E-01   0.50371323125521E+00   0.50370124903811E+00   0.47197396143726E+02   0.47490751147418E-01   0.47781459606115E-01   0.47588798430361E-01   0.00000000000000E+00   0.10660363053937E+03   0.42870588148273E+01   0.12306362871488E+04
   0.34294700032994E+01   0.47747723740241E-01   0.11630409920262E-01   0.50297905691509E+00   0.50296669214400E+00   0.47136353200184E+02   0.47443278805918E-01   0.47747723740241E-01   0.47546206112667E-01   0.00000000000000E+00   0.10428927932025E+03   0.42870600372234E+01   0.12306365809716E+04
   0.34318793630452E+01   0.47656341623786E-01   0.15202670459081E+00   0.50201281701339E+00   0.50200096417245E+00   0.47076347363072E+02   0.47367889954665E-01   0.47656341623786E-01   0.47465200721418E-01   0.00000000000000E+00   0.10127056793982E+03   0.42870611160342E+01   0.12306369672628E+04
   0.34342851416803E+01   0.47594527846922E-01  -0.44839401761289E-01   0.50117627954815E+00   0.50116498522968E+00   0.47016005214718E+02   0.47306857030207E-01   0.47594527846922E-01   0.47403682336972E-01   0.00000000000000E+00   0.10018329423700E+03   0.42870622630681E+01   0.12306373016544E+04
   0.34366928466781E+01   0.47551232035214E-01   0.52891698300138E-01   0.50049375024223E+00   0.50048205476067E+00   0.46954150446194E+02   0.47254010276838E-01   0.47551232035214E-01   0.47353996994608E-01   0.00000000000000E+00   0.10010467048587E+03   0.42870634976852E+01   0.12306375748265E+04
   0.34391005502350E+01   0.47465060814710E-01   0.19372227078585E-03   0.49967892974631E+00   0.49966644883919E+00   0.46892402781027E+02   0.47179971819084E-01   0.47465060814710E-01   0.47275923604235E-01   0.00000000000000E+00   0.98776190533839E+02   0.42870646515964E+01   0.12306379010689E+04
   0.34415096442386E+01   0.47438253622497E-01   0.91537672827623E-01   0.49892884767451E+00   0.49891543485555E+00   0.46831027072606E+02   0.47136059676306E-01   0.47438253622497E-01   0.47237729766266E-01   0.00000000000000E+00   0.10017849290386E+03   0.42870658482876E+01   0.12306382014745E+04
   0.34439200922392E+01   0.47329948658156E-01   0.14943326659410E+00   0.49785007124952E+00   0.49783423240887E+00   0.46769502377871E+02   0.47051291286160E-01   0.47329948658156E-01   0.47145253476687E-01   0.00000000000000E+00   0.10297271602591E+03   0.42870668441797E+01   0.12306386339555E+04
   0.34463312331368E+01   0.47280106002657E-01  -0.27391812164503E-01   0.49702462073978E+00   0.49700873390954E+00   0.46708571350119E+02   0.46995779452668E-01   0.47280106002657E-01   0.47091596175393E-01   0.00000000000000E+00   0.10632097622820E+03   0.42870679858778E+01   0.12306389641549E+04
   0.34487380683058E+01   0.47233297005152E-01   0.30230771343324E-01   0.49633687641827E+00   0.49632602749082E+00   0.46648479911164E+02   0.46942177359918E-01   0.47233297005152E-01   0.47040226637720E-01   0.00000000000000E+00   0.10849142695390E+03   0.42870692106840E+01   0.12306392372375E+04
   0.34511370199594E+01   0.47157990959196E-01   0.63259079787787E-01   0.49550314268533E+00   0.49549354067242E+00   0.46587716075699E+02   0.46874186693827E-01   0.47157990959196E-01   0.46969817376968E-01   0.00000000000000E+00   0.11016915442836E+03   0.42870703385557E+01   0.12306395702322E+04
   0.34535384640050E+01   0.47093793997396E-01   0.15137758679539E-01   0.49471313044820E+00   0.49469955606929E+00   0.46525950363631E+02   0.46811195261239E-01   0.47093793997396E-01   0.46906355077423E-01   0.00000000000000E+00   0.11237470116290E+03   0.42870714845689E+01   0.12306398878260E+04
   0.34559465446300E+01   0.47037137892345E-01   0.35157548906641E-01   0.49396680205922E+00   0.49395261820216E+00   0.46463342349058E+02   0.46751461199582E-01   0.47037137892345E-01   0.46847611389585E-01   0.00000000000000E+00   0.11429866406430E+03   0.42870726580619E+01   0.12306401866012E+04
   0.34583536323561E+01   0.46972268404645E-01   0.93522127781240E-01   0.49311016202839E+00   0.49310160812180E+00   0.46400631387535E+02   0.46687774220731E-01   0.46972268404645E-01   0.46783503163587E-01   0.00000000000000E+00   0.11616672283237E+03   0.42870737698367E+01   0.12306405270052E+04
   0.34607591337331E+01   0.46889363561869E-01   0.26448849038291E-01   0.49222870677973E+00   0.49222317130041E+00   0.46338704236865E+02   0.46615544185443E-01   0.46889363561869E-01   0.46707613438734E-01   0.00000000000000E+00   0.11824606868262E+03   0.42870748634089E+01   0.12306408783799E+04
   0.34631646490263E+01   0.46856556353290E-01   0.45780206912008E-01   0.49150985272006E+00   0.49150139014171E+00   0.46276366182417E+02   0.46567919002916E-01   0.46856556353290E-01   0.46664943467550E-01   0.00000000000000E+00   0.12021927182668E+03   0.42870760453117E+01   0.12306411670924E+04
   0.34655714828254E+01   0.46761807497961E-01   0.95745557152844E-01   0.49059408909232E+00   0.49058218504962E+00   0.46213086012253E+02   0.46488769402464E-01   0.46761807497961E-01   0.46580652393731E-01   0.00000000000000E+00   0.12131488640174E+03   0.42870771054133E+01   0.12306415347744E+04
   0.34679787600012E+01   0.46713164223770E-01   0.76343134749879E-02   0.48980992576076E+00   0.48979716334045E+00   0.46150456808805E+02   0.46433127097047E-01   0.46713164223770E-01   0.46527368002838E-01   0.00000000000000E+00   0.12218232976469E+03   0.42870782414193E+01   0.12306418487831E+04
   0.34703837800980E+01   0.46640281565757E-01   0.55312343244618E-01   0.48902177508529E+00   0.48901067658191E+00   0.46088469424076E+02   0.46365707559011E-01   0.46640281565757E-01   0.46458260759055E-01   0.00000000000000E+00   0.12347587393119E+03   0.42870793730475E+01   0.12306421633778E+04
   0.34727889942978E+01   0.46584218922827E-01   0.26781851562254E-02   0.48828212029111E+00   0.48827135244264E+00   0.46025201586544E+02   0.46305972859754E-01   0.46584218922827E-01   0.46399945200553E-01   0.00000000000000E+00   0.12524263081200E+03   0.42870805300584E+01   0.12306424591075E+04
   0.34751966240364E+01   0.46514047908134E-01   0.32912423903899E-01   0.48754206623868E+00   0.48752962784215E+00   0.45961096256552E+02   0.46238809450183E-01   0.46514047908134E-01   0.46331526674378E-01   0.00000000000000E+00   0.12753077081847E+03   0.42870816852533E+01   0.12306427557973E+04
   0.34776064563494E+01   0.46451671452419E-01   0.47600780777386E-01   0.48676845458995E+00   0.48675440480904E+00   0.45898547259209E+02   0.46176442711419E-01   0.46451671452419E-01   0.46268862333367E-01   0.00000000000000E+00   0.12858128595820E+03   0.42870828186590E+01   0.12306430658865E+04
   0.34800136324377E+01   0.46385585431200E-01   0.25277363269097E-01   0.48598843386021E+00   0.48597342970565E+00   0.45836940988853E+02   0.46112646162051E-01   0.46385585431200E-01   0.46204312014523E-01   0.00000000000000E+00   0.12877254163767E+03   0.42870839443770E+01   0.12306433782766E+04
   0.34824189538840E+01   0.46332395660855E-01   0.10812770615761E+00   0.48516575867302E+00   0.48515056508158E+00   0.45774114737255E+02   0.46054573214532E-01   0.46332395660855E-01   0.46148225915992E-01   0.00000000000000E+00   0.12963108667439E+03   0.42870850413089E+01   0.12306437074224E+04
   0.34848241161399E+01   0.46239598985913E-01   0.49460043961671E-01   0.48424034911397E+00   0.48422729484084E+00   0.45710768467463E+02   0.45976514670371E-01   0.46239598985913E-01   0.46065230765655E-01   0.00000000000000E+00   0.13116270531369E+03   0.42870860714580E+01   0.12306440767305E+04
   0.34872314461746E+01   0.46210440043206E-01   0.43267272828912E-01   0.48351284717020E+00   0.48350309474797E+00   0.45647774142688E+02   0.45930425300352E-01   0.46210440043206E-01   0.46024555059533E-01   0.00000000000000E+00   0.13131596306636E+03   0.42870872163434E+01   0.12306443664106E+04
   0.34896378530393E+01   0.46108193731403E-01   0.10107334400858E+00   0.48258686889120E+00   0.48257918441840E+00   0.45584721684713E+02   0.45847732084905E-01   0.46108193731403E-01   0.45935349209304E-01   0.00000000000000E+00   0.13118125584151E+03   0.42870882421536E+01   0.12306447359747E+04
   0.34920406806284E+01   0.46064041536444E-01  -0.40541292826018E-01   0.48187944267757E+00   0.48187053476415E+00   0.45521754897423E+02   0.45794235378789E-01   0.46064041536444E-01   0.45885069018873E-01   0.00000000000000E+00   0.13288130134365E+03   0.42870893949584E+01   0.12306450194345E+04
   0.34944446122773E+01   0.46005113925997E-01   0.44958410621931E-01   0.48120778353436E+00   0.48119445262862E+00   0.45458872375301E+02   0.45733387731488E-01   0.46005113925997E-01   0.45824754117480E-01   0.00000000000000E+00   0.13457825971398E+03   0.42870905617956E+01   0.12306452898674E+04
   0.34968488180018E+01   0.45936062828680E-01   0.99020264709283E-01   0.48036135685548E+00   0.48034420823571E+00   0.45395304529969E+02   0.45666982833508E-01   0.45936062828680E-01   0.45757487922507E-01   0.00000000000000E+00   0.13385049886760E+03   0.42870916169486E+01   0.12306456299652E+04
   0.34992559512983E+01   0.45852596944237E-01   0.48511432217301E-01   0.47947708755878E+00   0.47945934454521E+00   0.45331121516457E+02   0.45593150158801E-01   0.45852596944237E-01   0.45680672545757E-01   0.00000000000000E+00   0.13220635708695E+03   0.42870926513674E+01   0.12306459839106E+04
   0.35000000000000E+01   0.45830417685986E-01   0.12671812727895E-01   0.47923278957934E+00   0.47921515348797E+00   0.45310694631600E+02   0.45571853377997E-01   0.45830417685986E-01   0.45659183922481E-01   0.00000000000000E+00   0.13204513056842E+03   0.42870930326902E+01   0.12306460815871E+04
   0.35014445277545E+01   0.45807587555670E-01  -0.20161997084036E-01   0.47885505081499E+00   0.47883802531367E+00   0.45273023867580E+02   0.45541587512745E-01   0.45807587555670E-01   0.45631490377256E-01   0.00000000000000E+00   0.13229695560927E+03   0.42870937007573E+01   0.12306462324383E+04
   0.35038540081250E+01   0.45749559060221E-01   0.36471198082766E-01   0.47817230628241E+00   0.47815713117385E+00   0.45210764938849E+02   0.45481370945909E-01   0.45749559060221E-01   0.45571839635407E-01   0.00000000000000E+00   0.13332747537560E+03   0.42870948548617E+01   0.12306465047960E+04
   0.35062633004633E+01   0.45682073969902E-01   0.64866705249173E-01   0.47737221689566E+00   0.47735882773798E+00   0.45150019176601E+02   0.45417300638269E-01   0.45682073969902E-01   0.45506387804131E-01   0.00000000000000E+00   0.13412184993971E+03   0.42870959344544E+01   0.12306468241174E+04
   0.35086678811011E+01   0.45611631691400E-01   0.58242606448014E-01   0.47653999753719E+00   0.47652843073747E+00   0.45087990402839E+02   0.45351043390778E-01   0.45611631691400E-01   0.45438908197872E-01   0.00000000000000E+00   0.13453095182877E+03   0.42870969904340E+01   0.12306471562762E+04
   0.35110714038764E+01   0.45558155393987E-01   0.74645794668096E-01   0.47573808598649E+00   0.47572736907745E+00   0.45024196749441E+02   0.45292243488134E-01   0.45558155393987E-01   0.45381991066199E-01   0.00000000000000E+00   0.13449034608018E+03   0.42870980600770E+01   0.12306474767008E+04
   0.35134745146232E+01   0.45469179684258E-01   0.38685269912936E-01   0.47489111068238E+00   0.47488093857445E+00   0.44961359514590E+02   0.45216435445256E-01   0.45469179684258E-01   0.45301459213842E-01   0.00000000000000E+00   0.13392507327817E+03   0.42870990972314E+01   0.12306478152730E+04
   0.35158788421103E+01   0.45431718521444E-01  -0.62683359191279E-02   0.47423875217481E+00   0.47422912877967E+00   0.44899680067706E+02   0.45166998857673E-01   0.45431718521444E-01   0.45255797698713E-01   0.00000000000000E+00   0.13366885642393E+03   0.42871002463710E+01   0.12306480759969E+04
   0.35182864417435E+01   0.45365789663239E-01   0.98333278806910E-01   0.47345996599744E+00   0.47345045252215E+00   0.44837123595840E+02   0.45102582440553E-01   0.45365789663239E-01   0.45191048411775E-01   0.00000000000000E+00   0.13351890354393E+03   0.42871013194616E+01   0.12306483874674E+04
   0.35206953313643E+01   0.45271684587481E-01   0.48561299443068E-01   0.47256836519596E+00   0.47255852146734E+00   0.44773806344088E+02   0.45023847520573E-01   0.45271684587481E-01   0.45107350764414E-01   0.00000000000000E+00   0.13287020636551E+03   0.42871023252643E+01   0.12306487442399E+04
   0.35231013837457E+01   0.45240968042607E-01  -0.35167886887160E-01   0.47195721016797E+00   0.47194614783028E+00   0.44710202074998E+02   0.44976864581851E-01   0.45240968042607E-01   0.45065864137099E-01   0.00000000000000E+00   0.13213530260858E+03   0.42871034963613E+01   0.12306489891893E+04
   0.35255069183261E+01   0.45165827768947E-01   0.90072134228355E-01   0.47121316672186E+00   0.47119948053300E+00   0.44646799308707E+02   0.44907541395090E-01   0.45165827768947E-01   0.44994629402207E-01   0.00000000000000E+00   0.13135216626558E+03   0.42871045827557E+01   0.12306492878562E+04
   0.35279114652018E+01   0.45094601061951E-01   0.56113042683134E-01   0.47037494252760E+00   0.47036093808736E+00   0.44584568553087E+02   0.44840742020583E-01   0.45094601061951E-01   0.44926145327632E-01   0.00000000000000E+00   0.13076880704360E+03   0.42871056083696E+01   0.12306496232732E+04
   0.35303182502378E+01   0.45015591428092E-01  -0.43150793711610E-01   0.46966914361888E+00   0.46965852222526E+00   0.44523162172941E+02   0.44770681477745E-01   0.45015591428092E-01   0.44852781626167E-01   0.00000000000000E+00   0.13060816363604E+03   0.42871067145377E+01   0.12306499042396E+04
   0.35327254267314E+01   0.45009034035802E-01   0.21297493053847E-03   0.46916771922203E+00   0.46916054914886E+00   0.44460649548378E+02   0.44736066450123E-01   0.45009034035802E-01   0.44827695413816E-01   0.00000000000000E+00   0.13039018066009E+03   0.42871079427630E+01   0.12306501034288E+04
   0.35351357042272E+01   0.44896165633902E-01   0.22717777614428E+00   0.46814853405648E+00   0.46814150843122E+00   0.44397280962484E+02   0.44647729454447E-01   0.44896165633902E-01   0.44731796615100E-01   0.00000000000000E+00   0.12977895903144E+03   0.42871088553556E+01   0.12306505110451E+04
   0.35375469333733E+01   0.44829956013751E-01  -0.24606364177370E-01   0.46725182497273E+00   0.46724300443031E+00   0.44334523618229E+02   0.44583276994622E-01   0.44829956013751E-01   0.44666925876783E-01   0.00000000000000E+00   0.12891530190695E+03   0.42871098331846E+01   0.12306508704467E+04
   0.35399583006593E+01   0.44791065651260E-01   0.92620948985416E-01   0.46656936962467E+00   0.46655872661211E+00   0.44271960987112E+02   0.44532644204359E-01   0.44791065651260E-01   0.44619772066788E-01   0.00000000000000E+00   0.12807885047264E+03   0.42871109390109E+01   0.12306511441578E+04
   0.35423704665332E+01   0.44693965619015E-01  -0.27177286655746E-01   0.46577729724436E+00   0.46576711552633E+00   0.44209669269448E+02   0.44452958545796E-01   0.44693965619015E-01   0.44533904838304E-01   0.00000000000000E+00   0.12728545947246E+03   0.42871119805476E+01   0.12306514608022E+04
   0.35447844099593E+01   0.44671210796662E-01   0.52598544330832E-01   0.46517578260396E+00   0.46516733912733E+00   0.44146564798917E+02   0.44410049820475E-01   0.44671210796662E-01   0.44497907956423E-01   0.00000000000000E+00   0.12625750802685E+03   0.42871131340899E+01   0.12306517007128E+04
   0.35471970326730E+01   0.44565092214006E-01   0.16500092987023E-01   0.46436232172442E+00   0.46435333919783E+00   0.44083632276784E+02   0.44325504730134E-01   0.44565092214006E-01   0.44406369054727E-01   0.00000000000000E+00   0.12515661021476E+03   0.42871141544389E+01   0.12306520263128E+04
   0.35496076138491E+01   0.44548928474669E-01   0.58667330760841E-01   0.46371931526222E+00   0.46370963872803E+00   0.44022189265097E+02   0.44286662802251E-01   0.44548928474669E-01   0.44374929340532E-01   0.00000000000000E+00   0.12459908193876E+03   0.42871152721269E+01   0.12306522837930E+04
   0.35520205568886E+01   0.44440924627857E-01   0.12013076525740E+00   0.46277027625423E+00   0.46276197119939E+00   0.43960846717452E+02   0.44202042974337E-01   0.44440924627857E-01   0.44282421887525E-01   0.00000000000000E+00   0.12424079864071E+03   0.42871162056638E+01   0.12306526628600E+04
   0.35544351785227E+01   0.44401800030920E-01   0.44795157690199E-01   0.46197987323129E+00   0.46197091161842E+00   0.43897427783671E+02   0.44150788352830E-01   0.44401800030920E-01   0.44235407291848E-01   0.00000000000000E+00   0.12276130964011E+03   0.42871172303846E+01   0.12306529792838E+04
   0.35568495657804E+01   0.44317017368202E-01   0.47373676707889E-01   0.46118725654740E+00   0.46117594694644E+00   0.43834178001195E+02   0.44076733625065E-01   0.44317017368202E-01   0.44157830593003E-01   0.00000000000000E+00   0.12056464079960E+03   0.42871182522471E+01   0.12306532972697E+04
   0.35592637419684E+01   0.44274799097618E-01  -0.15469301874223E-02   0.46053180716544E+00   0.46052097248879E+00   0.43773153821531E+02   0.44025040282699E-01   0.44274799097618E-01   0.44109149546166E-01   0.00000000000000E+00   0.11917803836221E+03   0.42871193547076E+01   0.12306535592595E+04
   0.35616760336557E+01   0.44202011954895E-01   0.67301269860848E-01   0.45979373142195E+00   0.45978341769911E+00   0.43712211624857E+02   0.43958145994904E-01   0.44202011954895E-01   0.44040125050792E-01   0.00000000000000E+00   0.11871764963006E+03   0.42871203993111E+01   0.12306538542814E+04
   0.35640877409466E+01   0.44138574908730E-01   0.14810756992245E-01   0.45905823466616E+00   0.45904752996526E+00   0.43649919174860E+02   0.43895397556075E-01   0.44138574908730E-01   0.43977213627853E-01   0.00000000000000E+00   0.11758189658958E+03   0.42871214418609E+01   0.12306541486365E+04
   0.35664998004617E+01   0.44075544380877E-01   0.45479152548819E-01   0.45834864241892E+00   0.45833955630704E+00   0.43587571475846E+02   0.43832810448891E-01   0.44075544380877E-01   0.43914480157864E-01   0.00000000000000E+00   0.11528833443671E+03   0.42871225019688E+01   0.12306544318259E+04
   0.35689135589178E+01   0.44017390140429E-01   0.13591599493863E-01   0.45765202876514E+00   0.45764370923473E+00   0.43526050480115E+02   0.43772834059654E-01   0.44017390140429E-01   0.43854971003775E-01   0.00000000000000E+00   0.11332360182912E+03   0.42871235649867E+01   0.12306547101648E+04
   0.35713286197706E+01   0.43944472230222E-01   0.80616737038819E-01   0.45689036697653E+00   0.45687902923492E+00   0.43464151140301E+02   0.43705203241554E-01   0.43944472230222E-01   0.43785738759931E-01   0.00000000000000E+00   0.11220884761433E+03   0.42871245841363E+01   0.12306550160368E+04
   0.35737405816842E+01   0.43883252071036E-01  -0.30262991527472E-01   0.45620373513058E+00   0.45618901552440E+00   0.43401382660118E+02   0.43643120574465E-01   0.43883252071036E-01   0.43724373371945E-01   0.00000000000000E+00   0.11137164504690E+03   0.42871256461196E+01   0.12306552920422E+04
   0.35761537546212E+01   0.43839547808195E-01   0.97992142296598E-01   0.45552348136221E+00   0.45551191486072E+00   0.43339516077659E+02   0.43590495156018E-01   0.43839547808195E-01   0.43674752126096E-01   0.00000000000000E+00   0.11198443581431E+03   0.42871267145451E+01   0.12306555628825E+04
   0.35785680875704E+01   0.43749374005034E-01   0.73422625972891E-01   0.45462819989212E+00   0.45462269882121E+00   0.43279497678899E+02   0.43515611051666E-01   0.43749374005034E-01   0.43594427662263E-01   0.00000000000000E+00   0.11164678577612E+03   0.42871276499247E+01   0.12306559185689E+04
   0.35809812879758E+01   0.43703260523658E-01   0.80679881718855E-01   0.45384837459220E+00   0.45384387312605E+00   0.43219400815756E+02   0.43462534012151E-01   0.43703260523658E-01   0.43543360184173E-01   0.00000000000000E+00   0.11072779799066E+03   0.42871286448069E+01   0.12306562300992E+04
   0.35833939301828E+01   0.43613228639731E-01  -0.35250929827801E-01   0.45311408164095E+00   0.45310689417606E+00   0.43158334064743E+02   0.43386893770981E-01   0.43613228639731E-01   0.43462987666751E-01   0.00000000000000E+00   0.11038109596312E+03   0.42871296613583E+01   0.12306565248908E+04
   0.35858050786368E+01   0.43598026338719E-01   0.11745216906674E-02   0.45262275121554E+00   0.45261557160137E+00   0.43096351384315E+02   0.43348131416774E-01   0.43598026338719E-01   0.43432365459085E-01   0.00000000000000E+00   0.10931678459828E+03   0.42871308249002E+01   0.12306567214198E+04
   0.35882159437468E+01   0.43499970480159E-01   0.54298100616445E-01   0.45185970217540E+00   0.45185331150825E+00   0.43035219654802E+02   0.43268518746060E-01   0.43499970480159E-01   0.43346645655639E-01   0.00000000000000E+00   0.10748162080252E+03   0.42871318262365E+01   0.12306570263239E+04
   0.35906283501813E+01   0.43463797553851E-01   0.88106198103281E-01   0.45112283816559E+00   0.45111400692758E+00   0.42975595929961E+02   0.43220723517074E-01   0.43463797553851E-01   0.43302464941356E-01   0.00000000000000E+00   0.10624722597595E+03   0.42871328361081E+01   0.12306573220457E+04
   0.35930422908145E+01   0.43368011378930E-01   0.46339348728774E-01   0.45027265157008E+00   0.45026069823900E+00   0.42915847054241E+02   0.43142931941158E-01   0.43368011378930E-01   0.43218674929360E-01   0.00000000000000E+00   0.10550261643606E+03   0.42871337727564E+01   0.12306576633692E+04
   0.35954550245257E+01   0.43347513540927E-01   0.74382482926997E-01   0.44959087540374E+00   0.44957907427625E+00   0.42854237830766E+02   0.43101761623746E-01   0.43347513540927E-01   0.43184589260961E-01   0.00000000000000E+00   0.10394673859743E+03   0.42871348096570E+01   0.12306579360187E+04
   0.35978675538811E+01   0.43236300264819E-01   0.68645706130774E-01   0.44870178692823E+00   0.44869275407965E+00   0.42792976534745E+02   0.43015593817059E-01   0.43236300264819E-01   0.43090232269607E-01   0.00000000000000E+00   0.10186386234561E+03   0.42871357246201E+01   0.12306582905468E+04
   0.36002809890747E+01   0.43207887088568E-01  -0.51664715395861E-01   0.44812882769969E+00   0.44812089909538E+00   0.42733243448005E+02   0.42971549476173E-01   0.43207887088568E-01   0.43051330612953E-01   0.00000000000000E+00   0.10363034703307E+03   0.42871368255515E+01   0.12306585192888E+04
   0.36026983259460E+01   0.43145606426348E-01   0.20672835592808E-01   0.44754482743710E+00   0.44753568917709E+00   0.42672942766239E+02   0.42910241973430E-01   0.43145606426348E-01   0.42989544019559E-01   0.00000000000000E+00   0.10561312587334E+03   0.42871379142372E+01   0.12306587533728E+04
   0.36051176902212E+01   0.43077906053755E-01   0.79508193983578E-01   0.44680407130997E+00   0.44679395629194E+00   0.42611999659350E+02   0.42846051608160E-01   0.43077906053755E-01   0.42924034937212E-01   0.00000000000000E+00   0.10710455700047E+03   0.42871389036036E+01   0.12306590500659E+04
   0.36075362424418E+01   0.43002496627819E-01  -0.30868835474156E-01   0.44610171224170E+00   0.44609129507226E+00   0.42551720271893E+02   0.42778231837353E-01   0.43002496627819E-01   0.42853573338794E-01   0.00000000000000E+00   0.10802477473762E+03   0.42871399142137E+01   0.12306593311304E+04
   0.36099522090185E+01   0.42986077207189E-01   0.10504016374270E+00   0.44548594689047E+00   0.44547573844151E+00   0.42491564841378E+02   0.42739763395328E-01   0.42986077207189E-01   0.42822604293229E-01   0.00000000000000E+00   0.10933202253583E+03   0.42871409773571E+01   0.12306595773531E+04
   0.36123648334925E+01   0.42873259988411E-01   0.15552793368075E+00   0.44446318965416E+00   0.44445294115139E+00   0.42431840685424E+02   0.42653492557046E-01   0.42873259988411E-01   0.42727590591448E-01   0.00000000000000E+00   0.11037573769307E+03   0.42871417925981E+01   0.12306599864720E+04
   0.36147800051712E+01   0.42822990730965E-01   0.34078711781965E-01   0.44365187517823E+00   0.44364135968520E+00   0.42372284450474E+02   0.42598694594490E-01   0.42822990730965E-01   0.42674004512846E-01   0.00000000000000E+00   0.11045849572220E+03   0.42871427309820E+01   0.12306603111046E+04
   0.36172000695062E+01   0.42767663800015E-01  -0.36870354422088E-01   0.44305159640330E+00   0.44304190977433E+00   0.42311570869351E+02   0.42540720644116E-01   0.42767663800015E-01   0.42617007768055E-01   0.00000000000000E+00   0.11123439448891E+03   0.42871437967046E+01   0.12306605508845E+04
   0.36196206853660E+01   0.42716451651729E-01   0.43201630837509E-01   0.44245259913760E+00   0.44244506179413E+00   0.42251100733044E+02   0.42484838800715E-01   0.42716451651729E-01   0.42563092029285E-01   0.00000000000000E+00   0.11267549698978E+03   0.42871448621669E+01   0.12306607896237E+04
   0.36220377068038E+01   0.42642702737091E-01   0.13562356782755E-02   0.44176657826828E+00   0.44175897445523E+00   0.42192612415569E+02   0.42418645250995E-01   0.42642702737091E-01   0.42494342240417E-01   0.00000000000000E+00   0.11327522486202E+03   0.42871458658605E+01   0.12306610640587E+04
   0.36244538830558E+01   0.42600898002753E-01   0.69697829456441E-01   0.44111768231794E+00   0.44110609189305E+00   0.42134058611386E+02   0.42368458151291E-01   0.42600898002753E-01   0.42446495014880E-01   0.00000000000000E+00   0.11260329558972E+03   0.42871468844436E+01   0.12306613252117E+04
   0.36268738998199E+01   0.42519105865557E-01   0.84098786213243E-01   0.44029129477808E+00   0.44027595660548E+00   0.42074451599194E+02   0.42297860487275E-01   0.42519105865557E-01   0.42372043917594E-01   0.00000000000000E+00   0.11214748440832E+03   0.42871477995394E+01   0.12306616572658E+04
   0.36292949351531E+01   0.42462784987052E-01   0.56013282697493E-01   0.43952928823839E+00   0.43951442336076E+00   0.42014985765454E+02   0.42240076005142E-01   0.42462784987052E-01   0.42314731433910E-01   0.00000000000000E+00   0.11230737093565E+03   0.42871487550583E+01   0.12306619618791E+04
   0.36317146289640E+01   0.42402706851334E-01  -0.14706445937485E-02   0.43885509252489E+00   0.43884440165554E+00   0.41956042184009E+02   0.42180607474966E-01   0.42402706851334E-01   0.42255270382363E-01   0.00000000000000E+00   0.11212710935013E+03   0.42871497602995E+01   0.12306622298878E+04
   0.36341331563517E+01   0.42351951375945E-01   0.42960541045493E-01   0.43821810695208E+00   0.43821098589782E+00   0.41896647587371E+02   0.42125428180241E-01   0.42351951375945E-01   0.42201946247204E-01   0.00000000000000E+00   0.11093688796010E+03   0.42871507830109E+01   0.12306624832541E+04
   0.36365491280201E+01   0.42283429289689E-01   0.50712503372530E-01   0.43749770381478E+00   0.43748925443134E+00   0.41836591586736E+02   0.42060884150837E-01   0.42283429289689E-01   0.42136144322634E-01   0.00000000000000E+00   0.10981948110006E+03   0.42871517482032E+01   0.12306627719467E+04
   0.36389677396419E+01   0.42213041748749E-01   0.89447678440497E-02   0.43681495591005E+00   0.43680374329196E+00   0.41776519195037E+02   0.41995540885498E-01   0.42213041748749E-01   0.42068934272943E-01   0.00000000000000E+00   0.10958574008719E+03   0.42871527340685E+01   0.12306630461511E+04
   0.36413890590335E+01   0.42173195914784E-01   0.35812201084944E-02   0.43624106372189E+00   0.43623084539192E+00   0.41717461273420E+02   0.41946289648140E-01   0.42173195914784E-01   0.42022673764103E-01   0.00000000000000E+00   0.10927994376081E+03   0.42871537861125E+01   0.12306632753103E+04
   0.36438092515083E+01   0.42096780782589E-01   0.63792437789347E-01   0.43553116268973E+00   0.43552233639567E+00   0.41659290823056E+02   0.41879216363430E-01   0.42096780782589E-01   0.41952207006053E-01   0.00000000000000E+00   0.10817129361967E+03   0.42871547506983E+01   0.12306635587139E+04
   0.36462295509942E+01   0.42046275119086E-01   0.24153597463637E-01   0.43485381222850E+00   0.43484410789296E+00   0.41600265247987E+02   0.41824389225506E-01   0.42046275119086E-01   0.41898653992516E-01   0.00000000000000E+00   0.10659228343628E+03   0.42871557293069E+01   0.12306638300053E+04
   0.36486516105955E+01   0.41981653563535E-01   0.85870832679231E-01   0.43411806544300E+00   0.43410838963920E+00   0.41540165251776E+02   0.41761878503315E-01   0.41981653563535E-01   0.41835686496249E-01   0.00000000000000E+00   0.10492400327223E+03   0.42871566754886E+01   0.12306641242926E+04
   0.36510727394852E+01   0.41921155149659E-01   0.85781026830718E-01   0.43331848121083E+00   0.43331187188295E+00   0.41480689221961E+02   0.41701837861702E-01   0.41921155149659E-01   0.41775745361819E-01   0.00000000000000E+00   0.10333422438181E+03   0.42871575835335E+01   0.12306644428997E+04
   0.36534937749188E+01   0.41850450723924E-01   0.53510533698724E-01   0.43253607221332E+00   0.43253270212075E+00   0.41421676816196E+02   0.41636948020360E-01   0.41850450723924E-01   0.41708986818720E-01   0.00000000000000E+00   0.10245377485987E+03   0.42871584970945E+01   0.12306647545676E+04
   0.36559172321448E+01   0.41801026931664E-01   0.16902972761852E-01   0.43188308846590E+00   0.43188031917403E+00   0.41362736298061E+02   0.41582812956039E-01   0.41801026931664E-01   0.41656454443245E-01   0.00000000000000E+00   0.10170189619410E+03   0.42871594833698E+01   0.12306650155208E+04
   0.36583416960518E+01   0.41735979600205E-01   0.46749535955159E-02   0.43125958695778E+00   0.43125505769529E+00   0.41303744907845E+02   0.41520882157310E-01   0.41735979600205E-01   0.41593276742703E-01   0.00000000000000E+00   0.10058135372803E+03   0.42871604845011E+01   0.12306652656254E+04
   0.36607641884803E+01   0.41687373693269E-01   0.51016013194302E-01   0.43063771578829E+00   0.43062854821203E+00   0.41243789119758E+02   0.41466475576971E-01   0.41687373693269E-01   0.41540648884204E-01   0.00000000000000E+00   0.98981528006463E+02   0.42871614823440E+01   0.12306655162292E+04
   0.36631856909640E+01   0.41610425627796E-01   0.60848097460149E-01   0.42989085055801E+00   0.42987772401003E+00   0.41183060530403E+02   0.41397472308049E-01   0.41610425627796E-01   0.41469124799134E-01   0.00000000000000E+00   0.96615248357267E+02   0.42871624045354E+01   0.12306658165589E+04
   0.36656090257193E+01   0.41552570009783E-01   0.58985986953013E-01   0.42917007232060E+00   0.42915780543887E+00   0.41122992960663E+02   0.41338589809259E-01   0.41552570009783E-01   0.41410716608950E-01   0.00000000000000E+00   0.93830524873723E+02   0.42871633428026E+01   0.12306661045263E+04
   0.36680315969909E+01   0.41493678852443E-01   0.11328607155173E-02   0.42851234604030E+00   0.42850330811520E+00   0.41063226051173E+02   0.41279398133836E-01   0.41493678852443E-01   0.41351569853633E-01   0.00000000000000E+00   0.92122792765222E+02   0.42871643139464E+01   0.12306663663252E+04
   0.36704527164228E+01   0.41433919262371E-01   0.81187626519976E-01   0.42783588537328E+00   0.42782790178051E+00   0.41002565107720E+02   0.41219189435158E-01   0.41433919262371E-01   0.41291645200826E-01   0.00000000000000E+00   0.91779711605403E+02   0.42871652670448E+01   0.12306666364877E+04
   0.36728736808288E+01   0.41358328608724E-01  -0.27223049130763E-01   0.42716472259648E+00   0.42715695368472E+00   0.40942036592224E+02   0.41151107952385E-01   0.41358328608724E-01   0.41221155072502E-01   0.00000000000000E+00   0.90856095293411E+02   0.42871662213791E+01   0.12306669048670E+04
   0.36752967643580E+01   0.41322702546755E-01   0.95055019588378E-02   0.42665422770049E+00   0.42664676252970E+00   0.40882382962798E+02   0.41103517664035E-01   0.41322702546755E-01   0.41177362673987E-01   0.00000000000000E+00   0.90386307319221E+02   0.42871672703815E+01   0.12306671089434E+04
   0.36777225083048E+01   0.41249240293586E-01   0.76415531607902E-01   0.42594966669268E+00   0.42594159773562E+00   0.40822924609479E+02   0.41037142413161E-01   0.41249240293586E-01   0.41108401727844E-01   0.00000000000000E+00   0.89882433029362E+02   0.42871682011309E+01   0.12306673910094E+04
   0.36801464546826E+01   0.41182320953547E-01   0.63457788936414E-01   0.42519587214363E+00   0.42518705850863E+00   0.40763060298068E+02   0.40973753044836E-01   0.41182320953547E-01   0.41043688557492E-01   0.00000000000000E+00   0.89512093256724E+02   0.42871691011739E+01   0.12306676928251E+04
   0.36825703733587E+01   0.41123183639994E-01   0.30007369192040E-01   0.42451027718929E+00   0.42450253898152E+00   0.40702759236230E+02   0.40913962382737E-01   0.41123183639994E-01   0.40984162984031E-01   0.00000000000000E+00   0.90431476634196E+02   0.42871700410752E+01   0.12306679666329E+04
   0.36849911856332E+01   0.41068013016172E-01   0.51626577048867E-01   0.42384812571509E+00   0.42384156172172E+00   0.40641824220512E+02   0.40855800906638E-01   0.41068013016172E-01   0.40927306262810E-01   0.00000000000000E+00   0.91837908540070E+02   0.42871709865530E+01   0.12306682310238E+04
   0.36874116038096E+01   0.41001085138189E-01   0.79342553286657E-01   0.42311295928093E+00   0.42310394910091E+00   0.40580527830016E+02   0.40791598382851E-01   0.41001085138189E-01   0.40862388034176E-01   0.00000000000000E+00   0.92836171494209E+02   0.42871718800019E+01   0.12306685260688E+04
   0.36898345247041E+01   0.40929937485087E-01   0.31383134740160E-01   0.42239307256112E+00   0.42238244259540E+00   0.40519784989817E+02   0.40725726016633E-01   0.40929937485087E-01   0.40794596165275E-01   0.00000000000000E+00   0.92741715024622E+02   0.42871727846655E+01   0.12306688146714E+04
   0.36922578796406E+01   0.40875419815768E-01  -0.12989582516905E-01   0.42181152277063E+00   0.42180397474680E+00   0.40459756016395E+02   0.40668641839239E-01   0.40875419815768E-01   0.40738115454765E-01   0.00000000000000E+00   0.92059350311330E+02   0.42871737761062E+01   0.12306690460586E+04
   0.36946798128332E+01   0.40822293279182E-01  -0.10540887618244E-01   0.42128224262039E+00   0.42127686441322E+00   0.40399699107548E+02   0.40612030731858E-01   0.40822293279182E-01   0.40682760296847E-01   0.00000000000000E+00   0.91873013899954E+02   0.42871747942137E+01   0.12306692569027E+04
   0.36971015831793E+01   0.40764936381059E-01   0.85065913667973E-01   0.42063372506641E+00   0.42062763163083E+00   0.40339684206956E+02   0.40553156894779E-01   0.40764936381059E-01   0.40624517133018E-01   0.00000000000000E+00   0.92491554436486E+02   0.42871757342464E+01   0.12306695165958E+04
   0.36995245744956E+01   0.40688678624458E-01   0.86231882684317E-01   0.41983478184416E+00   0.41982715586630E+00   0.40279725332342E+02   0.40484985941825E-01   0.40688678624458E-01   0.40553617488549E-01   0.00000000000000E+00   0.93184805590756E+02   0.42871765793891E+01   0.12306698367861E+04
   0.37019466617008E+01   0.40631733341859E-01   0.70865309798599E-01   0.41909072301402E+00   0.41908217113957E+00   0.40219765655307E+02   0.40426541466376E-01   0.40631733341859E-01   0.40495698268938E-01   0.00000000000000E+00   0.93427853128910E+02   0.42871774548811E+01   0.12306701347800E+04
   0.37043692947815E+01   0.40562861926519E-01   0.97859985709306E-02   0.41841262282728E+00   0.41840392761052E+00   0.40160065871085E+02   0.40362331298592E-01   0.40562861926519E-01   0.40429927603473E-01   0.00000000000000E+00   0.93940044809704E+02   0.42871783696099E+01   0.12306704060774E+04
   0.37067941118063E+01   0.40525516741765E-01   0.49226409020874E-01   0.41782651343882E+00   0.41781752312410E+00   0.40099684197502E+02   0.40313561206033E-01   0.40525516741765E-01   0.40384909341720E-01   0.00000000000000E+00   0.94369125132898E+02   0.42871793378030E+01   0.12306706406392E+04
   0.37092210494322E+01   0.40429359435858E-01   0.44699659171991E-01   0.41708791043187E+00   0.41707670192130E+00   0.40038179893926E+02   0.40234655246342E-01   0.40429359435858E-01   0.40300329477943E-01   0.00000000000000E+00   0.94542899186394E+02   0.42871802089808E+01   0.12306709369677E+04
   0.37116436863560E+01   0.40388449744043E-01  -0.53239620009632E-01   0.41658252032304E+00   0.41656991013464E+00   0.39976826525986E+02   0.40183358881497E-01   0.40388449744043E-01   0.40252704654108E-01   0.00000000000000E+00   0.94935897460956E+02   0.42871812144778E+01   0.12306711396844E+04
   0.37140645177973E+01   0.40338040288099E-01   0.23589551569993E-01   0.41607498747181E+00   0.41606403513055E+00   0.39916727803884E+02   0.40128111049571E-01   0.40338040288099E-01   0.40199053179226E-01   0.00000000000000E+00   0.95672161305801E+02   0.42871822193903E+01   0.12306713420344E+04
   0.37164884395427E+01   0.40266656119214E-01   0.12931156933299E+00   0.41531495282892E+00   0.41530566970879E+00   0.39857494430245E+02   0.40062876745846E-01   0.40266656119214E-01   0.40131361525649E-01   0.00000000000000E+00   0.95846354060679E+02   0.42871830726617E+01   0.12306716453806E+04
   0.37189131785035E+01   0.40191302204188E-01   0.67619734021781E-01   0.41449670801132E+00   0.41448718274194E+00   0.39797756987755E+02   0.39995302340322E-01   0.40191302204188E-01   0.40060930149272E-01   0.00000000000000E+00   0.95245531040107E+02   0.42871838869013E+01   0.12306719727754E+04
   0.37213366205304E+01   0.40140792687341E-01   0.38999059217492E-01   0.41383254782805E+00   0.41382299138107E+00   0.39736887567743E+02   0.39939607751168E-01   0.40140792687341E-01   0.40007130142584E-01   0.00000000000000E+00   0.95019979206700E+02   0.42871847909037E+01   0.12306722384519E+04
   0.37237576698835E+01   0.40077930102308E-01   0.50387646602325E-01   0.41316619277874E+00   0.41315876826316E+00   0.39675971253105E+02   0.39877804979766E-01   0.40077930102308E-01   0.39945309876030E-01   0.00000000000000E+00   0.95805717749327E+02   0.42871856928677E+01   0.12306725041411E+04
   0.37261787436739E+01   0.40014729009136E-01   0.14007263303532E-01   0.41253036628117E+00   0.41252463152573E+00   0.39615605701456E+02   0.39815997690675E-01   0.40014729009136E-01   0.39883201564946E-01   0.00000000000000E+00   0.96343263227830E+02   0.42871866102604E+01   0.12306727577958E+04
   0.37286026429225E+01   0.39956582586423E-01   0.22616299554533E-01   0.41194415305179E+00   0.41193696472537E+00   0.39555432730005E+02   0.39756612642875E-01   0.39956582586423E-01   0.39824220493680E-01   0.00000000000000E+00   0.96032323935323E+02   0.42871875511967E+01   0.12306729928626E+04
   0.37310264333636E+01   0.39898076774495E-01   0.22553275582868E-01   0.41134967931420E+00   0.41134026916617E+00   0.39494672963261E+02   0.39696821468881E-01   0.39898076774495E-01   0.39764777013898E-01   0.00000000000000E+00   0.96365201440819E+02   0.42871884812171E+01   0.12306732315408E+04
   0.37334500826121E+01   0.39828213260025E-01   0.52016255552143E-01   0.41069485526208E+00   0.41068541078081E+00   0.39433454365298E+02   0.39631369810427E-01   0.39828213260025E-01   0.39697952942472E-01   0.00000000000000E+00   0.97239413342836E+02   0.42871893745581E+01   0.12306734934841E+04
   0.37358724182515E+01   0.39774685839787E-01   0.26395824498685E-01   0.41006625502648E+00   0.41005826346116E+00   0.39373502917334E+02   0.39574825197961E-01   0.39774685839787E-01   0.39642498658464E-01   0.00000000000000E+00   0.97336369034034E+02   0.42871902842903E+01   0.12306737443431E+04
   0.37382931052342E+01   0.39710230177650E-01   0.52744653327232E-01   0.40941622280396E+00   0.40940832520402E+00   0.39314868095720E+02   0.39513351260883E-01   0.39710230177650E-01   0.39579881169607E-01   0.00000000000000E+00   0.96763619126676E+02   0.42871911768115E+01   0.12306740043184E+04
   0.37407170300313E+01   0.39643928477735E-01   0.20562779217292E-01   0.40877693741535E+00   0.40876853844020E+00   0.39255199564165E+02   0.39450312283069E-01   0.39643928477735E-01   0.39515366597927E-01   0.00000000000000E+00   0.96585439596122E+02   0.42871920729703E+01   0.12306742602331E+04
   0.37431424380168E+01   0.39591883062494E-01   0.74723899149733E-02   0.40821516038855E+00   0.40820892963018E+00   0.39194381978815E+02   0.39393904549451E-01   0.39591883062494E-01   0.39460280187468E-01   0.00000000000000E+00   0.96846883034180E+02   0.42871930152804E+01   0.12306744840766E+04
   0.37455672932643E+01   0.39526967813043E-01   0.52673423184749E-01   0.40758842901658E+00   0.40758450277741E+00   0.39134228111005E+02   0.39331468279860E-01   0.39526967813043E-01   0.39397234454363E-01   0.00000000000000E+00   0.97226167669542E+02   0.42871939149705E+01   0.12306747338473E+04
   0.37479903010409E+01   0.39471758114676E-01   0.57516605684943E-01   0.40692702022325E+00   0.40692111826544E+00   0.39074751827541E+02   0.39274083005772E-01   0.39471758114676E-01   0.39340701841648E-01   0.00000000000000E+00   0.97747349656865E+02   0.42871947869258E+01   0.12306749992011E+04
   0.37504107919244E+01   0.39398268372884E-01   0.79797122083522E-01   0.40620491325571E+00   0.40619456239435E+00   0.39014370403522E+02   0.39206994339908E-01   0.39398268372884E-01   0.39271563866203E-01   0.00000000000000E+00   0.98310716639136E+02   0.42871956164598E+01   0.12306752898235E+04
   0.37528299073765E+01   0.39330661138377E-01  -0.30476950121335E-01   0.40559762047567E+00   0.40558716042446E+00   0.38953522875772E+02   0.39142733750220E-01   0.39330661138377E-01   0.39206212578552E-01   0.00000000000000E+00   0.98397706655971E+02   0.42871965153175E+01   0.12306755327843E+04
   0.37552519314287E+01   0.39299909371123E-01  -0.41537385047722E-02   0.40515461192504E+00   0.40514730147924E+00   0.38893785263558E+02   0.39097651500092E-01   0.39299909371123E-01   0.39165724375683E-01   0.00000000000000E+00   0.97833125155507E+02   0.42871975156337E+01   0.12306757087279E+04
   0.37576768985077E+01   0.39225538717452E-01   0.13084965285499E+00   0.40443884211329E+00   0.40443272364906E+00   0.38834545018109E+02   0.39031059058666E-01   0.39225538717452E-01   0.39096296679406E-01   0.00000000000000E+00   0.96979098830926E+02   0.42871983509010E+01   0.12306759945590E+04
   0.37600984861426E+01   0.39144984430593E-01   0.43632850076511E-01   0.40365919939353E+00   0.40365148876147E+00   0.38774140837706E+02   0.38960615919257E-01   0.39144984430593E-01   0.39022414784241E-01   0.00000000000000E+00   0.95958657201016E+02   0.42871991386307E+01   0.12306763070529E+04
   0.37625189516366E+01   0.39112493675902E-01   0.63747787475978E-01   0.40305521663187E+00   0.40304575443471E+00   0.38713419069915E+02   0.38913954994665E-01   0.39112493675902E-01   0.38980599974996E-01   0.00000000000000E+00   0.95389479062192E+02   0.42872000262842E+01   0.12306765493467E+04
   0.37649398443511E+01   0.39019937293037E-01   0.47708134577917E-01   0.40232569642688E+00   0.40231580157023E+00   0.38654077068305E+02   0.38837990235750E-01   0.39019937293037E-01   0.38899201485340E-01   0.00000000000000E+00   0.95572456978927E+02   0.42872008391826E+01   0.12306768413278E+04
   0.37673610735525E+01   0.38982936389509E-01  -0.24837536771783E-01   0.40181481461430E+00   0.40180375616130E+00   0.38595022746137E+02   0.38789867047040E-01   0.38982936389509E-01   0.38854797301366E-01   0.00000000000000E+00   0.95687804384835E+02   0.42872017806879E+01   0.12306770461460E+04
   0.37697818421019E+01   0.38923446424981E-01   0.38710264692635E-01   0.40126928980743E+00   0.40125774608450E+00   0.38535273303133E+02   0.38730106422702E-01   0.38923446424981E-01   0.38795267449149E-01   0.00000000000000E+00   0.95396753781028E+02   0.42872026996384E+01   0.12306772645500E+04
   0.37722032433498E+01   0.38852734916707E-01   0.55493334856267E-01   0.40060679319335E+00   0.40059752213828E+00   0.38475572442925E+02   0.38664862164555E-01   0.38852734916707E-01   0.38728281358248E-01   0.00000000000000E+00   0.94579765614814E+02   0.42872035482588E+01   0.12306775286396E+04
   0.37746235003905E+01   0.38798684468601E-01   0.29655950835497E-01   0.39998574300342E+00   0.39997949814231E+00   0.38416936495371E+02   0.38608560260135E-01   0.38798684468601E-01   0.38672683299879E-01   0.00000000000000E+00   0.93386344481609E+02   0.42872044170840E+01   0.12306777758492E+04
   0.37770442514170E+01   0.38737092532929E-01   0.54374065135166E-01   0.39935285094045E+00   0.39934808211902E+00   0.38358566581629E+02   0.38548616184514E-01   0.38737092532929E-01   0.38612151399625E-01   0.00000000000000E+00   0.92614290961713E+02   0.42872052725808E+01   0.12306780284156E+04
   0.37794662246150E+01   0.38674260409247E-01   0.27976557262247E-01   0.39872309147016E+00   0.39871850473580E+00   0.38299478712401E+02   0.38487715610790E-01   0.38674260409247E-01   0.38550560550694E-01   0.00000000000000E+00   0.92134447512163E+02   0.42872061263295E+01   0.12306782802466E+04
   0.37818889995582E+01   0.38628077107945E-01   0.71442944155334E-01   0.39810871103269E+00   0.39810338055363E+00   0.38240217478175E+02   0.38435059565230E-01   0.38628077107945E-01   0.38499874824697E-01   0.00000000000000E+00   0.91214590037687E+02   0.42872069873137E+01   0.12306785262962E+04
   0.37843089196976E+01   0.38533955365325E-01   0.45134942679444E-01   0.39738393730571E+00   0.39737734266054E+00   0.38181304019077E+02   0.38358511661368E-01   0.38533955365325E-01   0.38417321324867E-01   0.00000000000000E+00   0.90631451498012E+02   0.42872077785922E+01   0.12306788167114E+04
   0.37867290051096E+01   0.38505053510273E-01  -0.67136450605288E-01   0.39694850297163E+00   0.39694215319959E+00   0.38122294317731E+02   0.38314440871846E-01   0.38505053510273E-01   0.38378519604714E-01   0.00000000000000E+00   0.90727998020492E+02   0.42872087414535E+01   0.12306789907872E+04
   0.37891487275862E+01   0.38448623844156E-01   0.83823687510621E-01   0.39641031349796E+00   0.39640604307426E+00   0.38063554158953E+02   0.38256852253653E-01   0.38448623844156E-01   0.38321452783530E-01   0.00000000000000E+00   0.90219235977332E+02   0.42872096426722E+01   0.12306792052312E+04
   0.37915672306493E+01   0.38370054197707E-01   0.61732695642229E-01   0.39568158415038E+00   0.39567758467192E+00   0.38005118724867E+02   0.38188372845201E-01   0.38370054197707E-01   0.38249608019733E-01   0.00000000000000E+00   0.88757114423999E+02   0.42872104262591E+01   0.12306794966146E+04
   0.37939865700446E+01   0.38319912181859E-01   0.66188928584045E-01   0.39503360774410E+00   0.39502835450030E+00   0.37945931585113E+02   0.38133608780352E-01   0.38319912181859E-01   0.38196306665422E-01   0.00000000000000E+00   0.87798495304298E+02   0.42872112546420E+01   0.12306797563067E+04
   0.37964083830709E+01   0.38247832278192E-01   0.13706591986985E-01   0.39439745653531E+00   0.39439222159611E+00   0.37886587172258E+02   0.38067795422297E-01   0.38247832278192E-01   0.38128443717590E-01   0.00000000000000E+00   0.87638536154627E+02   0.42872120881457E+01   0.12306800107598E+04
   0.37988280493575E+01   0.38201990892845E-01   0.20325218671004E-01   0.39386824047823E+00   0.39386277468241E+00   0.37828394934366E+02   0.38015807356393E-01   0.38201990892845E-01   0.38078635624262E-01   0.00000000000000E+00   0.86876201093930E+02   0.42872129805326E+01   0.12306802225386E+04
   0.38012465295028E+01   0.38137432024925E-01   0.44868926768513E-02   0.39331287133211E+00   0.39330665767968E+00   0.37770806757959E+02   0.37954831786295E-01   0.38137432024925E-01   0.38016520467216E-01   0.00000000000000E+00   0.85412875427919E+02   0.42872138543605E+01   0.12306804449854E+04
   0.38036668764814E+01   0.38087767929228E-01   0.47138587715704E-01   0.39275615508577E+00   0.39275050972244E+00   0.37712535314223E+02   0.37900919685679E-01   0.38087767929228E-01   0.37963953870031E-01   0.00000000000000E+00   0.84099279103775E+02   0.42872147286078E+01   0.12306806674446E+04
   0.38060840910418E+01   0.38020246508981E-01   0.68616594975176E-01   0.39209106833261E+00   0.39208585287713E+00   0.37654385583458E+02   0.37838134801114E-01   0.38020246508981E-01   0.37899423371379E-01   0.00000000000000E+00   0.83819712832738E+02   0.42872155341309E+01   0.12306809333073E+04
   0.38084998976453E+01   0.37960636323358E-01   0.61442875743994E-01   0.39142631587907E+00   0.39141958942801E+00   0.37596790249598E+02   0.37779525398546E-01   0.37960636323358E-01   0.37840381362434E-01   0.00000000000000E+00   0.83462605754007E+02   0.42872163335188E+01   0.12306811998127E+04
   0.38109180329726E+01   0.37893855785624E-01   0.25508805903714E-01   0.39079994893909E+00   0.39079217737432E+00   0.37539046379465E+02   0.37717165000307E-01   0.37893855785624E-01   0.37776632799236E-01   0.00000000000000E+00   0.83287712213314E+02   0.42872171547899E+01   0.12306814507775E+04
   0.38133377569946E+01   0.37846044730561E-01  -0.40178427070494E-01   0.39032974683131E+00   0.39032126586971E+00   0.37481277493965E+02   0.37664242941568E-01   0.37846044730561E-01   0.37725636100544E-01   0.00000000000000E+00   0.83962584879655E+02   0.42872180681545E+01   0.12306816391421E+04
   0.38157577769690E+01   0.37799714179865E-01   0.45610078024629E-01   0.38983792700088E+00   0.38982884614493E+00   0.37423959792584E+02   0.37612364058760E-01   0.37799714179865E-01   0.37675692121599E-01   0.00000000000000E+00   0.84926324829324E+02   0.42872189658352E+01   0.12306818361100E+04
   0.38181775668550E+01   0.37731424847201E-01   0.11611104994108E+00   0.38912123546407E+00   0.38911176453544E+00   0.37366613460215E+02   0.37549585776778E-01   0.37731424847201E-01   0.37610945884232E-01   0.00000000000000E+00   0.85170691350577E+02   0.42872197257867E+01   0.12306821229426E+04
   0.38205964542113E+01   0.37657354405714E-01   0.80539687471649E-01   0.38835349601391E+00   0.38834401701910E+00   0.37309316132895E+02   0.37484065638914E-01   0.37657354405714E-01   0.37542304148830E-01   0.00000000000000E+00   0.84559273260807E+02   0.42872204507443E+01   0.12306824300416E+04
   0.38230134084385E+01   0.37606808777494E-01  -0.18287837509657E-01   0.38778761680602E+00   0.38777949075811E+00   0.37252675189155E+02   0.37430678256760E-01   0.37606808777494E-01   0.37489706115639E-01   0.00000000000000E+00   0.83700330616281E+02   0.42872212933510E+01   0.12306826558522E+04
   0.38254307443951E+01   0.37563055144650E-01   0.29175712397164E-01   0.38729846556932E+00   0.38729080923391E+00   0.37195763906277E+02   0.37380340680747E-01   0.37563055144650E-01   0.37441695546499E-01   0.00000000000000E+00   0.83979998969516E+02   0.42872221819266E+01   0.12306828513248E+04
   0.38278518252278E+01   0.37493865271158E-01   0.39878741974735E-01   0.38669472278504E+00   0.38668540915197E+00   0.37138020476146E+02   0.37316687027425E-01   0.37493865271158E-01   0.37376477159838E-01   0.00000000000000E+00   0.84316905202087E+02   0.42872230024020E+01   0.12306830934848E+04
   0.38302746289803E+01   0.37436555213679E-01   0.48877008952443E-01   0.38609253619835E+00   0.38608276281606E+00   0.37080823402775E+02   0.37259338518878E-01   0.37436555213679E-01   0.37319144584619E-01   0.00000000000000E+00   0.84747501326671E+02   0.42872238220942E+01   0.12306833345433E+04
   0.38326951097221E+01   0.37372741401571E-01  -0.25296358086423E-01   0.38554985860056E+00   0.38554209162764E+00   0.37024895728687E+02   0.37199547021435E-01   0.37372741401571E-01   0.37257782804301E-01   0.00000000000000E+00   0.85228591818274E+02   0.42872246723649E+01   0.12306835508118E+04
   0.38351143587894E+01   0.37343269220467E-01   0.49823111951521E-01   0.38507306578659E+00   0.38506747256080E+00   0.36968612799816E+02   0.37156704909224E-01   0.37343269220467E-01   0.37219397055641E-01   0.00000000000000E+00   0.86010066334345E+02   0.42872255588776E+01   0.12306837406594E+04
   0.38375347731562E+01   0.37257176910382E-01   0.11909818977578E+00   0.38431951419415E+00   0.38431428452298E+00   0.36911907019670E+02   0.37085269074484E-01   0.37257176910382E-01   0.37143274002036E-01   0.00000000000000E+00   0.87023460727440E+02   0.42872262774663E+01   0.12306840419346E+04
   0.38399552197570E+01   0.37195431965866E-01  -0.15384516600679E-01   0.38369317675269E+00   0.38368724867569E+00   0.36855760058840E+02   0.37026272835549E-01   0.37195431965866E-01   0.37083282023795E-01   0.00000000000000E+00   0.87883732315520E+02   0.42872270675359E+01   0.12306842927490E+04
   0.38423780434888E+01   0.37160573879583E-01  -0.17172750643315E-01   0.38327977610417E+00   0.38327393597662E+00   0.36799494175098E+02   0.36980652680368E-01   0.37160573879583E-01   0.37041161671445E-01   0.00000000000000E+00   0.88074672235566E+02   0.42872279845330E+01   0.12306844580741E+04
   0.38448004886360E+01   0.37096257026235E-01   0.35481389267859E-01   0.38274856126357E+00   0.38274350137946E+00   0.36742910383143E+02   0.36920146307062E-01   0.37096257026235E-01   0.36979485375239E-01   0.00000000000000E+00   0.87333902017079E+02   0.42872288308157E+01   0.12306846702479E+04
   0.38472219834229E+01   0.37049951750763E-01   0.10031124154590E+00   0.38211400035237E+00   0.38210949887991E+00   0.36686894859019E+02   0.36869016596748E-01   0.37049951750763E-01   0.36930051292622E-01   0.00000000000000E+00   0.87095275450009E+02   0.42872296107728E+01   0.12306849238489E+04
   0.38496447859643E+01   0.36964568853407E-01   0.10680724635299E+00   0.38131858587495E+00   0.38131457566230E+00   0.36631254768434E+02   0.36798641077847E-01   0.36964568853407E-01   0.36854577483802E-01   0.00000000000000E+00   0.88124644980632E+02   0.42872302911968E+01   0.12306852418182E+04
   0.38520672370066E+01   0.36913976667617E-01  -0.46151722851315E-01   0.38077021867531E+00   0.38076453469193E+00   0.36574968828064E+02   0.36745268184801E-01   0.36913976667617E-01   0.36802088738941E-01   0.00000000000000E+00   0.88412730721503E+02   0.42872311162278E+01   0.12306854618346E+04
   0.38544880959078E+01   0.36882179556594E-01   0.32449900707279E-02   0.38038320870273E+00   0.38037413315988E+00   0.36518482464356E+02   0.36701113539957E-01   0.36882179556594E-01   0.36762086382358E-01   0.00000000000000E+00   0.87560006456202E+02   0.42872320348408E+01   0.12306856179952E+04
   0.38569110199713E+01   0.36806584224351E-01   0.76272963904106E-01   0.37976514646835E+00   0.37975507505074E+00   0.36462874065979E+02   0.36635470065246E-01   0.36806584224351E-01   0.36693151097387E-01   0.00000000000000E+00   0.87768738651576E+02   0.42872328155541E+01   0.12306858656184E+04
   0.38593353771990E+01   0.36744734354102E-01   0.92372783016408E-03   0.37917342889670E+00   0.37916576824313E+00   0.36408214562657E+02   0.36577173553706E-01   0.36744734354102E-01   0.36633608555385E-01   0.00000000000000E+00   0.88910342551349E+02   0.42872336132325E+01   0.12306861013412E+04
   0.38617600649071E+01   0.36710312984827E-01   0.14277260643910E-02   0.37872034077042E+00   0.37871534916744E+00   0.36352954085573E+02   0.36532301126696E-01   0.36710312984827E-01   0.36592196205001E-01   0.00000000000000E+00   0.89419347520958E+02   0.42872344938969E+01   0.12306862815088E+04
   0.38641832291218E+01   0.36647217844818E-01   0.14065251032694E+00   0.37805519546525E+00   0.37805007050046E+00   0.36296313917435E+02   0.36472383619004E-01   0.36647217844818E-01   0.36531268676282E-01   0.00000000000000E+00   0.89247299662809E+02   0.42872352418695E+01   0.12306865476203E+04
   0.38666083925702E+01   0.36566468229073E-01   0.50697090191916E-01   0.37729746822097E+00   0.37729120777262E+00   0.36240373710224E+02   0.36404008678917E-01   0.36566468229073E-01   0.36458687286752E-01   0.00000000000000E+00   0.88618253319810E+02   0.42872359286530E+01   0.12306868511653E+04
   0.38690324339540E+01   0.36527779305785E-01  -0.93918558157997E-04   0.37678598528557E+00   0.37677939727137E+00   0.36185865942959E+02   0.36357395297485E-01   0.36527779305785E-01   0.36414764245544E-01   0.00000000000000E+00   0.88185112071803E+02   0.42872367589409E+01   0.12306870558895E+04
   0.38714557458078E+01   0.36478478011643E-01   0.68001277160941E-02   0.37630596664909E+00   0.37629928572628E+00   0.36130918961166E+02   0.36305187458318E-01   0.36478478011643E-01   0.36363761799130E-01   0.00000000000000E+00   0.88408773964334E+02   0.42872376065850E+01   0.12306872479342E+04
   0.38738801244443E+01   0.36420725364207E-01   0.90463589876220E-01   0.37570716776204E+00   0.37570010885269E+00   0.36075485021162E+02   0.36248580441594E-01   0.36420725364207E-01   0.36306843703349E-01   0.00000000000000E+00   0.88497194383351E+02   0.42872383817681E+01   0.12306874876049E+04
   0.38763061282037E+01   0.36343886615113E-01   0.55799753096536E-02   0.37507322851737E+00   0.37506608860254E+00   0.36020673052276E+02   0.36182900472992E-01   0.36343886615113E-01   0.36237099135829E-01   0.00000000000000E+00   0.88475900904490E+02   0.42872391343034E+01   0.12306877412130E+04
   0.38787320199777E+01   0.36313385111798E-01  -0.15306549122174E-01   0.37465513523366E+00   0.37464834295503E+00   0.35965355413566E+02   0.36140051387420E-01   0.36313385111798E-01   0.36198286002106E-01   0.00000000000000E+00   0.88787881708517E+02   0.42872400144925E+01   0.12306879083113E+04
   0.38811571956014E+01   0.36251101477453E-01   0.49927165223316E-01   0.37412084259860E+00   0.37411515807360E+00   0.35909705723594E+02   0.36081046195703E-01   0.36251101477453E-01   0.36138511952580E-01   0.00000000000000E+00   0.88733032687021E+02   0.42872408239849E+01   0.12306881215852E+04
   0.38835837649559E+01   0.36190482683499E-01   0.51194156515192E-01   0.37351207114026E+00   0.37350785151373E+00   0.35854986526113E+02   0.36023330269555E-01   0.36190482683499E-01   0.36079863005262E-01   0.00000000000000E+00   0.88321808940401E+02   0.42872415868443E+01   0.12306883645078E+04
   0.38860099530080E+01   0.36139716688685E-01   0.44689607146413E-01   0.37293024067057E+00   0.37292592999640E+00   0.35800520873393E+02   0.35970630473250E-01   0.36139716688685E-01   0.36027698719637E-01   0.00000000000000E+00   0.88417022463768E+02   0.42872423600991E+01   0.12306885972765E+04
   0.38884344264427E+01   0.36080976729795E-01   0.78286701010919E-01   0.37230371152860E+00   0.37229835040439E+00   0.35745784452883E+02   0.35913850057343E-01   0.36080976729795E-01   0.35970232550232E-01   0.00000000000000E+00   0.88570915805379E+02   0.42872431019106E+01   0.12306888483083E+04
   0.38908621866711E+01   0.36017599206824E-01   0.29346492868174E-01   0.37168658315555E+00   0.37168054415475E+00   0.35691368318726E+02   0.35855088020930E-01   0.36017599206824E-01   0.35909799440027E-01   0.00000000000000E+00   0.87907033784865E+02   0.42872438496586E+01   0.12306890954308E+04
   0.38932905478628E+01   0.35972228048125E-01   0.43582444206430E-02   0.37119087736100E+00   0.37118566330384E+00   0.35637297742108E+02   0.35805548749286E-01   0.35972228048125E-01   0.35861410956825E-01   0.00000000000000E+00   0.87400732603375E+02   0.42872446706905E+01   0.12306892933831E+04
   0.38957172437904E+01   0.35916954353206E-01   0.31079573608919E-01   0.37067401329510E+00   0.37067072550111E+00   0.35583056854987E+02   0.35750790471700E-01   0.35916954353206E-01   0.35806622875967E-01   0.00000000000000E+00   0.88403271839941E+02   0.42872454774021E+01   0.12306894993583E+04
   0.38981427460736E+01   0.35861500814356E-01   0.26239765183280E-01   0.37013135416486E+00   0.37012965060659E+00   0.35528850801577E+02   0.35695850872312E-01   0.35861500814356E-01   0.35751746490305E-01   0.00000000000000E+00   0.89128198014143E+02   0.42872462654394E+01   0.12306897157882E+04
   0.39005666266259E+01   0.35808136498546E-01   0.53604553867031E-01   0.36957143830469E+00   0.36956904171690E+00   0.35474643374750E+02   0.35642044376116E-01   0.35808136498546E-01   0.35698051396796E-01   0.00000000000000E+00   0.89572189670844E+02   0.42872470384708E+01   0.12306899400318E+04
   0.39029912784120E+01   0.35743447875005E-01   0.26818234241436E-01   0.36899247092127E+00   0.36898765953675E+00   0.35420254654495E+02   0.35582525308700E-01   0.35743447875005E-01   0.35636698361938E-01   0.00000000000000E+00   0.90586668916116E+02   0.42872477970240E+01   0.12306901725846E+04
   0.39054173235481E+01   0.35693333015745E-01  -0.17007384538865E-01   0.36852433677737E+00   0.36851793552462E+00   0.35366085631508E+02   0.35530387726086E-01   0.35693333015745E-01   0.35585203863155E-01   0.00000000000000E+00   0.91561763030701E+02   0.42872486184664E+01   0.12306903604742E+04
   0.39078454726836E+01   0.35647171363376E-01   0.12126171608139E-01   0.36808092495983E+00   0.36807476320446E+00   0.35312140546197E+02   0.35480368084457E-01   0.35647171363376E-01   0.35536390772018E-01   0.00000000000000E+00   0.91839619797010E+02   0.42872494527268E+01   0.12306905377432E+04
   0.39102724149250E+01   0.35585178139440E-01   0.41645960341166E-01   0.36753605210665E+00   0.36753091774551E+00   0.35257944890088E+02   0.35422238644796E-01   0.35585178139440E-01   0.35477007600847E-01   0.00000000000000E+00   0.92065164152586E+02   0.42872502272785E+01   0.12306907552814E+04
   0.39126980219164E+01   0.35538752478681E-01   0.72808037202768E-01   0.36695052041286E+00   0.36694588228602E+00   0.35203542404729E+02   0.35371731845871E-01   0.35538752478681E-01   0.35428087736087E-01   0.00000000000000E+00   0.92801120015972E+02   0.42872509763214E+01   0.12306909892955E+04
   0.39151221636541E+01   0.35469265783359E-01   0.97405119838524E-01   0.36625484587486E+00   0.36624987567211E+00   0.35149561661422E+02   0.35309934751174E-01   0.35469265783359E-01   0.35363813002613E-01   0.00000000000000E+00   0.93211746304958E+02   0.42872516523347E+01   0.12306912676982E+04
   0.39175456712788E+01   0.35415607526759E-01   0.27600698591314E-01   0.36564949132714E+00   0.36564251536422E+00   0.35095799243596E+02   0.35256176726793E-01   0.35415607526759E-01   0.35309996099395E-01   0.00000000000000E+00   0.92654808921736E+02   0.42872523743379E+01   0.12306915106423E+04
   0.39199708396347E+01   0.35362211644080E-01  -0.41509667688131E-02   0.36516227611148E+00   0.36515451219903E+00   0.35042202936060E+02   0.35202750271453E-01   0.35362211644080E-01   0.35256412329811E-01   0.00000000000000E+00   0.92383277694180E+02   0.42872531688201E+01   0.12306917058436E+04
   0.39223970467974E+01   0.35324980540857E-01   0.29553992288133E-01   0.36470329242837E+00   0.36469674715869E+00   0.34988743006839E+02   0.35157503341638E-01   0.35324980540857E-01   0.35213805214930E-01   0.00000000000000E+00   0.93087394800560E+02   0.42872539833862E+01   0.12306918889496E+04
   0.39248208014934E+01   0.35253705882651E-01   0.95162984445334E-01   0.36406212160768E+00   0.36405548807427E+00   0.34935217661995E+02   0.35095034085855E-01   0.35253705882651E-01   0.35148535084686E-01   0.00000000000000E+00   0.93542880198384E+02   0.42872546847579E+01   0.12306921454532E+04
   0.39272436771886E+01   0.35199037053146E-01   0.26259853753472E-01   0.36346192414093E+00   0.36345326010427E+00   0.34881945064380E+02   0.35041005286989E-01   0.35199037053146E-01   0.35094398609580E-01   0.00000000000000E+00   0.93164176842514E+02   0.42872554048550E+01   0.12306923863444E+04
   0.39296696371375E+01   0.35146684788520E-01   0.94803674307094E-02   0.36296479864749E+00   0.36295620482386E+00   0.34829036453087E+02   0.34988521008266E-01   0.35146684788520E-01   0.35041663155178E-01   0.00000000000000E+00   0.92570740714314E+02   0.42872561869664E+01   0.12306925851665E+04
   0.39320971967209E+01   0.35102698299607E-01   0.16009631373772E-01   0.36249688841616E+00   0.36249038122132E+00   0.34775859674358E+02   0.34940070959443E-01   0.35102698299607E-01   0.34994407547357E-01   0.00000000000000E+00   0.91740842553529E+02   0.42872569850204E+01   0.12306927714960E+04
   0.39345236884374E+01   0.35038761540718E-01   0.69669718036971E-01   0.36192166238955E+00   0.36191544763055E+00   0.34721732681318E+02   0.34881018800450E-01   0.35038761540718E-01   0.34933815213991E-01   0.00000000000000E+00   0.90832157951743E+02   0.42872577141837E+01   0.12306930014694E+04
   0.39369481201123E+01   0.34982516968233E-01   0.17882959101104E-01   0.36136106452937E+00   0.36135417698283E+00   0.34667210563433E+02   0.34825539832062E-01   0.34982516968233E-01   0.34878454988089E-01   0.00000000000000E+00   0.90240755083105E+02   0.42872584499435E+01   0.12306932259777E+04
   0.39393726652799E+01   0.34935460544396E-01   0.39172580677113E-01   0.36085211080444E+00   0.36084698293553E+00   0.34613489543331E+02   0.34775058213923E-01   0.34935460544396E-01   0.34829265136909E-01   0.00000000000000E+00   0.89672019842604E+02   0.42872592173098E+01   0.12306934288553E+04
   0.39417981557379E+01   0.34872824731128E-01   0.30910361170187E-01   0.36030068161453E+00   0.36029728584234E+00   0.34560458113886E+02   0.34717207075946E-01   0.34872824731128E-01   0.34769636652128E-01   0.00000000000000E+00   0.88709379928335E+02   0.42872599568114E+01   0.12306936487341E+04
   0.39442248681023E+01   0.34820320418421E-01  -0.63325908825352E-02   0.35982649997686E+00   0.35982135004729E+00   0.34506738527979E+02   0.34664128080187E-01   0.34820320418421E-01   0.34716636697005E-01   0.00000000000000E+00   0.87526275390738E+02   0.42872607383484E+01   0.12306938391084E+04
   0.39466511494642E+01   0.34780147141718E-01   0.37997518146687E-01   0.35936844374385E+00   0.35936088505661E+00   0.34452759301586E+02   0.34617069286315E-01   0.34780147141718E-01   0.34671925243694E-01   0.00000000000000E+00   0.86592515725076E+02   0.42872615259139E+01   0.12306940232944E+04
   0.39490714016882E+01   0.34710952597355E-01   0.97419128155645E-01   0.35872978784081E+00   0.35872293895099E+00   0.34400160472267E+02   0.34556210536461E-01   0.34710952597355E-01   0.34608264157705E-01   0.00000000000000E+00   0.85781920510866E+02   0.42872622006742E+01   0.12306942784729E+04
   0.39514917612174E+01   0.34647591415508E-01  -0.95454922906760E-02   0.35815755613618E+00   0.35815311989470E+00   0.34347787090986E+02   0.34498336593369E-01   0.34647591415508E-01   0.34548505173117E-01   0.00000000000000E+00   0.85349306605416E+02   0.42872629145169E+01   0.12306945064005E+04
   0.39539119391998E+01   0.34622391872540E-01   0.22768686900096E-02   0.35777485450732E+00   0.35777097842641E+00   0.34294317210687E+02   0.34458880093005E-01   0.34622391872540E-01   0.34513935853171E-01   0.00000000000000E+00   0.85686253025603E+02   0.42872637404343E+01   0.12306946592571E+04
   0.39563292461533E+01   0.34552269624254E-01   0.84849504293932E-01   0.35719652518379E+00   0.35719157038564E+00   0.34241100709657E+02   0.34397189966311E-01   0.34552269624254E-01   0.34449593138989E-01   0.00000000000000E+00   0.86498968740184E+02   0.42872644450377E+01   0.12306948910203E+04
   0.39587478189294E+01   0.34492638669061E-01   0.19921556900413E-01   0.35661814743462E+00   0.35661280108365E+00   0.34188340494282E+02   0.34341109882324E-01   0.34492638669061E-01   0.34392338593033E-01   0.00000000000000E+00   0.87357572042183E+02   0.42872651473990E+01   0.12306951225280E+04
   0.39611676011078E+01   0.34456391311612E-01   0.32722687124690E-01   0.35614861809976E+00   0.35614205671253E+00   0.34134950263685E+02   0.34296263867213E-01   0.34456391311612E-01   0.34350316568827E-01   0.00000000000000E+00   0.87903094567511E+02   0.42872659116577E+01   0.12306953108258E+04
   0.39635855706906E+01   0.34380669138795E-01   0.52350813045001E-01   0.35556764489459E+00   0.35555957531647E+00   0.34081739129746E+02   0.34231695796682E-01   0.34380669138795E-01   0.34281887989044E-01   0.00000000000000E+00   0.87859116900622E+02   0.42872666051898E+01   0.12306955438183E+04
   0.39660017658976E+01   0.34341412027685E-01  -0.20457294513146E-01   0.35511764168005E+00   0.35511066792500E+00   0.34029618916367E+02   0.34186096196552E-01   0.34341412027685E-01   0.34238184429975E-01   0.00000000000000E+00   0.87866456153838E+02   0.42872673757589E+01   0.12306957233813E+04
   0.39684175815647E+01   0.34292115033897E-01   0.54290268699696E-01   0.35464186414982E+00   0.35463708544014E+00   0.33977427265482E+02   0.34135485915216E-01   0.34292115033897E-01   0.34187973256458E-01   0.00000000000000E+00   0.88380062505627E+02   0.42872681294931E+01   0.12306959128143E+04
   0.39708324995989E+01   0.34231935621696E-01   0.73805329081108E-01   0.35404141375423E+00   0.35403669845740E+00   0.33924401804423E+02   0.34078801473228E-01   0.34231935621696E-01   0.34130246752687E-01   0.00000000000000E+00   0.88700831510925E+02   0.42872688038570E+01   0.12306961529691E+04
   0.39732478452445E+01   0.34171317091661E-01   0.44577679128231E-01   0.35345171424327E+00   0.35344622571725E+00   0.33871246141701E+02   0.34021795294533E-01   0.34171317091661E-01   0.34072140313691E-01   0.00000000000000E+00   0.88340505649699E+02   0.42872694835325E+01   0.12306963891582E+04
   0.39756658898030E+01   0.34125817742242E-01   0.16530284571596E-01   0.35295898898343E+00   0.35295372013009E+00   0.33818529700817E+02   0.33972735260031E-01   0.34125817742242E-01   0.34024194397179E-01   0.00000000000000E+00   0.87942508292636E+02   0.42872702225978E+01   0.12306965861604E+04
   0.39780845206961E+01   0.34067941970014E-01   0.15957202300305E-01   0.35247683408822E+00   0.35247185640206E+00   0.33765979734927E+02   0.33917623157443E-01   0.34067941970014E-01   0.33968142520151E-01   0.00000000000000E+00   0.88152905659746E+02   0.42872709627966E+01   0.12306967789059E+04
   0.39805013209840E+01   0.34018592562821E-01  -0.11816009460011E-01   0.35204646961903E+00   0.35204178943735E+00   0.33713111904358E+02   0.33866465123363E-01   0.34018592562821E-01   0.33917870198533E-01   0.00000000000000E+00   0.88651169742320E+02   0.42872717274430E+01   0.12306969509327E+04
   0.39829175295502E+01   0.33968275142383E-01   0.13285646703756E-01   0.35161803921810E+00   0.35161448598047E+00   0.33660053131147E+02   0.33814650732690E-01   0.33968275142383E-01   0.33866712371135E-01   0.00000000000000E+00   0.88752610408678E+02   0.42872724936617E+01   0.12306971218541E+04
   0.39853329043158E+01   0.33919818528831E-01   0.46757614074808E-01   0.35112457599436E+00   0.35112154977212E+00   0.33607381516362E+02   0.33764099177134E-01   0.33919818528831E-01   0.33816714139338E-01   0.00000000000000E+00   0.88291464771158E+02   0.42872732206033E+01   0.12306973190285E+04
   0.39877468135170E+01   0.33860115629076E-01   0.13020295740850E+00   0.35047476798264E+00   0.35047083439480E+00   0.33555121726978E+02   0.33708227977182E-01   0.33860115629076E-01   0.33759262092473E-01   0.00000000000000E+00   0.87987004037496E+02   0.42872738494502E+01   0.12306975793147E+04
   0.39901630910820E+01   0.33790391501057E-01   0.46564369644538E-01   0.34980442362975E+00   0.34979934016166E+00   0.33502681925819E+02   0.33647143464373E-01   0.33790391501057E-01   0.33695234776605E-01   0.00000000000000E+00   0.88374530622209E+02   0.42872744623330E+01   0.12306978479124E+04
   0.39925839790813E+01   0.33752104478635E-01   0.13907893813920E-01   0.34933388791041E+00   0.34932814389313E+00   0.33449849465768E+02   0.33601492677818E-01   0.33752104478635E-01   0.33652093205921E-01   0.00000000000000E+00   0.88584469911095E+02   0.42872751941948E+01   0.12306980363909E+04
   0.39950077140871E+01   0.33695416059167E-01  -0.17333062887010E-02   0.34888481350554E+00   0.34887876006084E+00   0.33396957353619E+02   0.33546692345396E-01   0.33695416059167E-01   0.33596674678138E-01   0.00000000000000E+00   0.88042388743303E+02   0.42872759394059E+01   0.12306982161444E+04
   0.39974329191613E+01   0.33653348765959E-01   0.49194156735482E-01   0.34842328744914E+00   0.34841722080585E+00   0.33343986626700E+02   0.33499175896330E-01   0.33653348765959E-01   0.33551092135792E-01   0.00000000000000E+00   0.87519954222912E+02   0.42872766767352E+01   0.12306984007601E+04
   0.39998580964611E+01   0.33581207221783E-01   0.54087600290515E-01   0.34783700944359E+00   0.34783180088264E+00   0.33291102534334E+02   0.33436597681124E-01   0.33581207221783E-01   0.33485494272130E-01   0.00000000000000E+00   0.87147259890342E+02   0.42872773380574E+01   0.12306986349281E+04
   0.40000000000000E+01   0.33575537321046E-01   0.48712098881167E-01   0.34779587155614E+00   0.34779074718316E+00   0.33287547310548E+02   0.33431979949881E-01   0.33575537321046E-01   0.33480537185088E-01   0.00000000000000E+00   0.87110779860581E+02   0.42872773987610E+01   0.12306986513496E+04
   0.30005973895875E+01   0.84367714201964E-01   0.47451079497156E+01   0.69368399621630E+00   0.69365262376314E+00   0.80623682621035E+02   0.82504471572483E-01   0.84367714201964E-01   0.83129964315792E-01   0.00000000000000E+00   0.25341980174635E+03   0.42867949533565E+01   0.12305603065989E+04
   0.30012923304433E+01   0.82333804198967E-01   0.13129364537695E+01   0.69062834977859E+00   0.69060278169032E+00   0.79876201773952E+02   0.81113435300290E-01   0.82333804198967E-01   0.81527481314463E-01   0.00000000000000E+00   0.24851884669988E+03   0.42867948740602E+01   0.12305615265358E+04
   0.30019605276601E+01   0.83803506937266E-01   0.17840584241084E+01   0.68913023975980E+00   0.68910379217690E+00   0.79160203356987E+02   0.81489131130632E-01   0.83803506937266E-01   0.82267157033327E-01   0.00000000000000E+00   0.24683958544958E+03   0.42867956245086E+01   0.12305621261316E+04
   0.30027400716031E+01   0.80418420779485E-01   0.16419593275807E+01   0.68646035852893E+00   0.68642951520603E+00   0.78387029851823E+02   0.79409750416156E-01   0.80418420779485E-01   0.79749973375763E-01   0.00000000000000E+00   0.23319342009912E+03   0.42867958576088E+01   0.12305631958424E+04
   0.30037043392523E+01   0.81119075119424E-01  -0.31955195180115E+01   0.68669637529996E+00   0.68666343946537E+00   0.77517714899998E+02   0.79324731708013E-01   0.81119075119424E-01   0.79926791360853E-01   0.00000000000000E+00   0.22274939669701E+03   0.42867981736384E+01   0.12305631022727E+04
   0.30046382787121E+01   0.80885861225172E-01   0.13009688790864E+01   0.68679890275252E+00   0.68676396173414E+00   0.76707736343079E+02   0.78802325272198E-01   0.80885861225172E-01   0.79502302354844E-01   0.00000000000000E+00   0.22084251108604E+03   0.42868003401146E+01   0.12305630620638E+04
   0.30055597937272E+01   0.78673553379665E-01  -0.13143978169409E+01   0.68551863327999E+00   0.68547693511157E+00   0.75967521865041E+02   0.77325237200105E-01   0.78673553379665E-01   0.77778114419950E-01   0.00000000000000E+00   0.21119159143875E+03   0.42868015205188E+01   0.12305635768744E+04
   0.30067735603303E+01   0.77720803486318E-01   0.18771375409818E+01   0.68401897939934E+00   0.68396577717853E+00   0.75023168855922E+02   0.76377047105361E-01   0.77720803486318E-01   0.76822060453257E-01   0.00000000000000E+00   0.20067168328449E+03   0.42868031421529E+01   0.12305641813376E+04
   0.30079516633692E+01   0.77994120397928E-01  -0.11065107986987E+01   0.68320129170122E+00   0.68314900697839E+00   0.74167287854443E+02   0.76087035794407E-01   0.77994120397928E-01   0.76719534659607E-01   0.00000000000000E+00   0.19177999120348E+03   0.42868050682933E+01   0.12305645080457E+04
   0.30092074524332E+01   0.75751612405414E-01   0.40394248739124E+00   0.68169100284793E+00   0.68164803136314E+00   0.73293591267888E+02   0.74529532155811E-01   0.75751612405414E-01   0.74939830643093E-01   0.00000000000000E+00   0.18472174312703E+03   0.42868066861214E+01   0.12305651084359E+04
   0.30105771707121E+01   0.76228569262923E-01   0.61927505812574E+00   0.68091546648659E+00   0.68087518515972E+00   0.72410511400937E+02   0.74325781472695E-01   0.76228569262923E-01   0.74960808098267E-01   0.00000000000000E+00   0.16865166550475E+03   0.42868088627259E+01   0.12305654175744E+04
   0.30119877618378E+01   0.74658536211282E-01  -0.52371398486387E+00   0.67910464940105E+00   0.67906376198699E+00   0.71563676953206E+02   0.73118013171879E-01   0.74658536211282E-01   0.73632044067438E-01   0.00000000000000E+00   0.16282664283203E+03   0.42868103891092E+01   0.12305661421437E+04
   0.30135544750247E+01   0.73143152375394E-01  -0.24182157727429E+00   0.67749394113807E+00   0.67745331834117E+00   0.70671970526641E+02   0.71914036554099E-01   0.73143152375394E-01   0.72327354011262E-01   0.00000000000000E+00   0.15196018226791E+03   0.42868122838087E+01   0.12305667863211E+04
   0.30150169514662E+01   0.72850101503922E-01   0.14462320847309E+00   0.67676886385924E+00   0.67672286674018E+00   0.69905987830643E+02   0.71383684426676E-01   0.72850101503922E-01   0.71870429722356E-01   0.00000000000000E+00   0.14533732655473E+03   0.42868144102576E+01   0.12305670785018E+04
   0.30167151150716E+01   0.72053091755019E-01   0.20368430409182E+00   0.67535378889958E+00   0.67530805991665E+00   0.69055356918493E+02   0.70560691303481E-01   0.72053091755019E-01   0.71059594831351E-01   0.00000000000000E+00   0.13915176568920E+03   0.42868164667241E+01   0.12305676444245E+04
   0.30183317063935E+01   0.71031374862158E-01  -0.14884070820108E+00   0.67385288118634E+00   0.67380991850873E+00   0.68302445317633E+02   0.69673113782331E-01   0.71031374862158E-01   0.70126956009248E-01   0.00000000000000E+00   0.13672962785429E+03   0.42868182779829E+01   0.12305682436811E+04
   0.30199889593482E+01   0.70231926440116E-01   0.77779094720719E-01   0.67260494896297E+00   0.67256294038653E+00   0.67584034838692E+02   0.68913887844276E-01   0.70231926440116E-01   0.69352823730689E-01   0.00000000000000E+00   0.13332674560608E+03   0.42868202131726E+01   0.12305687424723E+04
   0.30216397461407E+01   0.69460822219402E-01   0.14445788851240E+00   0.67121696840595E+00   0.67117859101069E+00   0.66895304227965E+02   0.68184290041383E-01   0.69460822219402E-01   0.68611981521013E-01   0.00000000000000E+00   0.13046015501202E+03   0.42868219858788E+01   0.12305692962120E+04
   0.30233366931552E+01   0.68774709444844E-01   0.39013954232885E-01   0.66995828072609E+00   0.66992082199595E+00   0.66243385867351E+02   0.67514536127046E-01   0.68774709444844E-01   0.67934466457179E-01   0.00000000000000E+00   0.13069092671631E+03   0.42868238730440E+01   0.12305697993197E+04
   0.30250264274601E+01   0.68076757314916E-01   0.11971880450942E+00   0.66867820435080E+00   0.66863905104001E+00   0.65618583220223E+02   0.66853386702768E-01   0.68076757314916E-01   0.67263264677389E-01   0.00000000000000E+00   0.12706994642610E+03   0.42868256261582E+01   0.12305703120280E+04
   0.30268465003040E+01   0.67387129475430E-01   0.76693343640515E-01   0.66732346913625E+00   0.66728229409008E+00   0.64992876877631E+02   0.66195382393729E-01   0.67387129475430E-01   0.66593195263330E-01   0.00000000000000E+00   0.12516173342890E+03   0.42868275094327E+01   0.12305708547308E+04
   0.30285530596414E+01   0.66799668642786E-01   0.56389272054717E-01   0.66612435353152E+00   0.66608093153525E+00   0.64439440280953E+02   0.65624400997366E-01   0.66799668642786E-01   0.66016935864636E-01   0.00000000000000E+00   0.12560598694813E+03   0.42868292453173E+01   0.12305713352758E+04
   0.30303683678202E+01   0.66178333783537E-01  -0.37548986512776E-02   0.66488742314441E+00   0.66484511268630E+00   0.63878216599528E+02   0.65033658968743E-01   0.66178333783537E-01   0.65415841444440E-01   0.00000000000000E+00   0.12478599141755E+03   0.42868310878524E+01   0.12305718296034E+04
   0.30321250011297E+01   0.65628758362630E-01   0.12518798637327E-01   0.66376449555621E+00   0.66372693214830E+00   0.63367761438431E+02   0.64503271709394E-01   0.65628758362630E-01   0.64879184266877E-01   0.00000000000000E+00   0.12400890694097E+03   0.42868328627529E+01   0.12305722768756E+04
   0.30338769907858E+01   0.65107930571165E-01   0.16972256036520E+00   0.66253818401020E+00   0.66250404665068E+00   0.62881751071568E+02   0.64000431609673E-01   0.65107930571165E-01   0.64370929911273E-01   0.00000000000000E+00   0.12216931972443E+03   0.42868345151736E+01   0.12305727660298E+04
   0.30356719658925E+01   0.64564170139282E-01   0.63065086363622E-01   0.66124595444477E+00   0.66121334874825E+00   0.62414459082205E+02   0.63494606817817E-01   0.64564170139282E-01   0.63851383052823E-01   0.00000000000000E+00   0.12112375497644E+03   0.42868361605432E+01   0.12305732823090E+04
   0.30375157511902E+01   0.64134736310519E-01  -0.56684753768115E-01   0.66024445200934E+00   0.66020885762269E+00   0.61956264400211E+02   0.63050342708796E-01   0.64134736310519E-01   0.63412195773687E-01   0.00000000000000E+00   0.12056726137833E+03   0.42868379677233E+01   0.12305736841054E+04
   0.30393166070277E+01   0.63661991144200E-01   0.13108597271862E+00   0.65911116891416E+00   0.65907400497522E+00   0.61528909353620E+02   0.62600307362174E-01   0.63661991144200E-01   0.62954690433365E-01   0.00000000000000E+00   0.12127048479789E+03   0.42868396420903E+01   0.12305741380465E+04
   0.30412564660221E+01   0.63116205073529E-01   0.58432174065436E-01   0.65768810155301E+00   0.65765275346181E+00   0.61092688447459E+02   0.62108694816020E-01   0.63116205073529E-01   0.62446121002766E-01   0.00000000000000E+00   0.12102805106950E+03   0.42868412620328E+01   0.12305747065471E+04
   0.30432336598187E+01   0.62698863675652E-01  -0.54695740349894E-01   0.65658062340981E+00   0.65654681751448E+00   0.60674008744597E+02   0.61691289439250E-01   0.62698863675652E-01   0.62028073698677E-01   0.00000000000000E+00   0.12266538793262E+03   0.42868430850101E+01   0.12305751489214E+04
   0.30452551522875E+01   0.62256871530798E-01   0.12336888726574E+00   0.65536410607084E+00   0.65532962840526E+00   0.60266614171395E+02   0.61266125431440E-01   0.62256871530798E-01   0.61597989529617E-01   0.00000000000000E+00   0.12095698856167E+03   0.42868448423494E+01   0.12305756357971E+04
   0.30473574880121E+01   0.61774003844837E-01   0.53660364058895E-01   0.65394939165020E+00   0.65391474025786E+00   0.59865442588912E+02   0.60824677920329E-01   0.61774003844837E-01   0.61142291006801E-01   0.00000000000000E+00   0.11885646947927E+03   0.42868465722546E+01   0.12305762017524E+04
   0.30495288649893E+01   0.61394361662131E-01   0.42842384966456E-01   0.65274382657367E+00   0.65270874574675E+00   0.59473290952342E+02   0.60438152744068E-01   0.61394361662131E-01   0.60758175192734E-01   0.00000000000000E+00   0.11786832277973E+03   0.42868484503409E+01   0.12305766841502E+04
   0.30516975050923E+01   0.60933630775462E-01   0.12504984318981E-01   0.65145376906066E+00   0.65141519699563E+00   0.59101164488065E+02   0.60022184983509E-01   0.60933630775462E-01   0.60326445899013E-01   0.00000000000000E+00   0.11668808228857E+03   0.42868502529692E+01   0.12305772015697E+04
   0.30540318055226E+01   0.60596774317067E-01   0.45190306336183E-01   0.65031691037487E+00   0.65027496830532E+00   0.58719672929469E+02   0.59662500793428E-01   0.60596774317067E-01   0.59974634767449E-01   0.00000000000000E+00   0.11407668329947E+03   0.42868522885334E+01   0.12305776576611E+04
   0.30562971884376E+01   0.60121205745463E-01   0.91100161282857E-01   0.64883468991626E+00   0.64879362803721E+00   0.58371196415235E+02   0.59251067096501E-01   0.60121205745463E-01   0.59541777449477E-01   0.00000000000000E+00   0.11433906828127E+03   0.42868540271145E+01   0.12305782501972E+04
   0.30586784854732E+01   0.59824512395519E-01   0.89908693463040E-01   0.64759082014162E+00   0.64755564442357E+00   0.58025008634134E+02   0.58929058073740E-01   0.59824512395519E-01   0.59228547541332E-01   0.00000000000000E+00   0.11083227753245E+03   0.42868559988263E+01   0.12305787453907E+04
   0.30610572372350E+01   0.59387323795663E-01   0.17164802907996E-01   0.64611988618451E+00   0.64608430648163E+00   0.57697400756047E+02   0.58546623586317E-01   0.59387323795663E-01   0.58827761214266E-01   0.00000000000000E+00   0.10952602017050E+03   0.42868578010035E+01   0.12305793339259E+04
   0.30634375937948E+01   0.59079523291573E-01   0.78352085089328E-01   0.64488862434314E+00   0.64485007182799E+00   0.57385281422230E+02   0.58236486907945E-01   0.59079523291573E-01   0.58518617612254E-01   0.00000000000000E+00   0.10940258725748E+03   0.42868597108686E+01   0.12305798276197E+04
   0.30658164642887E+01   0.58760319794251E-01   0.48250544937135E-01   0.64357463140792E+00   0.64353835423688E+00   0.57087616309102E+02   0.57928003802412E-01   0.58760319794251E-01   0.58206810821518E-01   0.00000000000000E+00   0.10829440097877E+03   0.42868615455329E+01   0.12305803523068E+04
   0.30682039705763E+01   0.58432157509851E-01   0.15329537522248E-01   0.64227835412547E+00   0.64224812656247E+00   0.56804207204595E+02   0.57622217124034E-01   0.58432157509851E-01   0.57893397213182E-01   0.00000000000000E+00   0.10527472786252E+03   0.42868633792678E+01   0.12305808683978E+04
   0.30705866643914E+01   0.58134991578782E-01   0.43697504800136E-01   0.64107518318184E+00   0.64104140148882E+00   0.56535219539797E+02   0.57338944521554E-01   0.58134991578782E-01   0.57605622111434E-01   0.00000000000000E+00   0.10286484299375E+03   0.42868652352423E+01   0.12305813510879E+04
   0.30729711554703E+01   0.57867616631473E-01   0.21428926048052E-01   0.63993770012233E+00   0.63989572516539E+00   0.56277343386466E+02   0.57076280470753E-01   0.57867616631473E-01   0.57341641556166E-01   0.00000000000000E+00   0.10268286079369E+03   0.42868670970676E+01   0.12305818093584E+04
   0.30753558890050E+01   0.57575871112271E-01   0.10413959033032E+00   0.63864851653617E+00   0.63860890199927E+00   0.56032932776527E+02   0.56808166410798E-01   0.57575871112271E-01   0.57064685360801E-01   0.00000000000000E+00   0.98710939155622E+02   0.42868688558989E+01   0.12305823240877E+04
   0.30777427070516E+01   0.57311401896039E-01   0.13446246650476E+00   0.63725070428822E+00   0.63721754097148E+00   0.55799870229559E+02   0.56559719618987E-01   0.57311401896039E-01   0.56810704952246E-01   0.00000000000000E+00   0.96542128900652E+02   0.42868705363771E+01   0.12305828806321E+04
   0.30801297057884E+01   0.57057686562931E-01   0.61461186920940E-01   0.63590672076737E+00   0.63587355735500E+00   0.55574823608383E+02   0.56320215467188E-01   0.57057686562931E-01   0.56566956572800E-01   0.00000000000000E+00   0.98433078255051E+02   0.42868722179585E+01   0.12305834182255E+04
   0.30825205846657E+01   0.56819848217606E-01   0.28818664964612E-01   0.63469892979684E+00   0.63466080886052E+00   0.55360263966407E+02   0.56093889212186E-01   0.56819848217606E-01   0.56337409604620E-01   0.00000000000000E+00   0.10408337552925E+03   0.42868739556063E+01   0.12305839033249E+04
   0.30849156593750E+01   0.56612285187617E-01  -0.14528322340909E-01   0.63362348383439E+00   0.63358819294945E+00   0.55154631410796E+02   0.55886840866982E-01   0.56612285187617E-01   0.56129534886928E-01   0.00000000000000E+00   0.10421412041769E+03   0.42868757693118E+01   0.12305843323713E+04
   0.30873088492379E+01   0.56387597701295E-01   0.14496631489947E+00   0.63236842280741E+00   0.63233763648333E+00   0.54957821700638E+02   0.55676453751993E-01   0.56387597701295E-01   0.55913954582317E-01   0.00000000000000E+00   0.10681501740063E+03   0.42868774598394E+01   0.12305848325939E+04
   0.30897037810400E+01   0.56133842382321E-01  -0.30719154365372E-01   0.63107055221574E+00   0.63104139665685E+00   0.54766963099402E+02   0.55454289509961E-01   0.56133842382321E-01   0.55681394576904E-01   0.00000000000000E+00   0.10880524010319E+03   0.42868791104564E+01   0.12305853510898E+04
   0.30920990984629E+01   0.56005480036900E-01   0.30644240586247E-01   0.63014351156868E+00   0.63010933440344E+00   0.54581804676103E+02   0.55297149299909E-01   0.56005480036900E-01   0.55534480625657E-01   0.00000000000000E+00   0.11066505651934E+03   0.42868809622242E+01   0.12305857239147E+04
   0.30944912079938E+01   0.55748899508479E-01   0.98628215629038E-01   0.62879877639282E+00   0.62876187003512E+00   0.54405556056139E+02   0.55080550929758E-01   0.55748899508479E-01   0.55304482656807E-01   0.00000000000000E+00   0.10943379385880E+03   0.42868825428553E+01   0.12305862629004E+04
   0.30968889433162E+01   0.55598737038803E-01   0.68357547742165E-01   0.62761760712029E+00   0.62758395524782E+00   0.54236431025020E+02   0.54921219181458E-01   0.55598737038803E-01   0.55148035977622E-01   0.00000000000000E+00   0.10891201767900E+03   0.42868842134397E+01   0.12305867340664E+04
   0.30992830663367E+01   0.55373173371534E-01   0.15289628567830E-01   0.62639248053677E+00   0.62636319306971E+00   0.54073777323057E+02   0.54727483268723E-01   0.55373173371534E-01   0.54943329658092E-01   0.00000000000000E+00   0.10962344362114E+03   0.42868858465232E+01   0.12305872223712E+04
   0.31016768977155E+01   0.55256963505769E-01   0.27032163622398E-01   0.62542944529968E+00   0.62540200618015E+00   0.53916029982320E+02   0.54590352305196E-01   0.55256963505769E-01   0.54813357654346E-01   0.00000000000000E+00   0.10847916329362E+03   0.42868876251859E+01   0.12305876068460E+04
   0.31040736314922E+01   0.55015809038977E-01   0.12747562588491E+00   0.62408896826049E+00   0.62406022750359E+00   0.53762315824840E+02   0.54392478170826E-01   0.55015809038977E-01   0.54601437536123E-01   0.00000000000000E+00   0.10649982759844E+03   0.42868891621335E+01   0.12305881435575E+04
   0.31064693914332E+01   0.54894440181054E-01  -0.10066540607986E+00   0.62311845172284E+00   0.62308979533718E+00   0.53612866127842E+02   0.54256698861876E-01   0.54894440181054E-01   0.54470546031973E-01   0.00000000000000E+00   0.10366309571366E+03   0.42868909056820E+01   0.12305885317303E+04
   0.31088630326484E+01   0.54747314074066E-01   0.20140588540606E+00   0.62199953973501E+00   0.62196997162259E+00   0.53467460189366E+02   0.54110572442517E-01   0.54747314074066E-01   0.54324009409580E-01   0.00000000000000E+00   0.10675368015960E+03   0.42868925496828E+01   0.12305889796598E+04
   0.31112600793356E+01   0.54524019605133E-01   0.65622681234480E-01   0.62052766571569E+00   0.62050011050139E+00   0.53328892493822E+02   0.53929724686893E-01   0.54524019605133E-01   0.54128704622659E-01   0.00000000000000E+00   0.10878398498314E+03   0.42868939751800E+01   0.12305895676043E+04
   0.31136597272716E+01   0.54445678713773E-01   0.10255786609200E-01   0.61955300644826E+00   0.61952797468647E+00   0.53194224018307E+02   0.53823158818247E-01   0.54445678713773E-01   0.54032154347340E-01   0.00000000000000E+00   0.10865292330598E+03   0.42868956872140E+01   0.12305899564586E+04
   0.31160565565440E+01   0.54258296767354E-01   0.37669459961851E-01   0.61840004376017E+00   0.61837526460569E+00   0.53063480456528E+02   0.53664017104270E-01   0.54258296767354E-01   0.53863536504152E-01   0.00000000000000E+00   0.11248368486688E+03   0.42868972814974E+01   0.12305904175426E+04
   0.31184508950066E+01   0.54139466569061E-01   0.10919405510475E+00   0.61728352394934E+00   0.61725510133792E+00   0.52935129387594E+02   0.53540564574337E-01   0.54139466569061E-01   0.53741188022609E-01   0.00000000000000E+00   0.11398054648773E+03   0.42868988833103E+01   0.12305908656079E+04
   0.31208469673438E+01   0.53986152064536E-01   0.30909320622957E-01   0.61608519159568E+00   0.61605547243278E+00   0.52809561276992E+02   0.53401106416813E-01   0.53986152064536E-01   0.53597076575411E-01   0.00000000000000E+00   0.11423785403789E+03   0.42869004248968E+01   0.12305913454595E+04
   0.31232406867052E+01   0.53827143155792E-01   0.57924952652579E-01   0.61493290269535E+00   0.61490516606708E+00   0.52688450518741E+02   0.53260930008480E-01   0.53827143155792E-01   0.53450872200020E-01   0.00000000000000E+00   0.11362765364168E+03   0.42869019840117E+01   0.12305918055820E+04
   0.31256320157675E+01   0.53767656953309E-01  -0.79400453875144E-01   0.61410510999768E+00   0.61407681037896E+00   0.52570844077656E+02   0.53172123304799E-01   0.53767656953309E-01   0.53371588995068E-01   0.00000000000000E+00   0.11433347262332E+03   0.42869037294834E+01   0.12305921369243E+04
   0.31280267892331E+01   0.53565423650721E-01   0.23597855275925E+00   0.61278601576312E+00   0.61275494487644E+00   0.52454998339461E+02   0.53013145542099E-01   0.53565423650721E-01   0.53198192995959E-01   0.00000000000000E+00   0.11481944775211E+03   0.42869051741251E+01   0.12305926656705E+04
   0.31304225442615E+01   0.53475021132596E-01  -0.70566656505664E-01   0.61167822402591E+00   0.61164871413046E+00   0.52342011092227E+02   0.52911850782144E-01   0.53475021132596E-01   0.53100408779392E-01   0.00000000000000E+00   0.11360544227572E+03   0.42869067358902E+01   0.12305931081628E+04
   0.31328152849686E+01   0.53359846525388E-01   0.12523050071235E+00   0.61063167646763E+00   0.61060648705982E+00   0.52231943004918E+02   0.52799279444142E-01   0.53359846525388E-01   0.52986787044139E-01   0.00000000000000E+00   0.11311379985149E+03   0.42869083282142E+01   0.12305935250536E+04
   0.31352029221634E+01   0.53201267148147E-01   0.16344696540692E-01   0.60941753771315E+00   0.60939297518251E+00   0.52122945822223E+02   0.52665153965646E-01   0.53201267148147E-01   0.52845018419228E-01   0.00000000000000E+00   0.11119906486799E+03   0.42869098063717E+01   0.12305940104584E+04
   0.31375876740440E+01   0.53139775970467E-01   0.42331425937483E-01   0.60848526921048E+00   0.60846059799666E+00   0.52017988837559E+02   0.52581794709135E-01   0.53139775970467E-01   0.52769088489717E-01   0.00000000000000E+00   0.11138776778117E+03   0.42869114415599E+01   0.12305943834093E+04
   0.31399797077329E+01   0.52981833653291E-01   0.66307759599273E-01   0.60730096573606E+00   0.60727557950279E+00   0.51916277630546E+02   0.52452264419499E-01   0.52981833653291E-01   0.52629601313884E-01   0.00000000000000E+00   0.10931542997892E+03   0.42869129208039E+01   0.12305948574167E+04
   0.31423721460371E+01   0.52887257432701E-01   0.82441418209498E-01   0.60620771815059E+00   0.60618082282703E+00   0.51815037931581E+02   0.52354128157074E-01   0.52887257432701E-01   0.52532628633846E-01   0.00000000000000E+00   0.10700228103297E+03   0.42869144486763E+01   0.12305952953193E+04
   0.31447653454694E+01   0.52765823393103E-01  -0.68887057864213E-01   0.60520634967533E+00   0.60517882880158E+00   0.51715261276303E+02   0.52243406463810E-01   0.52765823393103E-01   0.52418700006164E-01   0.00000000000000E+00   0.10534746192939E+03   0.42869160274528E+01   0.12305956961169E+04
   0.31471554478426E+01   0.52686632098235E-01   0.11540005810191E+00   0.60424784292285E+00   0.60422275500203E+00   0.51617627625024E+02   0.52155289706460E-01   0.52686632098235E-01   0.52333508777113E-01   0.00000000000000E+00   0.10285556107014E+03   0.42869176265626E+01   0.12305960785465E+04
   0.31495408192871E+01   0.52545285327344E-01   0.51794330010604E-01   0.60303970486203E+00   0.60301431147470E+00   0.51522502703802E+02   0.52037341118344E-01   0.52545285327344E-01   0.52207193932179E-01   0.00000000000000E+00   0.10099694035070E+03   0.42869190635149E+01   0.12305965619239E+04
   0.31519257430303E+01   0.52466680099990E-01   0.53617510043764E-01   0.60201476555040E+00   0.60198674966460E+00   0.51428244728736E+02   0.51950479830088E-01   0.52466680099990E-01   0.52123310888074E-01   0.00000000000000E+00   0.98627258282253E+02   0.42869205982548E+01   0.12305969729486E+04
   0.31543118922713E+01   0.52341385240567E-01   0.39502996031456E-01   0.60090678924790E+00   0.60087838315222E+00   0.51336269429306E+02   0.51841477654354E-01   0.52341385240567E-01   0.52009444996194E-01   0.00000000000000E+00   0.96182886126606E+02   0.42869220796484E+01   0.12305974162952E+04
   0.31567040023207E+01   0.52276942076856E-01   0.12460779130054E+00   0.59983942920008E+00   0.59981413415918E+00   0.51244727117702E+02   0.51763383873424E-01   0.52276942076856E-01   0.51936320507295E-01   0.00000000000000E+00   0.93521297672882E+02   0.42869235873017E+01   0.12305978419948E+04
   0.31590958194677E+01   0.52130670455516E-01  -0.25031708997585E-01   0.59867216077598E+00   0.59865162241325E+00   0.51155344555096E+02   0.51645687457300E-01   0.52130670455516E-01   0.51808556290881E-01   0.00000000000000E+00   0.93804267807565E+02   0.42869250236601E+01   0.12305983069995E+04
   0.31614917091391E+01   0.52080868458128E-01   0.11661085702078E+00   0.59771374832507E+00   0.59769207551067E+00   0.51069249342357E+02   0.51577994903853E-01   0.52080868458128E-01   0.51746358831390E-01   0.00000000000000E+00   0.94140178776325E+02   0.42869265747285E+01   0.12305986908183E+04
   0.31638889981435E+01   0.51943002536725E-01  -0.65060809475990E-01   0.59663646467645E+00   0.59660711828885E+00   0.50984045389891E+02   0.51466316254458E-01   0.51943002536725E-01   0.51625907553037E-01   0.00000000000000E+00   0.94158770348401E+02   0.42869280481768E+01   0.12305991248011E+04
   0.31662803667262E+01   0.51889307675707E-01   0.34526132501327E-01   0.59582270692207E+00   0.59578692897303E+00   0.50897010046771E+02   0.51395768010727E-01   0.51889307675707E-01   0.51561127007248E-01   0.00000000000000E+00   0.96102763718296E+02   0.42869296733007E+01   0.12305994528769E+04
   0.31686683066677E+01   0.51791142045763E-01   0.57519745224103E-01   0.59476750837127E+00   0.59473673898521E+00   0.50812434680591E+02   0.51304423722926E-01   0.51791142045763E-01   0.51468064552570E-01   0.00000000000000E+00   0.97469695944685E+02   0.42869311524034E+01   0.12305998729529E+04
   0.31710606575169E+01   0.51683371535686E-01   0.15494833295241E+00   0.59353694686964E+00   0.59351582449576E+00   0.50731251716844E+02   0.51210207408921E-01   0.51683371535686E-01   0.51369092154543E-01   0.00000000000000E+00   0.98864414035558E+02   0.42869325288444E+01   0.12306003613187E+04
   0.31734584666172E+01   0.51602248899968E-01   0.11284953720654E+00   0.59231706860355E+00   0.59229575886113E+00   0.50649602537705E+02   0.51128822633331E-01   0.51602248899968E-01   0.51287359160630E-01   0.00000000000000E+00   0.99383967192576E+02   0.42869339041431E+01   0.12306008493449E+04
   0.31758562890238E+01   0.51487980619778E-01  -0.50892786851838E-01   0.59125857911385E+00   0.59123466088844E+00   0.50568393705348E+02   0.51031027314884E-01   0.51487980619778E-01   0.51183910145512E-01   0.00000000000000E+00   0.99492935154566E+02   0.42869353689943E+01   0.12306012737841E+04
   0.31782503105339E+01   0.51452580059219E-01   0.96950845038275E-01   0.59038082995811E+00   0.59035950983422E+00   0.50488649241850E+02   0.50973422473426E-01   0.51452580059219E-01   0.51134152889067E-01   0.00000000000000E+00   0.10067053422796E+03   0.42869369353872E+01   0.12306016238445E+04
   0.31806466358466E+01   0.51319058153149E-01   0.47118327819836E-02   0.58924633579607E+00   0.58922658257589E+00   0.50410494893924E+02   0.50867409843585E-01   0.51319058153149E-01   0.51019023070900E-01   0.00000000000000E+00   0.99144969738344E+02   0.42869383391098E+01   0.12306020770154E+04
   0.31830424754522E+01   0.51265896125320E-01   0.49451772561662E-01   0.58832735480278E+00   0.58830375623538E+00   0.50333716379921E+02   0.50802139374299E-01   0.51265896125320E-01   0.50957571512139E-01   0.00000000000000E+00   0.98709932014022E+02   0.42869398636922E+01   0.12306024461460E+04
   0.31854344010836E+01   0.51160851614179E-01   0.38686699669414E-01   0.58726895874841E+00   0.58724526518361E+00   0.50257135088376E+02   0.50711181893800E-01   0.51160851614179E-01   0.50862119628394E-01   0.00000000000000E+00   0.98401246406029E+02   0.42869413055554E+01   0.12306028695424E+04
   0.31878297675497E+01   0.51114186877153E-01   0.11494521536268E+00   0.58624912635596E+00   0.58622483808338E+00   0.50180588011281E+02   0.50649733868611E-01   0.51114186877153E-01   0.50805873099260E-01   0.00000000000000E+00   0.99553058711927E+02   0.42869427674851E+01   0.12306032777132E+04
   0.31902274256545E+01   0.50957870763610E-01   0.83162301148314E-02   0.58504293891318E+00   0.58501872917453E+00   0.50105876821818E+02   0.50534472655631E-01   0.50957870763610E-01   0.50676390867312E-01   0.00000000000000E+00   0.99254492071406E+02   0.42869441164167E+01   0.12306037601568E+04
   0.31926260274063E+01   0.50963641814759E-01   0.26008298702135E-01   0.58426907052268E+00   0.58424629105511E+00   0.50030829918961E+02   0.50499869496994E-01   0.50963641814759E-01   0.50655161894300E-01   0.00000000000000E+00   0.96287913069699E+02   0.42869457192554E+01   0.12306040691320E+04
   0.31950237393789E+01   0.50825380609052E-01   0.61317475222169E-01   0.58314193111838E+00   0.58311876001557E+00   0.49956186216777E+02   0.50393320685048E-01   0.50825380609052E-01   0.50538195151244E-01   0.00000000000000E+00   0.96990657107163E+02   0.42869470989257E+01   0.12306045201444E+04
   0.31974210004066E+01   0.50762483348710E-01   0.61978208247274E-01   0.58212699601374E+00   0.58210052261048E+00   0.49881665233998E+02   0.50324507338121E-01   0.50762483348710E-01   0.50471429863396E-01   0.00000000000000E+00   0.99320006215319E+02   0.42869485390957E+01   0.12306049274394E+04
   0.31998208219954E+01   0.50684004411127E-01   0.44405079099506E-01   0.58110067674604E+00   0.58107344006883E+00   0.49809014499674E+02   0.50248996715040E-01   0.50684004411127E-01   0.50395037701583E-01   0.00000000000000E+00   0.99735822140992E+02   0.42869499753441E+01   0.12306053382724E+04
   0.32022195655882E+01   0.50608886554256E-01   0.16480729574516E-01   0.58012327139396E+00   0.58009701031923E+00   0.49737098862732E+02   0.50175546324392E-01   0.50608886554256E-01   0.50321093454014E-01   0.00000000000000E+00   0.99742746333682E+02   0.42869514343541E+01   0.12306057288443E+04
   0.32046148020297E+01   0.50526432539839E-01   0.11379486101817E+00   0.57906645990224E+00   0.57903897795550E+00   0.49665549291824E+02   0.50098473967047E-01   0.50526432539839E-01   0.50241856708489E-01   0.00000000000000E+00   0.10109359177322E+03   0.42869528372458E+01   0.12306061520573E+04
   0.32070113853367E+01   0.50440244407950E-01  -0.13534606944399E-03   0.57801776630918E+00   0.57799361901179E+00   0.49594574866087E+02   0.50019911854536E-01   0.50440244407950E-01   0.50160795301599E-01   0.00000000000000E+00   0.10269162237359E+03   0.42869542483887E+01   0.12306065702008E+04
   0.32094131411684E+01   0.50378474037329E-01  -0.84261420705078E-02   0.57714826271588E+00   0.57713033726678E+00   0.49524165620659E+02   0.49953764165322E-01   0.50378474037329E-01   0.50096400433574E-01   0.00000000000000E+00   0.10330428174143E+03   0.42869557657435E+01   0.12306069155135E+04
   0.32118125166576E+01   0.50315156208364E-01   0.68696673305856E-01   0.57620588985028E+00   0.57618747744224E+00   0.49454132403784E+02   0.49886893476612E-01   0.50315156208364E-01   0.50030996500633E-01   0.00000000000000E+00   0.10347719820583E+03   0.42869572227390E+01   0.12306072926575E+04
   0.32142117392401E+01   0.50210723893169E-01   0.12783237665624E+00   0.57503717434950E+00   0.57501199510250E+00   0.49383719511033E+02   0.49799556499187E-01   0.50210723893169E-01   0.49937788887514E-01   0.00000000000000E+00   0.10417329807336E+03   0.42869585385180E+01   0.12306077628504E+04
   0.32166124845684E+01   0.50147103710237E-01  -0.11276901962728E-01   0.57403269889824E+00   0.57400555745368E+00   0.49314289985171E+02   0.49733269821380E-01   0.50147103710237E-01   0.49871995511619E-01   0.00000000000000E+00   0.10580275632288E+03   0.42869599596083E+01   0.12306081654255E+04
   0.32190118712405E+01   0.50081602609210E-01   0.11982767477556E+00   0.57302834736858E+00   0.57300664258599E+00   0.49245139506650E+02   0.49665818960813E-01   0.50081602609210E-01   0.49805269832564E-01   0.00000000000000E+00   0.10629808209124E+03   0.42869613826028E+01   0.12306085649914E+04
   0.32214123126535E+01   0.49981224287677E-01  -0.57742669818733E-02   0.57195219613696E+00   0.57193474880216E+00   0.49177404979327E+02   0.49581869203260E-01   0.49981224287677E-01   0.49715777662724E-01   0.00000000000000E+00   0.10615125134898E+03   0.42869627503464E+01   0.12306089937489E+04
   0.32238125694107E+01   0.49942014585848E-01   0.70843688601961E-02   0.57113175877250E+00   0.57111129505319E+00   0.49109428744742E+02   0.49528352326845E-01   0.49942014585848E-01   0.49667158320868E-01   0.00000000000000E+00   0.10685224816345E+03   0.42869642534530E+01   0.12306093231304E+04
   0.32262135452134E+01   0.49852512603144E-01   0.10920670328705E+00   0.57009421221752E+00   0.57006987205631E+00   0.49039840085355E+02   0.49448397958804E-01   0.49852512603144E-01   0.49584336000177E-01   0.00000000000000E+00   0.10707236020763E+03   0.42869656238898E+01   0.12306097396996E+04
   0.32286131788294E+01   0.49769090219742E-01  -0.73355197370316E-02   0.56907490903174E+00   0.56905259470559E+00   0.48970588725032E+02   0.49371728717387E-01   0.49769090219742E-01   0.49505542473570E-01   0.00000000000000E+00   0.10758844431274E+03   0.42869670090761E+01   0.12306101466106E+04
   0.32310144493544E+01   0.49725975744959E-01   0.11493095977546E+00   0.56811845152501E+00   0.56810026375998E+00   0.48902915278263E+02   0.49316476233601E-01   0.49725975744959E-01   0.49454190917272E-01   0.00000000000000E+00   0.10737279935508E+03   0.42869684326519E+01   0.12306105275430E+04
   0.32334118118277E+01   0.49607479258555E-01   0.10813149953908E+00   0.56689765033338E+00   0.56687829473530E+00   0.48836114119924E+02   0.49224152360828E-01   0.49607479258555E-01   0.49352691508083E-01   0.00000000000000E+00   0.10770110735808E+03   0.42869696844838E+01   0.12306110163306E+04
   0.32358050283693E+01   0.49549910010513E-01  -0.13387855533749E+00   0.56608315030635E+00   0.56606241909684E+00   0.48768560252624E+02   0.49161504653680E-01   0.49549910010513E-01   0.49291554053314E-01   0.00000000000000E+00   0.10830384756880E+03   0.42869711711845E+01   0.12306113426808E+04
   0.32382019966703E+01   0.49528691130334E-01   0.76024359195854E-01   0.56537189015046E+00   0.56535379888266E+00   0.48700374512266E+02   0.49116714008495E-01   0.49528691130334E-01   0.49254914295717E-01   0.00000000000000E+00   0.10890493010345E+03   0.42869727202685E+01   0.12306116261289E+04
   0.32406042054225E+01   0.49399675761573E-01   0.18078023512836E+00   0.56408940015312E+00   0.56407255869820E+00   0.48632586489050E+02   0.49018166215662E-01   0.49399675761573E-01   0.49146649444258E-01   0.00000000000000E+00   0.10896489945330E+03   0.42869739251408E+01   0.12306121386250E+04
   0.32430057826714E+01   0.49339200852900E-01   0.32832126090055E-01   0.56299053914160E+00   0.56297200457123E+00   0.48566105290435E+02   0.48954690211598E-01   0.49339200852900E-01   0.49084212683774E-01   0.00000000000000E+00   0.10755552075263E+03   0.42869752371899E+01   0.12306125788466E+04
   0.32454013814045E+01   0.49270669615026E-01   0.30490336880757E-01   0.56205327990083E+00   0.56203310128469E+00   0.48500386549110E+02   0.48887680791531E-01   0.49270669615026E-01   0.49016590518652E-01   0.00000000000000E+00   0.10665957648308E+03   0.42869766399981E+01   0.12306129544079E+04
   0.32477949254659E+01   0.49213417665372E-01   0.12571051016972E-01   0.56116697224332E+00   0.56114649293040E+00   0.48433666956297E+02   0.48825630736614E-01   0.49213417665372E-01   0.48956042531119E-01   0.00000000000000E+00   0.10667246540945E+03   0.42869780644219E+01   0.12306133090513E+04
   0.32501945758868E+01   0.49125772978804E-01   0.78831706409642E-01   0.56016409478540E+00   0.56014504259004E+00   0.48366577191638E+02   0.48748279868148E-01   0.49125772978804E-01   0.48874899085929E-01   0.00000000000000E+00   0.10711059845661E+03   0.42869794209102E+01   0.12306137096314E+04
   0.32525979479282E+01   0.49060745023728E-01   0.96888169267616E-03   0.55921949036984E+00   0.55920143415825E+00   0.48300533467130E+02   0.48682865331131E-01   0.49060745023728E-01   0.48809469160546E-01   0.00000000000000E+00   0.10705246771346E+03   0.42869808139900E+01   0.12306140870748E+04
   0.32549957427113E+01   0.49001441344702E-01   0.81110171823804E-01   0.55828359120011E+00   0.55826505175514E+00   0.48234781705274E+02   0.48620335459895E-01   0.49001441344702E-01   0.48748250241386E-01   0.00000000000000E+00   0.10578961660796E+03   0.42869822030455E+01   0.12306144616278E+04
   0.32573905232277E+01   0.48909579390294E-01   0.43347711806585E-01   0.55724291229646E+00   0.55722218614345E+00   0.48167696976624E+02   0.48540587850361E-01   0.48909579390294E-01   0.48664776082882E-01   0.00000000000000E+00   0.10457884530364E+03   0.42869835164342E+01   0.12306148787740E+04
   0.32597888344095E+01   0.48852918660635E-01   0.63797667565094E-01   0.55629726133363E+00   0.55627710157495E+00   0.48099784982527E+02   0.48478303790915E-01   0.48852918660635E-01   0.48604338610380E-01   0.00000000000000E+00   0.10442860567013E+03   0.42869848864246E+01   0.12306152568078E+04
   0.32621882049166E+01   0.48771390859506E-01  -0.31635863332393E-01   0.55538161417876E+00   0.55536236123453E+00   0.48034106646225E+02   0.48404936376688E-01   0.48771390859506E-01   0.48527965312916E-01   0.00000000000000E+00   0.10459812119634E+03   0.42869862749115E+01   0.12306156227040E+04
   0.32645882403401E+01   0.48727648182228E-01   0.10125833282024E+00   0.55450253727811E+00   0.55447890466392E+00   0.47967869161779E+02   0.48349836609482E-01   0.48727648182228E-01   0.48476679759179E-01   0.00000000000000E+00   0.10453365448413E+03   0.42869876798794E+01   0.12306159760866E+04
   0.32669897550992E+01   0.48612409392949E-01   0.68450205317789E-01   0.55337448322674E+00   0.55334786016025E+00   0.47900433504524E+02   0.48258162270030E-01   0.48612409392949E-01   0.48377458609873E-01   0.00000000000000E+00   0.10355441837532E+03   0.42869889306759E+01   0.12306164285044E+04
   0.32693928286028E+01   0.48573288251373E-01  -0.64202278789081E-01   0.55257755769306E+00   0.55255410367018E+00   0.47834793915533E+02   0.48205954096087E-01   0.48573288251373E-01   0.48329227166621E-01   0.00000000000000E+00   0.10240769368627E+03   0.42869903778042E+01   0.12306167460070E+04
   0.32717984591448E+01   0.48504875443528E-01   0.52187216990183E-01   0.55173380299447E+00   0.55171764374884E+00   0.47770020297196E+02   0.48139648398163E-01   0.48504875443528E-01   0.48261782105050E-01   0.00000000000000E+00   0.10176410889739E+03   0.42869918043715E+01   0.12306170805910E+04
   0.32742015812375E+01   0.48446984738087E-01   0.14375182134274E+00   0.55067745716362E+00   0.55066458050284E+00   0.47703568222885E+02   0.48077320417535E-01   0.48446984738087E-01   0.48201538022484E-01   0.00000000000000E+00   0.10114259241841E+03   0.42869930966738E+01   0.12306175018163E+04
   0.32766022226324E+01   0.48331913217595E-01   0.14243445781670E+00   0.54941127704007E+00   0.54939761344660E+00   0.47636496938104E+02   0.47986191875540E-01   0.48331913217595E-01   0.48102686842477E-01   0.00000000000000E+00   0.99675875474175E+02   0.42869942500509E+01   0.12306180086031E+04
   0.32790009276100E+01   0.48281865240998E-01  -0.66625034248372E-01   0.54852052448733E+00   0.54850668671689E+00   0.47571014515474E+02   0.47928539968874E-01   0.48281865240998E-01   0.48047282131186E-01   0.00000000000000E+00   0.97918499267049E+02   0.42869956200954E+01   0.12306183649738E+04
   0.32813995513190E+01   0.48237925264715E-01   0.28607517605163E-01   0.54777207304624E+00   0.54775874112903E+00   0.47505765028000E+02   0.47873863226842E-01   0.48237925264715E-01   0.47996047828633E-01   0.00000000000000E+00   0.97650772382251E+02   0.42869970740198E+01   0.12306186641520E+04
   0.32838027242281E+01   0.48141137349390E-01   0.78996553120765E-01   0.54675735227039E+00   0.54674310521899E+00   0.47439970587250E+02   0.47792340224173E-01   0.48141137349390E-01   0.47909826853916E-01   0.00000000000000E+00   0.97632087347757E+02   0.42869983681916E+01   0.12306190704064E+04
   0.32862068046118E+01   0.48096258601754E-01   0.41059119996335E-01   0.54582594274631E+00   0.54581064946013E+00   0.47374293736652E+02   0.47736964800121E-01   0.48096258601754E-01   0.47858027220280E-01   0.00000000000000E+00   0.95763196060248E+02   0.42869997075859E+01   0.12306194433887E+04
   0.32886113932648E+01   0.47991721597637E-01   0.11691015512022E+00   0.54473974176780E+00   0.54472363812136E+00   0.47308689001251E+02   0.47651876388723E-01   0.47991721597637E-01   0.47766438796588E-01   0.00000000000000E+00   0.93820716480236E+02   0.42870009513599E+01   0.12306198781932E+04
   0.32910175337965E+01   0.47948701205708E-01  -0.88670917334138E-01   0.54392435651489E+00   0.54390644380265E+00   0.47243754505261E+02   0.47597890627940E-01   0.47948701205708E-01   0.47716093349671E-01   0.00000000000000E+00   0.93278488118670E+02   0.42870023543087E+01   0.12306202050709E+04
   0.32934255860561E+01   0.47891480395845E-01   0.14051720942689E+00   0.54305424237679E+00   0.54303392628085E+00   0.47178854856062E+02   0.47536952800794E-01   0.47891480395845E-01   0.47656048868281E-01   0.00000000000000E+00   0.92847908562507E+02   0.42870037208490E+01   0.12306205540779E+04
   0.32958354011453E+01   0.47781216588507E-01   0.24261227145745E-01   0.54195299917615E+00   0.54193267323866E+00   0.47112807459343E+02   0.47449027940434E-01   0.47781216588507E-01   0.47560580115726E-01   0.00000000000000E+00   0.91581390297685E+02   0.42870049487957E+01   0.12306209945792E+04
   0.32982441991599E+01   0.47753191683688E-01   0.35923359789963E-01   0.54113197086532E+00   0.54111294071855E+00   0.47046598526606E+02   0.47401939783099E-01   0.47753191683688E-01   0.47520015628327E-01   0.00000000000000E+00   0.90821633828365E+02   0.42870063443266E+01   0.12306213224722E+04
   0.33006517043286E+01   0.47649919141054E-01  -0.99176481457912E-03   0.54019321473694E+00   0.54017482953582E+00   0.46983004720196E+02   0.47318453243394E-01   0.47649919141054E-01   0.47429668689668E-01   0.00000000000000E+00   0.90789156930912E+02   0.42870076618914E+01   0.12306216977166E+04
   0.33030572059562E+01   0.47628196626641E-01   0.67520666231835E-01   0.53938087642356E+00   0.53936364864912E+00   0.46918750465743E+02   0.47275357006640E-01   0.47628196626641E-01   0.47393448169087E-01   0.00000000000000E+00   0.92009609561088E+02   0.42870090477247E+01   0.12306220221890E+04
   0.33054665145211E+01   0.47509228411615E-01   0.10878519622888E+00   0.53825217488852E+00   0.53823461663495E+00   0.46851747184113E+02   0.47182310882041E-01   0.47509228411615E-01   0.47292106883191E-01   0.00000000000000E+00   0.93353842817321E+02   0.42870102418390E+01   0.12306224738018E+04
   0.33078733165389E+01   0.47463817910839E-01  -0.31470602503853E-01   0.53738156715112E+00   0.53736470085953E+00   0.46786284843654E+02   0.47126859225909E-01   0.47463817910839E-01   0.47240448951087E-01   0.00000000000000E+00   0.92780532862984E+02   0.42870115837154E+01   0.12306228217681E+04
   0.33102784225828E+01   0.47398906544823E-01   0.42115505120727E-01   0.53655510812913E+00   0.53653942402022E+00   0.46722335647477E+02   0.47062405794577E-01   0.47398906544823E-01   0.47175737349445E-01   0.00000000000000E+00   0.91855208728417E+02   0.42870129469704E+01   0.12306231518788E+04
   0.33126865029298E+01   0.47336913815826E-01   0.37453997285742E-01   0.53565950471660E+00   0.53564082667039E+00   0.46656417708240E+02   0.46998329086382E-01   0.47336913815826E-01   0.47112113078523E-01   0.00000000000000E+00   0.91528558099561E+02   0.42870142682419E+01   0.12306235113178E+04
   0.33150935641723E+01   0.47261760234772E-01   0.19885865517623E+00   0.53455593755395E+00   0.53453448085461E+00   0.46590926567259E+02   0.46928004243758E-01   0.47261760234772E-01   0.47040158041384E-01   0.00000000000000E+00   0.91805521203523E+02   0.42870154612868E+01   0.12306239538561E+04
   0.33174948561505E+01   0.47151925328532E-01  -0.44936422085523E-01   0.53347556004854E+00   0.53345706297108E+00   0.46528733997383E+02   0.46842174582922E-01   0.47151925328532E-01   0.46946201940393E-01   0.00000000000000E+00   0.91819230146566E+02   0.42870166578593E+01   0.12306243848233E+04
   0.33198960280931E+01   0.47153731386100E-01  -0.64285166936007E-01   0.53292073338603E+00   0.53290497000019E+00   0.46464830567569E+02   0.46811062973269E-01   0.47153731386100E-01   0.46926149819839E-01   0.00000000000000E+00   0.90928417837986E+02   0.42870181648857E+01   0.12306246056605E+04
   0.33223026232391E+01   0.47077757411866E-01   0.15680985021178E+00   0.53198721333207E+00   0.53197013253104E+00   0.46397716795646E+02   0.46739365277096E-01   0.47077757411866E-01   0.46853340509297E-01   0.00000000000000E+00   0.90231291613690E+02   0.42870194460716E+01   0.12306249795954E+04
   0.33247074442883E+01   0.46949698164381E-01   0.13412394574292E+00   0.53072416428388E+00   0.53070751811789E+00   0.46332533575592E+02   0.46642712016438E-01   0.46949698164381E-01   0.46746383647523E-01   0.00000000000000E+00   0.89909177511604E+02   0.42870205278272E+01   0.12306254846412E+04
   0.33271081933907E+01   0.46935653075251E-01  -0.10349350365425E+00   0.52998182030287E+00   0.52996694631179E+00   0.46269914695759E+02   0.46604429357056E-01   0.46935653075251E-01   0.46715911127941E-01   0.00000000000000E+00   0.89805268964638E+02   0.42870219165701E+01   0.12306257808699E+04
   0.33295074034950E+01   0.46857523290227E-01   0.12678188894887E+00   0.52912860137049E+00   0.52911297714504E+00   0.46206421223287E+02   0.46533652602440E-01   0.46857523290227E-01   0.46642417135103E-01   0.00000000000000E+00   0.88140025956836E+02   0.42870232327591E+01   0.12306261224576E+04
   0.33319102432393E+01   0.46784473361662E-01   0.10981941916809E-01   0.52816018857535E+00   0.52814337646069E+00   0.46141549967033E+02   0.46464756418059E-01   0.46784473361662E-01   0.46572134774610E-01   0.00000000000000E+00   0.88530137803742E+02   0.42870244741635E+01   0.12306265102979E+04
   0.33343144417254E+01   0.46707325670609E-01   0.40645566072162E-01   0.52727895788568E+00   0.52726302123888E+00   0.46075828790684E+02   0.46393342131333E-01   0.46707325670609E-01   0.46498938182866E-01   0.00000000000000E+00   0.88852109937237E+02   0.42870257660972E+01   0.12306268624400E+04
   0.33367159359402E+01   0.46661978986965E-01  -0.54652421597590E-01   0.52654079412034E+00   0.52652484031009E+00   0.46011107121367E+02   0.46338256112278E-01   0.46661978986965E-01   0.46447251137474E-01   0.00000000000000E+00   0.90053511454442E+02   0.42870271392827E+01   0.12306271577123E+04
   0.33391133474210E+01   0.46602651652199E-01   0.13765821494393E+00   0.52565770333426E+00   0.52564062487424E+00   0.45948031856049E+02   0.46277051381238E-01   0.46602651652199E-01   0.46386667535341E-01   0.00000000000000E+00   0.90157357722469E+02   0.42870284185396E+01   0.12306275113985E+04
   0.33415142459389E+01   0.46508705536737E-01   0.16444745483670E+00   0.52446223978486E+00   0.52444580614742E+00   0.45884270708146E+02   0.46198107830368E-01   0.46508705536737E-01   0.46302619600343E-01   0.00000000000000E+00   0.89898068724181E+02   0.42870295090289E+01   0.12306279893260E+04
   0.33439225456614E+01   0.46424544456627E-01  -0.40867535606720E-01   0.52348602112527E+00   0.52347114291536E+00   0.45818996914710E+02   0.46123383229543E-01   0.46424544456627E-01   0.46224639806756E-01   0.00000000000000E+00   0.89885644164263E+02   0.42870307329942E+01   0.12306283791913E+04
   0.33463267199218E+01   0.46412092144323E-01   0.28491571177939E-02   0.52284442869393E+00   0.52282839641014E+00   0.45755059928401E+02   0.46085316750537E-01   0.46412092144323E-01   0.46194943595785E-01   0.00000000000000E+00   0.89920055110099E+02   0.42870321503610E+01   0.12306286362899E+04
   0.33487235490032E+01   0.46313033293684E-01   0.12814979219935E+00   0.52184228318677E+00   0.52182296668191E+00   0.45692206572741E+02   0.46004398900049E-01   0.46313033293684E-01   0.46108079127331E-01   0.00000000000000E+00   0.89772863014968E+02   0.42870333405187E+01   0.12306290384618E+04
   0.33511217843703E+01   0.46237301016762E-01   0.16864370701185E-01   0.52086947116622E+00   0.52084962513202E+00   0.45627585868860E+02   0.45934034399823E-01   0.46237301016762E-01   0.46036303294423E-01   0.00000000000000E+00   0.89395042402303E+02   0.42870345447320E+01   0.12306294277984E+04
   0.33535256541118E+01   0.46195980247223E-01  -0.71319178899848E-02   0.52011563628279E+00   0.52009953488267E+00   0.45562696763645E+02   0.45881014518888E-01   0.46195980247223E-01   0.45987139995915E-01   0.00000000000000E+00   0.90167195595830E+02   0.42870358841783E+01   0.12306297278345E+04
   0.33559326398951E+01   0.46118251408953E-01   0.81737015248445E-01   0.51921742670313E+00   0.51920484379171E+00   0.45500074038941E+02   0.45811206190078E-01   0.46118251408953E-01   0.45913975615483E-01   0.00000000000000E+00   0.90617838515625E+02   0.42870371379255E+01   0.12306300857109E+04
   0.33583392952284E+01   0.46050864973466E-01   0.51118562649666E-01   0.51827689114852E+00   0.51826468295560E+00   0.45437263351975E+02   0.45746065728185E-01   0.46050864973466E-01   0.45847982241018E-01   0.00000000000000E+00   0.90727852723339E+02   0.42870383583012E+01   0.12306304617753E+04
   0.33607441296176E+01   0.45975575384561E-01   0.16705570555762E-01   0.51739682141348E+00   0.51738383766547E+00   0.45373049772716E+02   0.45675862050071E-01   0.45975575384561E-01   0.45776581930978E-01   0.00000000000000E+00   0.90501766447262E+02   0.42870396079635E+01   0.12306308141134E+04
   0.33631452762845E+01   0.45932576455272E-01   0.18317709236422E-01   0.51662505753875E+00   0.51661077929596E+00   0.45308886500216E+02   0.45622039190600E-01   0.45932576455272E-01   0.45726577538521E-01   0.00000000000000E+00   0.90655846810518E+02   0.42870409144609E+01   0.12306311233367E+04
   0.33655483601366E+01   0.45850652370012E-01   0.92455860133756E-01   0.51568668107672E+00   0.51567196384138E+00   0.45245013416660E+02   0.45549418993719E-01   0.45850652370012E-01   0.45650621204530E-01   0.00000000000000E+00   0.90400762780882E+02   0.42870421209092E+01   0.12306314988629E+04
   0.33679554221785E+01   0.45782015901498E-01   0.57824473582038E-01   0.51472874392838E+00   0.51471468287767E+00   0.45181068530371E+02   0.45483301410734E-01   0.45782015901498E-01   0.45583576562224E-01   0.00000000000000E+00   0.89983032547326E+02   0.42870433175963E+01   0.12306318817753E+04
   0.33703635017406E+01   0.45710927165781E-01  -0.90073773462643E-02   0.51388341239811E+00   0.51386927570922E+00   0.45116606889394E+02   0.45415249289104E-01   0.45710927165781E-01   0.45514932320413E-01   0.00000000000000E+00   0.90327202841942E+02   0.42870445778327E+01   0.12306322199382E+04
   0.33727663937491E+01   0.45671953229910E-01   0.46613209110622E-01   0.51312322283928E+00   0.51310817121987E+00   0.45052426114402E+02   0.45363501675704E-01   0.45671953229910E-01   0.45467701533335E-01   0.00000000000000E+00   0.90403402298853E+02   0.42870458799637E+01   0.12306325243800E+04
   0.33751674361525E+01   0.45561168310505E-01   0.83095941139808E-02   0.51220134494220E+00   0.51218750704141E+00   0.44989332850125E+02   0.45276843112445E-01   0.45561168310505E-01   0.45372421414475E-01   0.00000000000000E+00   0.89915268007510E+02   0.42870470830252E+01   0.12306328926456E+04
   0.33775726597852E+01   0.45547056723628E-01  -0.75372200702893E-02   0.51153351340455E+00   0.51152002465370E+00   0.44926756682505E+02   0.45238699761684E-01   0.45547056723628E-01   0.45341807372708E-01   0.00000000000000E+00   0.88741180626173E+02   0.42870484348228E+01   0.12306331596386E+04
   0.33799764087940E+01   0.45463549842746E-01   0.15687314666766E+00   0.51055200098936E+00   0.51053605372451E+00   0.44863687346953E+02   0.45165135374309E-01   0.45463549842746E-01   0.45265321489762E-01   0.00000000000000E+00   0.87480362231358E+02   0.42870495901961E+01   0.12306335532270E+04
   0.33823778188437E+01   0.45362322258876E-01   0.10184980844181E+00   0.50941616350331E+00   0.50940021208189E+00   0.44800273560714E+02   0.45082505948645E-01   0.45362322258876E-01   0.45177070113497E-01   0.00000000000000E+00   0.86263099023632E+02   0.42870506511338E+01   0.12306340075636E+04
   0.33847743476924E+01   0.45337732672155E-01  -0.93225661329334E-01   0.50871508134871E+00   0.50870242260864E+00   0.44736863271469E+02   0.45038581947277E-01   0.45337732672155E-01   0.45139645729752E-01   0.00000000000000E+00   0.86768830609593E+02   0.42870519691034E+01   0.12306342866794E+04
   0.33871745447348E+01   0.45276618092115E-01   0.18708076615268E+00   0.50785264656212E+00   0.50784040278532E+00   0.44672296725013E+02   0.44975955892968E-01   0.45276618092115E-01   0.45077076846678E-01   0.00000000000000E+00   0.88476293074410E+02   0.42870531891063E+01   0.12306346314873E+04
   0.33895791126426E+01   0.45161462491298E-01   0.40874606182497E-01   0.50674021050104E+00   0.50672320537018E+00   0.44607378316609E+02   0.44885889625539E-01   0.45161462491298E-01   0.44978468393326E-01   0.00000000000000E+00   0.89374571790958E+02   0.42870542521411E+01   0.12306350783663E+04
   0.33919824450239E+01   0.45132132155313E-01  -0.11790764950892E-01   0.50601650701612E+00   0.50599932058027E+00   0.44543288488275E+02   0.44839019010345E-01   0.45132132155313E-01   0.44937654070868E-01   0.00000000000000E+00   0.89925861636949E+02   0.42870555470053E+01   0.12306353679202E+04
   0.33943828731038E+01   0.45066556675780E-01   0.19722841451919E-01   0.50524181889513E+00   0.50522907046370E+00   0.44480497037021E+02   0.44774802901514E-01   0.45066556675780E-01   0.44873305046288E-01   0.00000000000000E+00   0.90824197367432E+02   0.42870568120039E+01   0.12306356760203E+04
   0.33967781316396E+01   0.44996695124705E-01   0.11317373094929E+00   0.50432450538128E+00   0.50431289467109E+00   0.44418193506086E+02   0.44708788929769E-01   0.44996695124705E-01   0.44805784701109E-01   0.00000000000000E+00   0.92181113599366E+02   0.42870579818128E+01   0.12306360424906E+04
   0.33991720160718E+01   0.44916181599943E-01  -0.10223525557681E-02   0.50341689839000E+00   0.50340255911465E+00   0.44354658606422E+02   0.44636797940544E-01   0.44916181599943E-01   0.44730880858521E-01   0.00000000000000E+00   0.94094120944015E+02   0.42870591469602E+01   0.12306364066248E+04
   0.34015696748547E+01   0.44873134699743E-01   0.39791242635001E-01   0.50266614386840E+00   0.50265142979357E+00   0.44289531755256E+02   0.44582700413571E-01   0.44873134699743E-01   0.44680541357406E-01   0.00000000000000E+00   0.95356060475515E+02   0.42870604091367E+01   0.12306367070765E+04
   0.34039759531727E+01   0.44785083618070E-01   0.26365204561397E-01   0.50179773764103E+00   0.50178352878184E+00   0.44224651251051E+02   0.44506350341458E-01   0.44785083618070E-01   0.44600231919312E-01   0.00000000000000E+00   0.95813921816810E+02   0.42870616043182E+01   0.12306370542369E+04
   0.34063817725652E+01   0.44734040643204E-01  -0.29949229665851E-02   0.50104870066768E+00   0.50103489789826E+00   0.44161170674755E+02   0.44449143307396E-01   0.44734040643204E-01   0.44544744594490E-01   0.00000000000000E+00   0.96263566076607E+02   0.42870628632544E+01   0.12306373536893E+04
   0.34087830035698E+01   0.44677663073423E-01   0.11774983212614E+00   0.50018545040010E+00   0.50017212084477E+00   0.44097321649436E+02   0.44388854318463E-01   0.44677663073423E-01   0.44485835514700E-01   0.00000000000000E+00   0.96528538913601E+02   0.42870640461106E+01   0.12306376988001E+04
   0.34111833733371E+01   0.44575486773091E-01   0.88346209573716E-01   0.49912790789142E+00   0.49911551006213E+00   0.44032894766076E+02   0.44305438573196E-01   0.44575486773091E-01   0.44396374720829E-01   0.00000000000000E+00   0.97096252284092E+02   0.42870651130164E+01   0.12306381214444E+04
   0.34135888963706E+01   0.44532889186999E-01  -0.13830974704394E-02   0.49832444685909E+00   0.49831287271601E+00   0.43969135031165E+02   0.44252358836516E-01   0.44532889186999E-01   0.44346720457709E-01   0.00000000000000E+00   0.97493922237207E+02   0.42870663344175E+01   0.12306384424994E+04
   0.34159932724315E+01   0.44467906283067E-01   0.47169259911104E-01   0.49752973885819E+00   0.49751687140289E+00   0.43905427480468E+02   0.44187994553404E-01   0.44467906283067E-01   0.44282152486258E-01   0.00000000000000E+00   0.96400945251409E+02   0.42870675508334E+01   0.12306387608999E+04
   0.34183969624057E+01   0.44389296375586E-01   0.20582184582467E-01   0.49668923348011E+00   0.49667442253014E+00   0.43840621636731E+02   0.44116157104569E-01   0.44389296375586E-01   0.44208040825021E-01   0.00000000000000E+00   0.95447411618133E+02   0.42870687312910E+01   0.12306390978794E+04
   0.34208018842403E+01   0.44339745968982E-01   0.37535670610130E-01   0.49591594464377E+00   0.49590172499162E+00   0.43775374272683E+02   0.44058964053760E-01   0.44339745968982E-01   0.44153317854344E-01   0.00000000000000E+00   0.95979987782364E+02   0.42870699526834E+01   0.12306394069585E+04
   0.34232071545592E+01   0.44256297925072E-01   0.54496232514340E-01   0.49503423384205E+00   0.49502254504738E+00   0.43711060849619E+02   0.43985360954233E-01   0.44256297925072E-01   0.44076065004199E-01   0.00000000000000E+00   0.96212791221011E+02   0.42870711105932E+01   0.12306397586304E+04
   0.34256161041836E+01   0.44200889449642E-01   0.48900279126048E-01   0.49419815761431E+00   0.49418685999471E+00   0.43646321515484E+02   0.43925077099280E-01   0.44200889449642E-01   0.44017741798919E-01   0.00000000000000E+00   0.95173011037560E+02   0.42870722951290E+01   0.12306400929045E+04
   0.34280288289164E+01   0.44118560084990E-01   0.34860726468153E-02   0.49336580738839E+00   0.49335395439221E+00   0.43580964981465E+02   0.43850921126655E-01   0.44118560084990E-01   0.43941287023240E-01   0.00000000000000E+00   0.93331862214333E+02   0.42870734822975E+01   0.12306404260667E+04
   0.34304432586346E+01   0.44088196369326E-01   0.91178193701209E-01   0.49259098220003E+00   0.49257903770029E+00   0.43516033999333E+02   0.43803398066860E-01   0.44088196369326E-01   0.43899505953286E-01   0.00000000000000E+00   0.91202011493328E+02   0.42870746998226E+01   0.12306407360334E+04
   0.34328537055674E+01   0.43967344932003E-01   0.70479893657009E-01   0.49156083632028E+00   0.49154937501418E+00   0.43452004958719E+02   0.43711184830062E-01   0.43967344932003E-01   0.43797493887324E-01   0.00000000000000E+00   0.88803863249257E+02   0.42870757548569E+01   0.12306411478984E+04
   0.34352632669757E+01   0.43942320069077E-01  -0.33458206554125E-01   0.49086893733781E+00   0.49085774732304E+00   0.43387079213203E+02   0.43666082995832E-01   0.43942320069077E-01   0.43758934814218E-01   0.00000000000000E+00   0.87110216157977E+02   0.42870770043146E+01   0.12306414245495E+04
   0.34376758510406E+01   0.43854458212925E-01   0.54117376424513E-01   0.49007626010535E+00   0.49006450951643E+00   0.43321100208301E+02   0.43588962167199E-01   0.43854458212925E-01   0.43678243584998E-01   0.00000000000000E+00   0.86048525725537E+02   0.42870781907300E+01   0.12306417418446E+04
   0.34400876634278E+01   0.43801490123562E-01  -0.54656944796775E-02   0.48931991234924E+00   0.48930737484675E+00   0.43255710999088E+02   0.43529818549086E-01   0.43801490123562E-01   0.43621179422556E-01   0.00000000000000E+00   0.85945136383110E+02   0.42870793984813E+01   0.12306420446985E+04
   0.34425009838239E+01   0.43740076341098E-01   0.15757494864274E+00   0.48842291665180E+00   0.48840895525353E+00   0.43190449971257E+02   0.43466669371329E-01   0.43740076341098E-01   0.43558680776593E-01   0.00000000000000E+00   0.87553957324195E+02   0.42870805236296E+01   0.12306424040664E+04
   0.34449150535315E+01   0.43633948429555E-01   0.59624513740782E-01   0.48736719050352E+00   0.48735119636277E+00   0.43125450226038E+02   0.43381127267396E-01   0.43633948429555E-01   0.43466340756677E-01   0.00000000000000E+00   0.90301985708158E+02   0.42870815463514E+01   0.12306428271699E+04
   0.34473289195049E+01   0.43600937658409E-01  -0.22219475016417E-01   0.48666082993067E+00   0.48664724145438E+00   0.43061260634735E+02   0.43332359195458E-01   0.43600937658409E-01   0.43422780538038E-01   0.00000000000000E+00   0.92811347390445E+02   0.42870827757162E+01   0.12306431087519E+04
   0.34497357771362E+01   0.43532445801654E-01   0.51629495632861E-01   0.48589638506119E+00   0.48588684548375E+00   0.42997368829902E+02   0.43266101579409E-01   0.43532445801654E-01   0.43355773339149E-01   0.00000000000000E+00   0.94464594522121E+02   0.42870839665528E+01   0.12306434129103E+04
   0.34521389691448E+01   0.43453628729023E-01   0.40710182356872E-01   0.48504963709110E+00   0.48503868875781E+00   0.42932634409397E+02   0.43194360539932E-01   0.43453628729023E-01   0.43281690234128E-01   0.00000000000000E+00   0.96118735833560E+02   0.42870850977245E+01   0.12306437521730E+04
   0.34545477266551E+01   0.43395032729809E-01   0.11956316645579E-01   0.48429166105873E+00   0.48427746197240E+00   0.42867167682418E+02   0.43132276631980E-01   0.43395032729809E-01   0.43220661259872E-01   0.00000000000000E+00   0.98036188550276E+02   0.42870862774329E+01   0.12306440566637E+04
   0.34569605725283E+01   0.43332335260837E-01   0.54139997618949E-01   0.48350229190299E+00   0.48349057527214E+00   0.42801179494879E+02   0.43067910717821E-01   0.43332335260837E-01   0.43156851006881E-01   0.00000000000000E+00   0.99676954659689E+02   0.42870874418574E+01   0.12306443714183E+04
   0.34593713544921E+01   0.43250229941201E-01   0.83939362880124E-01   0.48259182226692E+00   0.48258544122655E+00   0.42735500604672E+02   0.42994196491428E-01   0.43250229941201E-01   0.43080247562799E-01   0.00000000000000E+00   0.10142904195783E+03   0.42870885349490E+01   0.12306447334720E+04
   0.34617803502279E+01   0.43190209084093E-01  -0.32354841125201E-02   0.48179627450829E+00   0.48178996138478E+00   0.42670479984807E+02   0.42931764302326E-01   0.43190209084093E-01   0.43018600506185E-01   0.00000000000000E+00   0.10341719034807E+03   0.42870896884089E+01   0.12306450516639E+04
   0.34641909457446E+01   0.43132446110339E-01   0.94129607146381E-01   0.48100040604224E+00   0.48099056521687E+00   0.42604648661600E+02   0.42869852763510E-01   0.43132446110339E-01   0.42958061113698E-01   0.00000000000000E+00   0.10481226432155E+03   0.42870908351046E+01   0.12306453714224E+04
   0.34666032773590E+01   0.43039878673812E-01   0.37791305693523E-01   0.48008955796187E+00   0.48007709590257E+00   0.42538550400545E+02   0.42790448773360E-01   0.43039878673812E-01   0.42874332576870E-01   0.00000000000000E+00   0.10579743070176E+03   0.42870919094711E+01   0.12306457368101E+04
   0.34690146899583E+01   0.42996735597500E-01   0.34650226105247E-01   0.47934249965099E+00   0.47933058970841E+00   0.42473350377205E+02   0.42736299203094E-01   0.42996735597500E-01   0.42823886879321E-01   0.00000000000000E+00   0.10676705625108E+03   0.42870930794961E+01   0.12306460354126E+04
   0.34714241185448E+01   0.42911552540184E-01   0.18631583483725E-01   0.47853452200781E+00   0.47852395744858E+00   0.42408076141541E+02   0.42661057087142E-01   0.42911552540184E-01   0.42745523445838E-01   0.00000000000000E+00   0.10824713225892E+03   0.42870942091814E+01   0.12306463580655E+04
   0.34738351986472E+01   0.42857736933233E-01   0.17945462516368E-01   0.47781711881837E+00   0.47780593109969E+00   0.42341426927600E+02   0.42600747930093E-01   0.42857736933233E-01   0.42687395428164E-01   0.00000000000000E+00   0.11018659562411E+03   0.42870953901580E+01   0.12306466452760E+04
   0.34762485258269E+01   0.42785240629317E-01   0.30124536247519E-01   0.47705164211063E+00   0.47703859209717E+00   0.42275126328020E+02   0.42531367047646E-01   0.42785240629317E-01   0.42616675126023E-01   0.00000000000000E+00   0.11198919806116E+03   0.42870965401709E+01   0.12306469522116E+04
   0.34786607661803E+01   0.42712912622304E-01   0.39558008113484E-01   0.47625873105602E+00   0.47624432579325E+00   0.42210488299897E+02   0.42462957859727E-01   0.42712912622304E-01   0.42546817652176E-01   0.00000000000000E+00   0.11263117880271E+03   0.42870976696475E+01   0.12306472699181E+04
   0.34810715428604E+01   0.42661983047396E-01   0.44760808158446E-01   0.47548821533519E+00   0.47547325545312E+00   0.42145871719260E+02   0.42405172847613E-01   0.42661983047396E-01   0.42491494882184E-01   0.00000000000000E+00   0.11303778192683E+03   0.42870988092779E+01   0.12306475783463E+04
   0.34834804767988E+01   0.42577609321861E-01   0.10880300158053E+00   0.47457399599932E+00   0.47455983074417E+00   0.42080101550285E+02   0.42330074582795E-01   0.42577609321861E-01   0.42413541191993E-01   0.00000000000000E+00   0.11440364113238E+03   0.42870998580560E+01   0.12306479437162E+04
   0.34858910710304E+01   0.42512119261519E-01   0.39526273990940E-02   0.47374416137980E+00   0.47373302765039E+00   0.42014499378292E+02   0.42264557729037E-01   0.42512119261519E-01   0.42347860924131E-01   0.00000000000000E+00   0.11542618161649E+03   0.42871009524446E+01   0.12306482744374E+04
   0.34883023376736E+01   0.42460335389094E-01   0.10490868152451E+00   0.47294920587125E+00   0.47294077649606E+00   0.41949047337699E+02   0.42205900631747E-01   0.42460335389094E-01   0.42291355349017E-01   0.00000000000000E+00   0.11545795872236E+03   0.42871020643575E+01   0.12306485913379E+04
   0.34907110243901E+01   0.42359226606692E-01   0.11928337798786E-01   0.47205149941120E+00   0.47204377137171E+00   0.41883712383380E+02   0.42122671832660E-01   0.42359226606692E-01   0.42202260691207E-01   0.00000000000000E+00   0.11615858778822E+03   0.42871031132536E+01   0.12306489501399E+04
   0.34931175582653E+01   0.42326783004249E-01  -0.94463241926471E-02   0.47142771877807E+00   0.47141715983080E+00   0.41818428972812E+02   0.42073881045218E-01   0.42326783004249E-01   0.42158905751399E-01   0.00000000000000E+00   0.11814118653447E+03   0.42871043199015E+01   0.12306492007845E+04
   0.34955265385292E+01   0.42253660902901E-01   0.66554522036586E-01   0.47066320175461E+00   0.47064804549602E+00   0.41752961143011E+02   0.42004564409371E-01   0.42253660902901E-01   0.42088278542783E-01   0.00000000000000E+00   0.11886499892625E+03   0.42871054345203E+01   0.12306495084303E+04
   0.34979372143803E+01   0.42174170278856E-01   0.92103316747385E-01   0.46976704846462E+00   0.46974980865891E+00   0.41686948708542E+02   0.41931754051627E-01   0.42174170278856E-01   0.42013335584331E-01   0.00000000000000E+00   0.11774976516579E+03   0.42871064675512E+01   0.12306498677250E+04
   0.35000000000000E+01   0.42107134363597E-01   0.10178346496981E-01   0.46905600575903E+00   0.46903882039867E+00   0.41629911747764E+02   0.41869735272786E-01   0.42107134363597E-01   0.41949854791587E-01   0.00000000000000E+00   0.11708541565701E+03   0.42871074208705E+01   0.12306501521203E+04
   0.35000000000000E+01   0.42106792158638E-01   0.99559650781554E-02   0.46905383785340E+00   0.46903665453469E+00   0.41629757325705E+02   0.41869486931267E-01   0.42106792158638E-01   0.41949575677640E-01   0.00000000000000E+00   0.11708566048735E+03   0.42871074253644E+01   0.12306501529866E+04
   0.35024113619120E+01   0.42062443336084E-01  -0.80995837736411E-02   0.46841417621286E+00   0.46839827858303E+00   0.41564932815227E+02   0.41814860017660E-01   0.42062443336084E-01   0.41898405840966E-01   0.00000000000000E+00   0.11774445094329E+03   0.42871085694207E+01   0.12306504083370E+04
   0.35048261670819E+01   0.41992046476195E-01   0.47912216040867E-01   0.46767168308869E+00   0.46765757566234E+00   0.41501164929095E+02   0.41747735791553E-01   0.41992046476195E-01   0.41829978833094E-01   0.00000000000000E+00   0.11873973762302E+03   0.42871096916003E+01   0.12306507046182E+04
   0.35072383128177E+01   0.41923669396862E-01   0.66825873578920E-01   0.46684813150737E+00   0.46683555631118E+00   0.41437919215204E+02   0.41681973169022E-01   0.41923669396862E-01   0.41763282199018E-01   0.00000000000000E+00   0.11942388687972E+03   0.42871107600483E+01   0.12306510334259E+04
   0.35096471187044E+01   0.41857897281011E-01   0.47154074565774E-01   0.46603037516050E+00   0.46601932492601E+00   0.41372964502143E+02   0.41616510410846E-01   0.41857897281011E-01   0.41697924049930E-01   0.00000000000000E+00   0.11990695017043E+03   0.42871118280089E+01   0.12306513599185E+04
   0.35120549804788E+01   0.41788402360940E-01   0.81983112376704E-01   0.46519671510570E+00   0.46518613073163E+00   0.41307488627342E+02   0.41548949715264E-01   0.41788402360940E-01   0.41629644011838E-01   0.00000000000000E+00   0.11977798990080E+03   0.42871128803470E+01   0.12306516931962E+04
   0.35144627944611E+01   0.41714257173211E-01  -0.10974430386267E-01   0.46442084301015E+00   0.46441099711665E+00   0.41243445975820E+02   0.41480017564730E-01   0.41714257173211E-01   0.41558618575507E-01   0.00000000000000E+00   0.11950064164432E+03   0.42871139617055E+01   0.12306520032496E+04
   0.35168724318133E+01   0.41671860051850E-01   0.35212528969364E-01   0.46375947543260E+00   0.46375005450951E+00   0.41179626879354E+02   0.41426907764730E-01   0.41671860051850E-01   0.41509060763191E-01   0.00000000000000E+00   0.11949424405874E+03   0.42871151081475E+01   0.12306522676267E+04
   0.35192848880928E+01   0.41588660147055E-01   0.10349212822321E+00   0.46289157004212E+00   0.46288197580177E+00   0.41114776763309E+02   0.41352729315124E-01   0.41588660147055E-01   0.41432047594613E-01   0.00000000000000E+00   0.11936081678942E+03   0.42871161305676E+01   0.12306526148581E+04
   0.35216968855566E+01   0.41509648949886E-01  -0.23939232892748E-01   0.46209882056816E+00   0.46208884549418E+00   0.41049716502177E+02   0.41280780105652E-01   0.41509648949886E-01   0.41357864805737E-01   0.00000000000000E+00   0.11886339571013E+03   0.42871171970888E+01   0.12306529321103E+04
   0.35241060657353E+01   0.41478222737683E-01   0.24075186538534E-01   0.46149783731803E+00   0.46148599479152E+00   0.40984608010384E+02   0.41232611289644E-01   0.41478222737683E-01   0.41315323711067E-01   0.00000000000000E+00   0.11831089291020E+03   0.42871183735508E+01   0.12306531732505E+04
   0.35265140247163E+01   0.41387769777266E-01   0.76645583540314E-01   0.46066570624346E+00   0.46065187830066E+00   0.40920076063917E+02   0.41155005362959E-01   0.41387769777266E-01   0.41233415149345E-01   0.00000000000000E+00   0.11783092747569E+03   0.42871194057614E+01   0.12306535068971E+04
   0.35289210533260E+01   0.41316616492592E-01   0.28762918729008E-01   0.45986797068269E+00   0.45985537347924E+00   0.40856723396951E+02   0.41087787028989E-01   0.41316616492592E-01   0.41164588630484E-01   0.00000000000000E+00   0.11764902161444E+03   0.42871204551246E+01   0.12306538254991E+04
   0.35313318979647E+01   0.41260030856680E-01  -0.86572380248420E-01   0.45927992750125E+00   0.45927129268080E+00   0.40793493879837E+02   0.41027992054891E-01   0.41260030856680E-01   0.41105713223002E-01   0.00000000000000E+00   0.11773520165017E+03   0.42871216326464E+01   0.12306540591314E+04
   0.35337438339780E+01   0.41233574890902E-01   0.13988690679004E+00   0.45862491330681E+00   0.45861830456827E+00   0.40729094854433E+02   0.40982387570456E-01   0.41233574890902E-01   0.41066870859040E-01   0.00000000000000E+00   0.11751414065921E+03   0.42871227669297E+01   0.12306543203266E+04
   0.35361581703173E+01   0.41095186174640E-01   0.12189297041642E+00   0.45751011805724E+00   0.45750247932212E+00   0.40664521969799E+02   0.40880769822423E-01   0.41095186174640E-01   0.40953488281024E-01   0.00000000000000E+00   0.11699086842955E+03   0.42871236179118E+01   0.12306547666567E+04
   0.35385708562945E+01   0.41082780825138E-01  -0.96923057971284E-02   0.45682076951391E+00   0.45681105209247E+00   0.40600519691955E+02   0.40842634620948E-01   0.41082780825138E-01   0.40923812967020E-01   0.00000000000000E+00   0.11637549441866E+03   0.42871247169059E+01   0.12306550432276E+04
   0.35409849801794E+01   0.40983948026527E-01   0.75987436143138E-01   0.45601796641610E+00   0.45600746477786E+00   0.40536839421300E+02   0.40761454393707E-01   0.40983948026527E-01   0.40836273805983E-01   0.00000000000000E+00   0.11577165694404E+03   0.42871257499363E+01   0.12306553646625E+04
   0.35434016716854E+01   0.40942442757477E-01  -0.44310593877252E-01   0.45536814636606E+00   0.45535905074590E+00   0.40473114706132E+02   0.40708842947918E-01   0.40942442757477E-01   0.40787267370913E-01   0.00000000000000E+00   0.11516595924097E+03   0.42871268745872E+01   0.12306556240282E+04
   0.35458190584831E+01   0.40866465882312E-01   0.81656682212399E-01   0.45464261964289E+00   0.45463437471039E+00   0.40408774477706E+02   0.40638697747912E-01   0.40866465882312E-01   0.40715414283737E-01   0.00000000000000E+00   0.11432080501951E+03   0.42871279496447E+01   0.12306559138986E+04
   0.35482329551253E+01   0.40805104059327E-01  -0.21759767630739E-01   0.45392459814399E+00   0.45391536626906E+00   0.40345322218589E+02   0.40576255859323E-01   0.40805104059327E-01   0.40653368118724E-01   0.00000000000000E+00   0.11365716255175E+03   0.42871290215852E+01   0.12306562015019E+04
   0.35506466586255E+01   0.40751334059790E-01   0.13018215633986E+00   0.45316151697394E+00   0.45315264922517E+00   0.40283045689877E+02   0.40518241437512E-01   0.40751334059790E-01   0.40596557000917E-01   0.00000000000000E+00   0.11348764274962E+03   0.42871300641728E+01   0.12306565065888E+04
   0.35530635685049E+01   0.40661814223748E-01   0.55194070515236E-01   0.45223835583080E+00   0.45223031344622E+00   0.40219712587641E+02   0.40441852013163E-01   0.40661814223748E-01   0.40515859931843E-01   0.00000000000000E+00   0.11294641176199E+03   0.42871310085642E+01   0.12306568755231E+04
   0.35554816942022E+01   0.40612478992792E-01   0.65453962224079E-01   0.45147613282627E+00   0.45146607146535E+00   0.40154945033409E+02   0.40384776242820E-01   0.40612478992792E-01   0.40461540862001E-01   0.00000000000000E+00   0.11138211378350E+03   0.42871320453717E+01   0.12306571812199E+04
   0.35578998540185E+01   0.40535139188742E-01  -0.27223864861613E-03   0.45072516618974E+00   0.45071393057302E+00   0.40091729451152E+02   0.40314464538823E-01   0.40535139188742E-01   0.40388839595208E-01   0.00000000000000E+00   0.10980358739125E+03   0.42871330882934E+01   0.12306574820762E+04
   0.35603156732221E+01   0.40490830845407E-01   0.34868129706203E-01   0.45007288094728E+00   0.45006272695550E+00   0.40029953611703E+02   0.40261353232073E-01   0.40490830845407E-01   0.40338480553721E-01   0.00000000000000E+00   0.10919710234749E+03   0.42871341849635E+01   0.12306577425577E+04
   0.35627317366018E+01   0.40407665842535E-01   0.41144304234300E-01   0.44929955059730E+00   0.44928928762325E+00   0.39967456918136E+02   0.40188569114908E-01   0.40407665842535E-01   0.40262171368759E-01   0.00000000000000E+00   0.10880426936573E+03   0.42871352025205E+01   0.12306580519334E+04
   0.35651452310742E+01   0.40357203250181E-01   0.23083358492522E-01   0.44860630117302E+00   0.44859644410565E+00   0.39904203381465E+02   0.40131840507227E-01   0.40357203250181E-01   0.40207598896746E-01   0.00000000000000E+00   0.10745118895559E+03   0.42871362657944E+01   0.12306583290708E+04
   0.35675614477832E+01   0.40280725446511E-01   0.22938567101255E-01   0.44788131829328E+00   0.44787314068335E+00   0.39841378449765E+02   0.40062185671817E-01   0.40280725446511E-01   0.40135611450284E-01   0.00000000000000E+00   0.10551826654951E+03   0.42871373102241E+01   0.12306586183922E+04
   0.35699810238191E+01   0.40234028417531E-01   0.47478355851054E-01   0.44719341567165E+00   0.44718422796720E+00   0.39778857819764E+02   0.40007373696605E-01   0.40234028417531E-01   0.40083446310370E-01   0.00000000000000E+00   0.10426236526892E+03   0.42871383715199E+01   0.12306588939573E+04
   0.35723975403382E+01   0.40141480815406E-01   0.28197882088641E-01   0.44641018272935E+00   0.44639724783347E+00   0.39715744133223E+02   0.39929375181324E-01   0.40141480815406E-01   0.40000918985572E-01   0.00000000000000E+00   0.10357878112739E+03   0.42871393707122E+01   0.12306592087493E+04
   0.35748128320783E+01   0.40112354694586E-01   0.11024330654251E-02   0.44580452682844E+00   0.44579079359654E+00   0.39652583816547E+02   0.39883281180440E-01   0.40112354694586E-01   0.39960742804685E-01   0.00000000000000E+00   0.10270196042079E+03   0.42871404759669E+01   0.12306594513310E+04
   0.35772297136128E+01   0.40028574025325E-01   0.11412125054020E+00   0.44498335073227E+00   0.44497498158578E+00   0.39590808844862E+02   0.39810702704403E-01   0.40028574025325E-01   0.39884269349482E-01   0.00000000000000E+00   0.10147277990266E+03   0.42871414525246E+01   0.12306597776558E+04
   0.35796454276644E+01   0.39969608097959E-01   0.52118365230089E-01   0.44415498718965E+00   0.44415059065564E+00   0.39530034826674E+02   0.39750942485679E-01   0.39969608097959E-01   0.39824471921455E-01   0.00000000000000E+00   0.10140965210598E+03   0.42871424160238E+01   0.12306601074122E+04
   0.35820621679728E+01   0.39891358703692E-01   0.57977914694819E-01   0.44336255500073E+00   0.44335682000418E+00   0.39468681139732E+02   0.39681093905671E-01   0.39891358703692E-01   0.39751689372318E-01   0.00000000000000E+00   0.10144923723610E+03   0.42871433940805E+01   0.12306604249205E+04
   0.35844793689855E+01   0.39844246143440E-01  -0.75695571854295E-01   0.44278397696869E+00   0.44277656561178E+00   0.39406479610130E+02   0.39626311594715E-01   0.39844246143440E-01   0.39699629858830E-01   0.00000000000000E+00   0.10153435110224E+03   0.42871444981537E+01   0.12306606570222E+04
   0.35868952458501E+01   0.39786779014926E-01   0.62798518606285E-01   0.44217829158253E+00   0.44217196096156E+00   0.39343950844344E+02   0.39566208329233E-01   0.39786779014926E-01   0.39640592476084E-01   0.00000000000000E+00   0.10065387938444E+03   0.42871455879191E+01   0.12306608988641E+04
   0.35893117976563E+01   0.39718426959678E-01   0.34255249037343E-01   0.44142452076784E+00   0.44141751832758E+00   0.39282792469771E+02   0.39501500764675E-01   0.39718426959678E-01   0.39574545115654E-01   0.00000000000000E+00   0.99680048239302E+02   0.42871465849043E+01   0.12306612006411E+04
   0.35917303588075E+01   0.39649340021878E-01   0.10567616501788E+00   0.44061867981401E+00   0.44060842968314E+00   0.39222556516590E+02   0.39436909903373E-01   0.39649340021878E-01   0.39508284056644E-01   0.00000000000000E+00   0.99491907682413E+02   0.42871475440255E+01   0.12306615242766E+04
   0.35941479291756E+01   0.39592504316509E-01   0.74222600737601E-02   0.43986874640595E+00   0.43985658661805E+00   0.39161293106545E+02   0.39377773264533E-01   0.39592504316509E-01   0.39450027691096E-01   0.00000000000000E+00   0.99017719516747E+02   0.42871485320630E+01   0.12306618250138E+04
   0.35965652333196E+01   0.39530074311030E-01   0.12246271142508E+00   0.43908786633164E+00   0.43907759938422E+00   0.39098973197105E+02   0.39315372486951E-01   0.39530074311030E-01   0.39387795689132E-01   0.00000000000000E+00   0.97779192805520E+02   0.42871495034194E+01   0.12306621366087E+04
   0.35989827490489E+01   0.39447994140634E-01  -0.27632318120188E-01   0.43831220154945E+00   0.43830421984489E+00   0.39037907627013E+02   0.39243868278108E-01   0.39447994140634E-01   0.39312828254078E-01   0.00000000000000E+00   0.96402561732074E+02   0.42871504770386E+01   0.12306624459605E+04
   0.36014028125770E+01   0.39413020777484E-01  -0.18313768809756E-01   0.43779526024937E+00   0.43778706686067E+00   0.38977481129741E+02   0.39196141390463E-01   0.39413020777484E-01   0.39269231511288E-01   0.00000000000000E+00   0.95495339585333E+02   0.42871516009172E+01   0.12306626528217E+04
   0.36038260579477E+01   0.39348938165467E-01   0.46133721706794E-01   0.43714040562704E+00   0.43713075740094E+00   0.38916255452021E+02   0.39133533234663E-01   0.39348938165467E-01   0.39206002021943E-01   0.00000000000000E+00   0.94499651377030E+02   0.42871526355503E+01   0.12306629153455E+04
   0.36062494544840E+01   0.39262490201856E-01   0.41922739968836E-01   0.43637031339774E+00   0.43636012723868E+00   0.38855179368208E+02   0.39059875894137E-01   0.39262490201856E-01   0.39127920385446E-01   0.00000000000000E+00   0.93365463781065E+02   0.42871535971443E+01   0.12306632235976E+04
   0.36086716649198E+01   0.39232686371435E-01  -0.20952365573979E-01   0.43578704362706E+00   0.43577682571098E+00   0.38794513966259E+02   0.39014556733031E-01   0.39232686371435E-01   0.39087783836809E-01   0.00000000000000E+00   0.93307527636212E+02   0.42871546703077E+01   0.12306634569182E+04
   0.36110896719798E+01   0.39161740388463E-01   0.18125643168212E+00   0.43495909739283E+00   0.43494917609254E+00   0.38733976618634E+02   0.38948721261452E-01   0.39161740388463E-01   0.39020422201374E-01   0.00000000000000E+00   0.94603914471565E+02   0.42871555952818E+01   0.12306637879780E+04
   0.36135074477967E+01   0.39077041572391E-01   0.79061057857231E-01   0.43399267792296E+00   0.43398262452509E+00   0.38673997285058E+02   0.38876466341284E-01   0.39077041572391E-01   0.38943898154846E-01   0.00000000000000E+00   0.95283294557700E+02   0.42871564323806E+01   0.12306641745986E+04
   0.36159298630568E+01   0.39020308618089E-01  -0.64758000266096E-02   0.43329866084502E+00   0.43328865811709E+00   0.38613400974337E+02   0.38817881674557E-01   0.39020308618089E-01   0.38885786389318E-01   0.00000000000000E+00   0.95716712096314E+02   0.42871574311013E+01   0.12306644521852E+04
   0.36183549201096E+01   0.38980748315104E-01  -0.13815895297564E-01   0.43275164417638E+00   0.43274306873568E+00   0.38552210389147E+02   0.38767488975636E-01   0.38980748315104E-01   0.38839292352834E-01   0.00000000000000E+00   0.97024985951809E+02   0.42871585178053E+01   0.12306646704210E+04
   0.36207778263692E+01   0.38901256531860E-01   0.34907400483702E-01   0.43207605712102E+00   0.43206890469647E+00   0.38492404907931E+02   0.38697776945803E-01   0.38901256531860E-01   0.38766560682046E-01   0.00000000000000E+00   0.98274720969718E+02   0.42871595223748E+01   0.12306649400866E+04
   0.36231978179122E+01   0.38856311411172E-01   0.88780650969032E-02   0.43144918982710E+00   0.43143990482613E+00   0.38433733259871E+02   0.38645914184137E-01   0.38856311411172E-01   0.38716708220479E-01   0.00000000000000E+00   0.98441480266830E+02   0.42871605457484E+01   0.12306651916865E+04
   0.36256194243839E+01   0.38786975945684E-01   0.95712944817091E-01   0.43070334727758E+00   0.43068993790122E+00   0.38374143785711E+02   0.38581499463180E-01   0.38786975945684E-01   0.38650368743784E-01   0.00000000000000E+00   0.98139874307356E+02   0.42871614959313E+01   0.12306654916733E+04
   0.36280440115097E+01   0.38721613132765E-01   0.60350469735100E-01   0.42990402971451E+00   0.42988887339426E+00   0.38314170515425E+02   0.38518933657399E-01   0.38721613132765E-01   0.38586827485156E-01   0.00000000000000E+00   0.98322546223432E+02   0.42871624165160E+01   0.12306658120991E+04
   0.36304675828778E+01   0.38655733855595E-01   0.26506459463060E-01   0.42917924587554E+00   0.42916653763167E+00   0.38254819509141E+02   0.38456385511631E-01   0.38655733855595E-01   0.38523252691643E-01   0.00000000000000E+00   0.98708140312135E+02   0.42871633805011E+01   0.12306661010334E+04
   0.36328902168387E+01   0.38611060277595E-01   0.69449505217423E-02   0.42856144595929E+00   0.42855292997369E+00   0.38195525143695E+02   0.38404393786817E-01   0.38611060277595E-01   0.38473982049188E-01   0.00000000000000E+00   0.98318425419273E+02   0.42871644044239E+01   0.12306663464765E+04
   0.36353102923993E+01   0.38543942409208E-01   0.49121948146150E-01   0.42787716545361E+00   0.42786989216152E+00   0.38135700797000E+02   0.38340765824011E-01   0.38543942409208E-01   0.38409437853758E-01   0.00000000000000E+00   0.97451216449118E+02   0.42871653817962E+01   0.12306666196916E+04
   0.36377298774154E+01   0.38476603453200E-01   0.35940665963200E-01   0.42717044742774E+00   0.42716059133237E+00   0.38075552143508E+02   0.38276828147730E-01   0.38476603453200E-01   0.38344229634972E-01   0.00000000000000E+00   0.97212112532181E+02   0.42871663398774E+01   0.12306669034119E+04
   0.36401537319392E+01   0.38418565226976E-01  -0.19411604575841E-01   0.42655647845709E+00   0.42654565600911E+00   0.38015901663623E+02   0.38218017360218E-01   0.38418565226976E-01   0.38285559093916E-01   0.00000000000000E+00   0.97522746719312E+02   0.42871673542614E+01   0.12306671493861E+04
   0.36425800648533E+01   0.38369144276811E-01   0.47541216676249E-01   0.42594311566026E+00   0.42593406121166E+00   0.37957187328161E+02   0.38164165561522E-01   0.38369144276811E-01   0.38233010047301E-01   0.00000000000000E+00   0.97323233627382E+02   0.42871683679675E+01   0.12306673940240E+04
   0.36450064520290E+01   0.38292886721544E-01   0.28115715595783E-01   0.42522331527266E+00   0.42521443285388E+00   0.37898651560527E+02   0.38096841738000E-01   0.38292886721544E-01   0.38162484524972E-01   0.00000000000000E+00   0.96469347365153E+02   0.42871693109284E+01   0.12306676818753E+04
   0.36474342446171E+01   0.38247610012311E-01   0.56541017418649E-01   0.42455639493661E+00   0.42454675454348E+00   0.37839057515807E+02   0.38044280949546E-01   0.38247610012311E-01   0.38112377575452E-01   0.00000000000000E+00   0.95411951257829E+02   0.42871702841005E+01   0.12306679489466E+04
   0.36498610182484E+01   0.38177934007316E-01   0.80593766720624E-01   0.42377595273613E+00   0.42376773220757E+00   0.37779415106378E+02   0.37979536479771E-01   0.38177934007316E-01   0.38046258486250E-01   0.00000000000000E+00   0.94333831445519E+02   0.42871711901997E+01   0.12306682605556E+04
   0.36522865299536E+01   0.38114708559369E-01   0.77951593956723E-01   0.42298339630029E+00   0.42297862011210E+00   0.37720436552601E+02   0.37918399635222E-01   0.38114708559369E-01   0.37984549963258E-01   0.00000000000000E+00   0.93569053806989E+02   0.42871720863525E+01   0.12306685762004E+04
   0.36547128397872E+01   0.38054180112338E-01   0.19157644478468E-01   0.42227150178976E+00   0.42226874869678E+00   0.37661664067308E+02   0.37858747327245E-01   0.38054180112338E-01   0.37924660375240E-01   0.00000000000000E+00   0.93269427351522E+02   0.42871730249628E+01   0.12306688601490E+04
   0.36571403963109E+01   0.37996927086149E-01   0.13678986075296E-01   0.42164718257520E+00   0.42164388011509E+00   0.37603002967676E+02   0.37800880852603E-01   0.37996927086149E-01   0.37866926218167E-01   0.00000000000000E+00   0.92833543426480E+02   0.42871740116853E+01   0.12306691100964E+04
   0.36595680942020E+01   0.37944073110818E-01   0.86839503351458E-02   0.42104944724746E+00   0.42104305064780E+00   0.37543943948875E+02   0.37744919417564E-01   0.37944073110818E-01   0.37811785922848E-01   0.00000000000000E+00   0.91958035092534E+02   0.42871750111439E+01   0.12306693504282E+04
   0.36619935727593E+01   0.37876550174183E-01   0.69561620220920E-01   0.42036064882292E+00   0.42034945015234E+00   0.37483976573647E+02   0.37681002203738E-01   0.37876550174183E-01   0.37746660083481E-01   0.00000000000000E+00   0.90546601191255E+02   0.42871759525584E+01   0.12306696278684E+04
   0.36644201774577E+01   0.37816504851393E-01   0.50964502220458E-01   0.41963450668966E+00   0.41962167148110E+00   0.37424052142812E+02   0.37620968854103E-01   0.37816504851393E-01   0.37686770073887E-01   0.00000000000000E+00   0.88348870374620E+02   0.42871768718033E+01   0.12306699189799E+04
   0.36668487365208E+01   0.37746024040803E-01   0.25381773360615E-01   0.41893259377395E+00   0.41892214220398E+00   0.37364759144829E+02   0.37556212026264E-01   0.37746024040803E-01   0.37620143307575E-01   0.00000000000000E+00   0.86515794051408E+02   0.42871778038959E+01   0.12306701987916E+04
   0.36692749775557E+01   0.37707583660074E-01   0.35814297993629E-01   0.41831850255357E+00   0.41831044507543E+00   0.37305106294977E+02   0.37507223965668E-01   0.37707583660074E-01   0.37574692889127E-01   0.00000000000000E+00   0.86004745114618E+02   0.42871787816796E+01   0.12306704434704E+04
   0.36717015525110E+01   0.37617666268129E-01   0.36037714844203E-01   0.41759246656260E+00   0.41758481946708E+00   0.37245048968776E+02   0.37432206261399E-01   0.37617666268129E-01   0.37494892867287E-01   0.00000000000000E+00   0.85919126717475E+02   0.42871796883431E+01   0.12306707337207E+04
   0.36741302828654E+01   0.37579494580099E-01  -0.38022955642472E-01   0.41705848062809E+00   0.41705125908186E+00   0.37185758451780E+02   0.37383493000325E-01   0.37579494580099E-01   0.37449587300080E-01   0.00000000000000E+00   0.84657949210866E+02   0.42871807092518E+01   0.12306709471448E+04
   0.36765609965196E+01   0.37520529419274E-01   0.53472670082274E-01   0.41646128980679E+00   0.41645381178551E+00   0.37127071103237E+02   0.37324753401570E-01   0.37520529419274E-01   0.37390548824260E-01   0.00000000000000E+00   0.82644540308492E+02   0.42871816893800E+01   0.12306711861237E+04
   0.36789916279931E+01   0.37450312466488E-01   0.70472001506111E-01   0.41571716288059E+00   0.41570879734161E+00   0.37068178602665E+02   0.37260244611620E-01   0.37450312466488E-01   0.37323957401469E-01   0.00000000000000E+00   0.81123220370993E+02   0.42871825794541E+01   0.12306714841295E+04
   0.36814207763431E+01   0.37386931050685E-01   0.39788915827132E-01   0.41500186894831E+00   0.41499344342003E+00   0.37008852222902E+02   0.37198841241522E-01   0.37386931050685E-01   0.37261848713820E-01   0.00000000000000E+00   0.79652483676778E+02   0.42871834856147E+01   0.12306717702711E+04
   0.36838490004473E+01   0.37333835139448E-01   0.31652516348258E-01   0.41435268355744E+00   0.41434579866983E+00   0.36949040995530E+02   0.37142296885225E-01   0.37333835139448E-01   0.37206648870248E-01   0.00000000000000E+00   0.79633981163463E+02   0.42871844268839E+01   0.12306720293290E+04
   0.36862754521432E+01   0.37273625159297E-01   0.67007184612110E-01   0.41366148591141E+00   0.41365407379608E+00   0.36888839211765E+02   0.37081993089542E-01   0.37273625159297E-01   0.37146659892090E-01   0.00000000000000E+00   0.80361086142936E+02   0.42871853335797E+01   0.12306723060189E+04
   0.36887026545211E+01   0.37202317742819E-01   0.59249583284282E-01   0.41292181484622E+00   0.41291175200024E+00   0.36828831040884E+02   0.37016317492001E-01   0.37202317742819E-01   0.37079101021461E-01   0.00000000000000E+00   0.80786130110318E+02   0.42871862074903E+01   0.12306726029477E+04
   0.36911307699673E+01   0.37143237121548E-01  -0.35317364872755E-02   0.41228657049612E+00   0.41227762822136E+00   0.36769624564422E+02   0.36957322394365E-01   0.37143237121548E-01   0.37019820459235E-01   0.00000000000000E+00   0.80784495331165E+02   0.42871871477579E+01   0.12306728565972E+04
   0.36935576139359E+01   0.37087993825781E-01  -0.22532904739767E-01   0.41175359307276E+00   0.41174763216959E+00   0.36710696589341E+02   0.36900326116951E-01   0.37087993825781E-01   0.36963365779793E-01   0.00000000000000E+00   0.81004373460726E+02   0.42871881479398E+01   0.12306730685956E+04
   0.36959839639046E+01   0.37041161480297E-01   0.33091816910702E-01   0.41119770366651E+00   0.41119226237701E+00   0.36651857867113E+02   0.36847375874674E-01   0.37041161480297E-01   0.36912567701876E-01   0.00000000000000E+00   0.81804717293696E+02   0.42871891281148E+01   0.12306732907435E+04
   0.36984110550600E+01   0.36966885749264E-01   0.96969061891516E-01   0.41044822100340E+00   0.41044146729104E+00   0.36593145854398E+02   0.36780776906603E-01   0.36966885749264E-01   0.36843444937010E-01   0.00000000000000E+00   0.82565664057549E+02   0.42871899865447E+01   0.12306735910615E+04
   0.37008371357815E+01   0.36907100405877E-01   0.69096331002316E-01   0.40968629497592E+00   0.40967834551741E+00   0.36534338145063E+02   0.36721465866936E-01   0.36907100405877E-01   0.36783940465867E-01   0.00000000000000E+00   0.82927243231232E+02   0.42871908333188E+01   0.12306738963102E+04
   0.37032629729131E+01   0.36840041937526E-01   0.43692373957934E-01   0.40897287649335E+00   0.40896434320567E+00   0.36475695716443E+02   0.36658638838160E-01   0.36840041937526E-01   0.36719757409678E-01   0.00000000000000E+00   0.83304670902934E+02   0.42871917075691E+01   0.12306741819112E+04
   0.37056904792829E+01   0.36795402512060E-01   0.12071497581773E-02   0.40838451953603E+00   0.40837590125768E+00   0.36417014810247E+02   0.36607063263100E-01   0.36795402512060E-01   0.36670441145957E-01   0.00000000000000E+00   0.83804497992927E+02   0.42871926557850E+01   0.12306744172880E+04
   0.37081187409927E+01   0.36726066677212E-01   0.79613565862405E-01   0.40771121133263E+00   0.40770132472004E+00   0.36357387399707E+02   0.36542590967459E-01   0.36726066677212E-01   0.36604354469278E-01   0.00000000000000E+00   0.84071962800405E+02   0.42871935482959E+01   0.12306746871186E+04
   0.37105465712848E+01   0.36655559367214E-01  -0.36731250958579E-01   0.40708508267950E+00   0.40707309996899E+00   0.36297317975317E+02   0.36477149823863E-01   0.36655559367214E-01   0.36537385363338E-01   0.00000000000000E+00   0.84249323815762E+02   0.42871944630761E+01   0.12306749384085E+04
   0.37129712989209E+01   0.36617081677643E-01  -0.23177169852308E-01   0.40663775693652E+00   0.40662614747206E+00   0.36238071549749E+02   0.36428224649517E-01   0.36617081677643E-01   0.36492041918426E-01   0.00000000000000E+00   0.84752384493296E+02   0.42871954832965E+01   0.12306751171895E+04
   0.37153992846950E+01   0.36560791255664E-01   0.87286414334359E-01   0.40600973604698E+00   0.40600001051253E+00   0.36179892466325E+02   0.36371061537446E-01   0.36560791255664E-01   0.36434948976692E-01   0.00000000000000E+00   0.85172906941914E+02   0.42871963966949E+01   0.12306753676442E+04
   0.37178288126281E+01   0.36477444181729E-01   0.10386082972210E+00   0.40517760415642E+00   0.40516862725968E+00   0.36121948284599E+02   0.36300434260117E-01   0.36477444181729E-01   0.36359731081312E-01   0.00000000000000E+00   0.84828941258324E+02   0.42871971852211E+01   0.12306757001976E+04
   0.37202556088622E+01   0.36424550470602E-01   0.37667852948075E-01   0.40446784254781E+00   0.40445841933623E+00   0.36063270227347E+02   0.36244623738706E-01   0.36424550470602E-01   0.36304866188695E-01   0.00000000000000E+00   0.84249990825232E+02   0.42871980415717E+01   0.12306759842807E+04
   0.37226822281168E+01   0.36369436769631E-01   0.43692208886574E-01   0.40382310303003E+00   0.40381481760126E+00   0.36003941964928E+02   0.36187454253060E-01   0.36369436769631E-01   0.36248639675613E-01   0.00000000000000E+00   0.84498133144586E+02   0.42871989362435E+01   0.12306762417214E+04
   0.37251086453712E+01   0.36303156703404E-01   0.28786391941402E-01   0.40316884396811E+00   0.40316255103258E+00   0.35944823041181E+02   0.36124784702407E-01   0.36303156703404E-01   0.36185031638129E-01   0.00000000000000E+00   0.85158538996526E+02   0.42871998237212E+01   0.12306765026280E+04
   0.37275365780392E+01   0.36250695286356E-01   0.11617150734670E-01   0.40258543528809E+00   0.40257912972861E+00   0.35886210771475E+02   0.36069106708365E-01   0.36250695286356E-01   0.36130473466846E-01   0.00000000000000E+00   0.85121398423148E+02   0.42872007489132E+01   0.12306767359966E+04
   0.37299672665464E+01   0.36187349132061E-01   0.14249250635799E-01   0.40199957860957E+00   0.40199114867766E+00   0.35827485401045E+02   0.36007888085472E-01   0.36187349132061E-01   0.36068472612596E-01   0.00000000000000E+00   0.85016816620324E+02   0.42872016669454E+01   0.12306769711890E+04
   0.37323968621143E+01   0.36131520146883E-01   0.45113454458888E-01   0.40139150123959E+00   0.40138221303609E+00   0.35768127177776E+02   0.35950278020807E-01   0.36131520146883E-01   0.36011448915250E-01   0.00000000000000E+00   0.85680515794543E+02   0.42872025682939E+01   0.12306772147632E+04
   0.37348239599967E+01   0.36065286453061E-01   0.24948616310354E-01   0.40074564837207E+00   0.40073732612129E+00   0.35709264800811E+02   0.35887882314476E-01   0.36065286453061E-01   0.35947926452162E-01   0.00000000000000E+00   0.86128000133512E+02   0.42872034460725E+01   0.12306774727180E+04
   0.37372496673310E+01   0.36013615576274E-01   0.43422783211445E-01   0.40013076753218E+00   0.40012334356073E+00   0.35651953332438E+02   0.35833518642312E-01   0.36013615576274E-01   0.35894386579176E-01   0.00000000000000E+00   0.85716390165331E+02   0.42872043405096E+01   0.12306777183110E+04
   0.37396775260028E+01   0.35946378440651E-01   0.33873127910258E-01   0.39948092177115E+00   0.39947287277019E+00   0.35594625033431E+02   0.35771220257740E-01   0.35946378440651E-01   0.35830181960593E-01   0.00000000000000E+00   0.85284172581821E+02   0.42872052099771E+01   0.12306779784993E+04
   0.37421074467597E+01   0.35889027366363E-01  -0.57218283575773E-03   0.39890199616017E+00   0.39889489505923E+00   0.35535982740688E+02   0.35713192672830E-01   0.35889027366363E-01   0.35772114322592E-01   0.00000000000000E+00   0.85306653973739E+02   0.42872061208002E+01   0.12306782096904E+04
   0.37445364608005E+01   0.35836905919101E-01   0.35265551703096E-01   0.39833077782532E+00   0.39832617486480E+00   0.35477297257574E+02   0.35657863055044E-01   0.35836905919101E-01   0.35717966003362E-01   0.00000000000000E+00   0.85591609445289E+02   0.42872070332298E+01   0.12306784371785E+04
   0.37469649748496E+01   0.35773208182249E-01   0.45214947728956E-01   0.39768249904533E+00   0.39767787553038E+00   0.35419515430935E+02   0.35597147171469E-01   0.35773208182249E-01   0.35656424114533E-01   0.00000000000000E+00   0.85969019035778E+02   0.42872078941821E+01   0.12306786964982E+04
   0.37493916169947E+01   0.35716525033854E-01   0.79123430010594E-01   0.39700398894752E+00   0.39699547279047E+00   0.35361640924574E+02   0.35539756395391E-01   0.35716525033854E-01   0.35599339959492E-01   0.00000000000000E+00   0.86494614833266E+02   0.42872087305087E+01   0.12306789694593E+04
   0.37518167475276E+01   0.35639061166352E-01   0.17088664913812E-01   0.39632157270264E+00   0.39631085463587E+00   0.35302964604769E+02   0.35471605882935E-01   0.35639061166352E-01   0.35528125684329E-01   0.00000000000000E+00   0.86767873520360E+02   0.42872095624799E+01   0.12306792433066E+04
   0.37542429912798E+01   0.35600703807295E-01  -0.48247841817326E-01   0.39586021154598E+00   0.39585173573194E+00   0.35244668427855E+02   0.35423363851846E-01   0.35600703807295E-01   0.35483089989776E-01   0.00000000000000E+00   0.86403590561580E+02   0.42872105288395E+01   0.12306794269542E+04
   0.37566725694007E+01   0.35552340367154E-01   0.85536065557656E-01   0.39529739751387E+00   0.39529100577735E+00   0.35187230306228E+02   0.35370651961744E-01   0.35552340367154E-01   0.35431620824827E-01   0.00000000000000E+00   0.85667319232200E+02   0.42872114346033E+01   0.12306796512461E+04
   0.37591013052492E+01   0.35463038969944E-01   0.93930870120805E-01   0.39449189722323E+00   0.39448499224420E+00   0.35129351729381E+02   0.35297159834028E-01   0.35463038969944E-01   0.35352722815701E-01   0.00000000000000E+00   0.84688917838592E+02   0.42872121889197E+01   0.12306799736516E+04
   0.37615290744180E+01   0.35423904609738E-01   0.21888490796799E-01   0.39386106881126E+00   0.39385241344741E+00   0.35070697149412E+02   0.35248235188335E-01   0.35423904609738E-01   0.35307113530679E-01   0.00000000000000E+00   0.83858119232775E+02   0.42872130406811E+01   0.12306802266831E+04
   0.37639568304212E+01   0.35353180565973E-01   0.84670749680333E-01   0.39317840399526E+00   0.39316911015247E+00   0.35012908708186E+02   0.35183959501992E-01   0.35353180565973E-01   0.35240804292885E-01   0.00000000000000E+00   0.83779247053840E+02   0.42872138602697E+01   0.12306805000044E+04
   0.37663820910376E+01   0.35294569160512E-01  -0.24154650008550E-01   0.39257827085355E+00   0.39256829290200E+00   0.34956095787737E+02   0.35126197137753E-01   0.35294569160512E-01   0.35182770147856E-01   0.00000000000000E+00   0.83995634001161E+02   0.42872147263657E+01   0.12306807403313E+04
   0.37688057940242E+01   0.35250798893820E-01   0.10136919385380E-01   0.39209440375378E+00   0.39208336064619E+00   0.34898815900014E+02   0.35075545691944E-01   0.35250798893820E-01   0.35134515598722E-01   0.00000000000000E+00   0.83869818222989E+02   0.42872156586983E+01   0.12306809343042E+04
   0.37712323425428E+01   0.35185346216839E-01   0.54972048566679E-01   0.39147726770453E+00   0.39146712816435E+00   0.34841035833431E+02   0.35013855268506E-01   0.35185346216839E-01   0.35071677853789E-01   0.00000000000000E+00   0.83320098000326E+02   0.42872165116644E+01   0.12306811807972E+04
   0.37736599127623E+01   0.35123275799246E-01   0.29569985632508E-01   0.39083941966063E+00   0.39083187939991E+00   0.34783989948620E+02   0.34954315169018E-01   0.35123275799246E-01   0.35011304877097E-01   0.00000000000000E+00   0.82363441678970E+02   0.42872173499665E+01   0.12306814348967E+04
   0.37760855140892E+01   0.35072008545162E-01   0.43973537597472E-01   0.39023696509191E+00   0.39023164465589E+00   0.34727800391432E+02   0.34900619831112E-01   0.35072008545162E-01   0.34958344472470E-01   0.00000000000000E+00   0.81504996729085E+02   0.42872182030410E+01   0.12306816749906E+04
   0.37785104805467E+01   0.35007421984372E-01   0.37222429829802E-01   0.38960323447939E+00   0.38959866172754E+00   0.34671309698144E+02   0.34840119880695E-01   0.35007421984372E-01   0.34896489329993E-01   0.00000000000000E+00   0.81021549653063E+02   0.42872190316526E+01   0.12306819281838E+04
   0.37809374982390E+01   0.34960722181469E-01   0.35826569694678E-01   0.38901438646618E+00   0.38900978015679E+00   0.34614335205804E+02   0.34788348805547E-01   0.34960722181469E-01   0.34846275464218E-01   0.00000000000000E+00   0.80279451403939E+02   0.42872198854024E+01   0.12306821637364E+04
   0.37833652197928E+01   0.34888009177663E-01   0.85876653805175E-01   0.38832363972267E+00   0.38831793103981E+00   0.34557531839100E+02   0.34723605051954E-01   0.34888009177663E-01   0.34778680259763E-01   0.00000000000000E+00   0.79474195731858E+02   0.42872206757549E+01   0.12306824404760E+04
   0.37857918858833E+01   0.34826028861162E-01  -0.59702387628505E-01   0.38776582709382E+00   0.38775948519837E+00   0.34500878737827E+02   0.34664195796041E-01   0.34826028861162E-01   0.34718482303417E-01   0.00000000000000E+00   0.79386150092323E+02   0.42872215426247E+01   0.12306826638544E+04
   0.37882170386894E+01   0.34800379168702E-01   0.22807026676090E-01   0.38735072317326E+00   0.38734580578395E+00   0.34444195539435E+02   0.34622964436377E-01   0.34800379168702E-01   0.34682646731291E-01   0.00000000000000E+00   0.79308130765098E+02   0.42872224938195E+01   0.12306828293261E+04
   0.37906418904490E+01   0.34716720552958E-01   0.83118474632088E-01   0.38665595987108E+00   0.38665210804139E+00   0.34387886290709E+02   0.34553005468874E-01   0.34716720552958E-01   0.34608188010667E-01   0.00000000000000E+00   0.78244161844864E+02   0.42872232756538E+01   0.12306831068052E+04
   0.37930663070614E+01   0.34668427084294E-01   0.50439082805033E-01   0.38600173346532E+00   0.38599691380763E+00   0.34331364157476E+02   0.34500574525634E-01   0.34668427084294E-01   0.34557056832120E-01   0.00000000000000E+00   0.77061559732816E+02   0.42872240776494E+01   0.12306833688829E+04
   0.37954926576671E+01   0.34598175973124E-01   0.41238772954509E-01   0.38535382958923E+00   0.38534850589853E+00   0.34274452451752E+02   0.34436917682393E-01   0.34598175973124E-01   0.34491158909351E-01   0.00000000000000E+00   0.76775355194462E+02   0.42872248809521E+01   0.12306836282461E+04
   0.37979181590980E+01   0.34553873839955E-01   0.20166564740829E-02   0.38481623629890E+00   0.38481106165005E+00   0.34218214761954E+02   0.34386624169502E-01   0.34553873839955E-01   0.34442963057816E-01   0.00000000000000E+00   0.76466501244638E+02   0.42872257460441E+01   0.12306838432238E+04
   0.38003411364726E+01   0.34490501895987E-01   0.12899921293807E-01   0.38427281157814E+00   0.38426706071078E+00   0.34162774662970E+02   0.34327262728654E-01   0.34490501895987E-01   0.34382377738004E-01   0.00000000000000E+00   0.75376437541783E+02   0.42872266032708E+01   0.12306840608242E+04
   0.38027657176574E+01   0.34444939393051E-01   0.18893814988463E-01   0.38374752768873E+00   0.38374184769641E+00   0.34107076474026E+02   0.34276686883850E-01   0.34444939393051E-01   0.34333461271480E-01   0.00000000000000E+00   0.74149327663431E+02   0.42872274712898E+01   0.12306842709094E+04
   0.38051918490959E+01   0.34381794512955E-01   0.64049028763801E-01   0.38312608139723E+00   0.38312111049404E+00   0.34051139528810E+02   0.34217201031379E-01   0.34381794512955E-01   0.34272599347021E-01   0.00000000000000E+00   0.73163357012017E+02   0.42872282814760E+01   0.12306845192043E+04
   0.38076159278453E+01   0.34322948687737E-01   0.60864565693020E-01   0.38246722604304E+00   0.38246115067397E+00   0.33995711371273E+02   0.34160089485649E-01   0.34322948687737E-01   0.34214764265671E-01   0.00000000000000E+00   0.72250935463641E+02   0.42872290631145E+01   0.12306847831882E+04
   0.38100383549349E+01   0.34262193295012E-01   0.42632736044126E-01   0.38183210523047E+00   0.38182454380804E+00   0.33940339196937E+02   0.34101963424312E-01   0.34262193295012E-01   0.34155783825163E-01   0.00000000000000E+00   0.72374729554736E+02   0.42872298545030E+01   0.12306850378309E+04
   0.38124615997757E+01   0.34204342760392E-01  -0.30551852277812E-01   0.38130939340144E+00   0.38130127454686E+00   0.33884910226342E+02   0.34045210684396E-01   0.34204342760392E-01   0.34098859113041E-01   0.00000000000000E+00   0.72883696677338E+02   0.42872307119440E+01   0.12306852471386E+04
   0.38148858591650E+01   0.34168368090738E-01   0.20761111395501E-02   0.38087859677404E+00   0.38086982862412E+00   0.33829856054936E+02   0.33999623881268E-01   0.34168368090738E-01   0.34056608931493E-01   0.00000000000000E+00   0.73215424555257E+02   0.42872316218875E+01   0.12306854197170E+04
   0.38173098395945E+01   0.34106943830160E-01   0.95144727529857E-01   0.38024918708035E+00   0.38024001581601E+00   0.33774941555520E+02   0.33941440121346E-01   0.34106943830160E-01   0.33997308472270E-01   0.00000000000000E+00   0.73837539526409E+02   0.42872324099317E+01   0.12306856716421E+04
   0.38197330091388E+01   0.34037014253023E-01   0.10318911864084E+00   0.37948635753255E+00   0.37947695525393E+00   0.33719999500191E+02   0.33879100819095E-01   0.34037014253023E-01   0.33932234128514E-01   0.00000000000000E+00   0.74250024895225E+02   0.42872331134194E+01   0.12306859768664E+04
   0.38221543719261E+01   0.33976141252119E-01   0.60760274628137E-02   0.37884557493404E+00   0.37883701384549E+00   0.33665592429969E+02   0.33821661962853E-01   0.33976141252119E-01   0.33873431701875E-01   0.00000000000000E+00   0.74387937343615E+02   0.42872338859259E+01   0.12306862328429E+04
   0.38245747981406E+01   0.33941530238866E-01  -0.22955306666503E-02   0.37838101609231E+00   0.37837342997093E+00   0.33611349764967E+02   0.33777332402431E-01   0.33941530238866E-01   0.33832332937013E-01   0.00000000000000E+00   0.74579255384497E+02   0.42872347630851E+01   0.12306864182765E+04
   0.38269979461644E+01   0.33876362417535E-01   0.42259825097137E-01   0.37781772354459E+00   0.37780910169399E+00   0.33556335084547E+02   0.33717104038056E-01   0.33876362417535E-01   0.33770716860590E-01   0.00000000000000E+00   0.74846483747541E+02   0.42872355814805E+01   0.12306866440078E+04
   0.38294239425617E+01   0.33823910250269E-01   0.41114845121248E-01   0.37723148561385E+00   0.37722185122636E+00   0.33501288839037E+02   0.33663206823334E-01   0.33823910250269E-01   0.33717428399801E-01   0.00000000000000E+00   0.75223869982131E+02   0.42872363850087E+01   0.12306868789080E+04
   0.38318486358104E+01   0.33755149217799E-01   0.25356223628805E-02   0.37665635952692E+00   0.37664792793010E+00   0.33447369217538E+02   0.33601903200309E-01   0.33755149217799E-01   0.33653474270661E-01   0.00000000000000E+00   0.75771549636967E+02   0.42872371910625E+01   0.12306871084773E+04
   0.38342711827976E+01   0.33726075004882E-01  -0.45541926314467E-02   0.37621230869718E+00   0.37620610744970E+00   0.33393759538373E+02   0.33560627314201E-01   0.33726075004882E-01   0.33616134349052E-01   0.00000000000000E+00   0.76209451967287E+02   0.42872380714419E+01   0.12306872852055E+04
   0.38366942692483E+01   0.33661106605737E-01   0.11835811474343E+00   0.37556248650423E+00   0.37555731098698E+00   0.33339666966307E+02   0.33501079204480E-01   0.33661106605737E-01   0.33554970062420E-01   0.00000000000000E+00   0.77082174040464E+02   0.42872388262299E+01   0.12306875447241E+04
   0.38391193874867E+01   0.33584867218338E-01   0.29219298803947E-01   0.37485522406204E+00   0.37484972287617E+00   0.33285813644273E+02   0.33435980497603E-01   0.33584867218338E-01   0.33486184163763E-01   0.00000000000000E+00   0.77929380660270E+02   0.42872395431504E+01   0.12306878277593E+04
   0.38415458950139E+01   0.33551529068063E-01  -0.39646076123801E-01   0.37441836607905E+00   0.37441262606185E+00   0.33232103345030E+02   0.33392414020950E-01   0.33551529068063E-01   0.33445915993680E-01   0.00000000000000E+00   0.78350948854961E+02   0.42872404194868E+01   0.12306880025980E+04
   0.38439716006410E+01   0.33497450393954E-01   0.21517613773740E-01   0.37395110017498E+00   0.37394594885001E+00   0.33178085217808E+02   0.33338320110927E-01   0.33497450393954E-01   0.33391839435176E-01   0.00000000000000E+00   0.77957768678912E+02   0.42872412772041E+01   0.12306881892689E+04
   0.38463956590914E+01   0.33448332967167E-01   0.63854591310604E-01   0.37337056606051E+00   0.37336598621691E+00   0.33124406685934E+02   0.33286917481289E-01   0.33448332967167E-01   0.33341293296517E-01   0.00000000000000E+00   0.77520863563240E+02   0.42872420634366E+01   0.12306884212540E+04
   0.38488202431196E+01   0.33380270117183E-01   0.12784589344715E+00   0.37262740845722E+00   0.37262325910679E+00   0.33071215564064E+02   0.33226378010880E-01   0.33380270117183E-01   0.33278225533139E-01   0.00000000000000E+00   0.78167398798547E+02   0.42872427481670E+01   0.12306887183448E+04
   0.38512454900229E+01   0.33312078773117E-01  -0.60442571224981E-02   0.37197058191948E+00   0.37196582224490E+00   0.33017775007919E+02   0.33165649029785E-01   0.33312078773117E-01   0.33214941309137E-01   0.00000000000000E+00   0.78875223097686E+02   0.42872434818300E+01   0.12306889813196E+04
   0.38536697458754E+01   0.33286210834710E-01  -0.37951253552924E-01   0.37159582836159E+00   0.37158807458387E+00   0.32963895390516E+02   0.33125785677974E-01   0.33286210834710E-01   0.33179752764161E-01   0.00000000000000E+00   0.78372290872697E+02   0.42872443809812E+01   0.12306891324186E+04
   0.38560948383192E+01   0.33226942123825E-01   0.66088104874403E-01   0.37107135403345E+00   0.37106170936941E+00   0.32910540225509E+02   0.33069440828665E-01   0.33226942123825E-01   0.33122466638887E-01   0.00000000000000E+00   0.78185735687825E+02   0.42872451899075E+01   0.12306893429647E+04
   0.38585227306596E+01   0.33157437226923E-01   0.25983982337202E-01   0.37044843745510E+00   0.37044012316058E+00   0.32858136434520E+02   0.33008443933936E-01   0.33157437226923E-01   0.33058621094710E-01   0.00000000000000E+00   0.79105559651198E+02   0.42872459409191E+01   0.12306895915992E+04
   0.38609512559827E+01   0.33117838405551E-01  -0.21193447183851E-01   0.36998311800598E+00   0.36997758329582E+00   0.32805729906133E+02   0.32962410845210E-01   0.33117838405551E-01   0.33014686374873E-01   0.00000000000000E+00   0.79862159659189E+02   0.42872467868452E+01   0.12306897766151E+04
   0.38633780565368E+01   0.33076864363169E-01   0.97454467958835E-01   0.36943670888615E+00   0.36943189372111E+00   0.32752079393885E+02   0.32915060306799E-01   0.33076864363169E-01   0.32969496397557E-01   0.00000000000000E+00   0.79939115347690E+02   0.42872475801835E+01   0.12306899948910E+04
   0.38658056419906E+01   0.32989297525581E-01   0.95253881863049E-01   0.36866379170724E+00   0.36865787525895E+00   0.32698408988447E+02   0.32844402118096E-01   0.32989297525581E-01   0.32893173168664E-01   0.00000000000000E+00   0.79555511736876E+02   0.42872482315595E+01   0.12306903044984E+04
   0.38682306448008E+01   0.32949731570727E-01  -0.66835001934828E-03   0.36810130676538E+00   0.36809486066164E+00   0.32646233216607E+02   0.32798522023370E-01   0.32949731570727E-01   0.32849378013634E-01   0.00000000000000E+00   0.79103315326862E+02   0.42872490030207E+01   0.12306905297042E+04
   0.38706544690078E+01   0.32900978305159E-01  -0.42018952113905E-02   0.36763552803812E+00   0.36762904838813E+00   0.32594205611901E+02   0.32748079120979E-01   0.32900978305159E-01   0.32799669587315E-01   0.00000000000000E+00   0.79180205751392E+02   0.42872498300911E+01   0.12306907160291E+04
   0.38730806197032E+01   0.32857258779460E-01   0.61829008684482E-01   0.36711101425388E+00   0.36710413555505E+00   0.32541445333131E+02   0.32699781664329E-01   0.32857258779460E-01   0.32753044491439E-01   0.00000000000000E+00   0.79383834885170E+02   0.42872506213267E+01   0.12306909259942E+04
   0.38755093044337E+01   0.32778063561659E-01   0.46445519942743E-01   0.36645801599549E+00   0.36645087750215E+00   0.32489080234222E+02   0.32634094927387E-01   0.32778063561659E-01   0.32682651685690E-01   0.00000000000000E+00   0.79369796698972E+02   0.42872513343194E+01   0.12306911872975E+04
   0.38779394658899E+01   0.32741988968281E-01  -0.34564162783406E-01   0.36600430084179E+00   0.36599753741495E+00   0.32436729703647E+02   0.32589983216623E-01   0.32741988968281E-01   0.32640995173552E-01   0.00000000000000E+00   0.79570498645768E+02   0.42872521655816E+01   0.12306913686335E+04
   0.38803689518460E+01   0.32692616187332E-01   0.32212335291157E-01   0.36553903431562E+00   0.36553318293414E+00   0.32383788596637E+02   0.32538808179861E-01   0.32692616187332E-01   0.32590647694725E-01   0.00000000000000E+00   0.79639771886369E+02   0.42872529887806E+01   0.12306915543753E+04
   0.38827990597942E+01   0.32632700502230E-01   0.50987274859749E-01   0.36495401307190E+00   0.36494943940707E+00   0.32331387160801E+02   0.32482595820563E-01   0.32632700502230E-01   0.32533352573253E-01   0.00000000000000E+00   0.79261821532469E+02   0.42872537384103E+01   0.12306917878727E+04
   0.38852283848461E+01   0.32580419807284E-01   0.38317453582223E-01   0.36437639250618E+00   0.36437217878923E+00   0.32279601219218E+02   0.32430498641438E-01   0.32580419807284E-01   0.32481122289935E-01   0.00000000000000E+00   0.79204775188885E+02   0.42872544873909E+01   0.12306920187769E+04
   0.38876549914465E+01   0.32531170315505E-01   0.67361173289945E-01   0.36378909458037E+00   0.36378406395954E+00   0.32227718163023E+02   0.32379881775697E-01   0.32531170315505E-01   0.32430896413202E-01   0.00000000000000E+00   0.79396420998407E+02   0.42872552244044E+01   0.12306922540229E+04
   0.38900833192111E+01   0.32467080437726E-01   0.47436120415547E-01   0.36316230599149E+00   0.36315660380148E+00   0.32176020668070E+02   0.32322068884462E-01   0.32467080437726E-01   0.32370897070462E-01   0.00000000000000E+00   0.78944869605824E+02   0.42872559365019E+01   0.12306925050069E+04
   0.38925160031927E+01   0.32421134718696E-01   0.54254555344694E-03   0.36264979738391E+00   0.36264435396840E+00   0.32124636405151E+02   0.32273574729656E-01   0.32421134718696E-01   0.32323032519774E-01   0.00000000000000E+00   0.78264723803520E+02   0.42872567186760E+01   0.12306927099069E+04
   0.38949473198008E+01   0.32373289238759E-01   0.20220266192300E-01   0.36216546892117E+00   0.36216152419003E+00   0.32073178892154E+02   0.32223978241598E-01   0.32373289238759E-01   0.32274024836447E-01   0.00000000000000E+00   0.78472289159507E+02   0.42872575167668E+01   0.12306929030388E+04
   0.38973783204243E+01   0.32317368014372E-01   0.24654859909709E-01   0.36163665242416E+00   0.36163442489876E+00   0.32021707488834E+02   0.32170195623672E-01   0.32317368014372E-01   0.32219756829155E-01   0.00000000000000E+00   0.78921511289885E+02   0.42872582858290E+01   0.12306931138785E+04
   0.38998077842740E+01   0.32270284317437E-01   0.40299820796290E-01   0.36110522768895E+00   0.36110309092700E+00   0.31970343454444E+02   0.32120926559921E-01   0.32270284317437E-01   0.32171274508023E-01   0.00000000000000E+00   0.78921000104262E+02   0.42872590489862E+01   0.12306933264121E+04
   0.39022373105821E+01   0.32208543510379E-01   0.38792933986643E-01   0.36053214986224E+00   0.36052812210213E+00   0.31918798690205E+02   0.32064295931147E-01   0.32208543510379E-01   0.32112853493992E-01   0.00000000000000E+00   0.79833969867834E+02   0.42872597837056E+01   0.12306935563996E+04
   0.39046679642085E+01   0.32157072265353E-01  -0.11127731326834E-01   0.36004163363850E+00   0.36003569336852E+00   0.31867351695750E+02   0.32012826920232E-01   0.32157072265353E-01   0.32061345529472E-01   0.00000000000000E+00   0.80939634556330E+02   0.42872605644434E+01   0.12306937533711E+04
   0.39071004064959E+01   0.32114770306021E-01  -0.75286880440835E-02   0.35962227125643E+00   0.35961606977460E+00   0.31816228202279E+02   0.31966133354586E-01   0.32114770306021E-01   0.32016059976259E-01   0.00000000000000E+00   0.81567417112523E+02   0.42872613848506E+01   0.12306939212205E+04
   0.39095321269942E+01   0.32059063302054E-01   0.35404127522221E-01   0.35912143990957E+00   0.35911604751740E+00   0.31765057377274E+02   0.31912696863204E-01   0.32059063302054E-01   0.31961824650703E-01   0.00000000000000E+00   0.81949786797625E+02   0.42872621562385E+01   0.12306941212294E+04
   0.39119633665512E+01   0.32011083113737E-01   0.51825888230732E-01   0.35856478709719E+00   0.35856005061244E+00   0.31713618167854E+02   0.31862922902661E-01   0.32011083113737E-01   0.31912822782305E-01   0.00000000000000E+00   0.82710083254986E+02   0.42872628944840E+01   0.12306943436282E+04
   0.39143938743120E+01   0.31953551950006E-01   0.99731811149744E-01   0.35791360605097E+00   0.35790908545765E+00   0.31662496961788E+02   0.31808533869034E-01   0.31953551950006E-01   0.31857524871449E-01   0.00000000000000E+00   0.83471539041783E+02   0.42872635715910E+01   0.12306946040143E+04
   0.39168231340493E+01   0.31893980222118E-01   0.41837055178481E-01   0.35727436341039E+00   0.35726845906129E+00   0.31611742864394E+02   0.31753313405949E-01   0.31893980222118E-01   0.31800826342292E-01   0.00000000000000E+00   0.83460048223528E+02   0.42872642472542E+01   0.12306948602648E+04
   0.39192531423388E+01   0.31846312534410E-01   0.21827455745937E-02   0.35677615245003E+00   0.35676861557699E+00   0.31561057718082E+02   0.31704151105612E-01   0.31846312534410E-01   0.31752007937648E-01   0.00000000000000E+00   0.83320705981123E+02   0.42872650051858E+01   0.12306950602022E+04
   0.39216845400255E+01   0.31806641219031E-01   0.17924373791838E-02   0.35633838548622E+00   0.35633131858357E+00   0.31510481639235E+02   0.31659126560496E-01   0.31806641219031E-01   0.31708682517434E-01   0.00000000000000E+00   0.84046688214239E+02   0.42872658027642E+01   0.12306952351210E+04
   0.39241141951189E+01   0.31751756468481E-01   0.88146091864478E-01   0.35576991796998E+00   0.35576339395428E+00   0.31459911793260E+02   0.31606386983828E-01   0.31751756468481E-01   0.31655312937813E-01   0.00000000000000E+00   0.84939302043995E+02   0.42872665204373E+01   0.12306954622909E+04
   0.39265418100282E+01   0.31688498674332E-01   0.40866948492448E-01   0.35514231645487E+00   0.35513435084628E+00   0.31409610514360E+02   0.31549523202694E-01   0.31688498674332E-01   0.31596477803311E-01   0.00000000000000E+00   0.85083216060774E+02   0.42872671965997E+01   0.12306957139081E+04
   0.39289703092765E+01   0.31644160786255E-01   0.11026096408472E-01   0.35464349246303E+00   0.35463476223561E+00   0.31359727161698E+02   0.31502489228534E-01   0.31644160786255E-01   0.31550170615602E-01   0.00000000000000E+00   0.84906588409029E+02   0.42872679477623E+01   0.12306959137436E+04
   0.39313998234942E+01   0.31597738610117E-01   0.13419971954070E-02   0.35418633246265E+00   0.35417919644029E+00   0.31309845872805E+02   0.31454488192056E-01   0.31597738610117E-01   0.31502366249693E-01   0.00000000000000E+00   0.84609674557548E+02   0.42872687226731E+01   0.12306960959699E+04
   0.39338297809413E+01   0.31547530490684E-01   0.59729683694009E-01   0.35366664651227E+00   0.35366050598286E+00   0.31259230130549E+02   0.31404105702935E-01   0.31547530490684E-01   0.31452008290099E-01   0.00000000000000E+00   0.84178124546352E+02   0.42872694564619E+01   0.12306963034461E+04
   0.39362579282591E+01   0.31485231277491E-01   0.28826807387745E-01   0.35309277705828E+00   0.35308615653378E+00   0.31208050048149E+02   0.31347301033236E-01   0.31485231277491E-01   0.31393652194890E-01   0.00000000000000E+00   0.83931304064799E+02   0.42872701546439E+01   0.12306965331858E+04
   0.39386846039856E+01   0.31445457915876E-01   0.25235547336979E-01   0.35260299227851E+00   0.35259735301563E+00   0.31157285229072E+02   0.31301951956843E-01   0.31445457915876E-01   0.31350396526429E-01   0.00000000000000E+00   0.83850916803457E+02   0.42872709028565E+01   0.12306967287072E+04
   0.39411126731940E+01   0.31387036209305E-01   0.35803826776744E-01   0.35206943934990E+00   0.35206568724445E+00   0.31107302942146E+02   0.31247705386171E-01   0.31387036209305E-01   0.31294671978222E-01   0.00000000000000E+00   0.83493134645493E+02   0.42872716236883E+01   0.12306969413736E+04
   0.39435422458016E+01   0.31334594382142E-01  -0.12754496028076E-02   0.35158331736224E+00   0.35157885443099E+00   0.31057146518119E+02   0.31196411935368E-01   0.31334594382142E-01   0.31242862441223E-01   0.00000000000000E+00   0.82849750326502E+02   0.42872723691485E+01   0.12306971361067E+04
   0.39459726563487E+01   0.31296227917828E-01   0.11123104424863E-01   0.35115447209720E+00   0.35114775864013E+00   0.31006541663158E+02   0.31151946836341E-01   0.31296227917828E-01   0.31200429144179E-01   0.00000000000000E+00   0.82368872564499E+02   0.42872731455128E+01   0.12306973085450E+04
   0.39483990051528E+01   0.31240606842886E-01   0.90302756109056E-01   0.35058239654674E+00   0.35057548616903E+00   0.30956797005424E+02   0.31099295776887E-01   0.31240606842886E-01   0.31146806746106E-01   0.00000000000000E+00   0.82064667914063E+02   0.42872738319170E+01   0.12306975374540E+04
   0.39508230994721E+01   0.31171663378408E-01   0.22859679021493E-01   0.34997053286573E+00   0.34996545970183E+00   0.30907702035108E+02   0.31040279835421E-01   0.31171663378408E-01   0.31084434746960E-01   0.00000000000000E+00   0.81411396038807E+02   0.42872744920995E+01   0.12306977814646E+04
   0.39532511464330E+01   0.31145035550742E-01  -0.26219679448538E-01   0.34957931347641E+00   0.34957528066818E+00   0.30857731550213E+02   0.31001882067135E-01   0.31145035550742E-01   0.31050038598470E-01   0.00000000000000E+00   0.80089467909764E+02   0.42872752851070E+01   0.12306979375362E+04
   0.39556785110947E+01   0.31091585220083E-01   0.73204012138939E-01   0.34907911071592E+00   0.34907432945714E+00   0.30807571344179E+02   0.30950025040869E-01   0.31091585220083E-01   0.30997803369147E-01   0.00000000000000E+00   0.78488720964979E+02   0.42872760102827E+01   0.12306981379167E+04
   0.39581055998563E+01   0.31026827631486E-01   0.36750570467436E-01   0.34848425331534E+00   0.34847896782581E+00   0.30758021169470E+02   0.30892964402266E-01   0.31026827631486E-01   0.30938209336398E-01   0.00000000000000E+00   0.77317584369320E+02   0.42872766756363E+01   0.12306983760613E+04
   0.39605340952972E+01   0.30991698173762E-01   0.12415117175355E-01   0.34801845311707E+00   0.34801230949830E+00   0.30708193879860E+02   0.30850510274153E-01   0.30991698173762E-01   0.30898163843074E-01   0.00000000000000E+00   0.77615170882434E+02   0.42872774152556E+01   0.12306985627247E+04
   0.39629624528168E+01   0.30930763148959E-01   0.61047147159220E-01   0.34747876669755E+00   0.34747098323521E+00   0.30658209866765E+02   0.30794956864385E-01   0.30930763148959E-01   0.30840708651739E-01   0.00000000000000E+00   0.77840415031888E+02   0.42872781072276E+01   0.12306987792552E+04
   0.39653887046550E+01   0.30879397092163E-01  -0.18119198532470E-01   0.34699206091260E+00   0.34698453231562E+00   0.30609110027881E+02   0.30744753860147E-01   0.30879397092163E-01   0.30789920887356E-01   0.00000000000000E+00   0.77932747064143E+02   0.42872788285549E+01   0.12306989738355E+04
   0.39678142289753E+01   0.30843795700472E-01   0.32298300029672E-01   0.34656611086644E+00   0.34656071398811E+00   0.30560312281666E+02   0.30702685247229E-01   0.30843795700472E-01   0.30749931347603E-01   0.00000000000000E+00   0.78406215571653E+02   0.42872795852420E+01   0.12306991433629E+04
   0.39702389196478E+01   0.30785401088498E-01   0.68923268800901E-01   0.34599722883597E+00   0.34599258837834E+00   0.30510888110938E+02   0.30648751702861E-01   0.30785401088498E-01   0.30694616023143E-01   0.00000000000000E+00   0.78933646367586E+02   0.42872802525675E+01   0.12306993706131E+04
   0.39726634086231E+01   0.30728834062493E-01   0.53137858718686E-01   0.34540973503328E+00   0.34540448128760E+00   0.30461170983835E+02   0.30595495496312E-01   0.30728834062493E-01   0.30640376171825E-01   0.00000000000000E+00   0.78919192480439E+02   0.42872809061099E+01   0.12306996058559E+04
   0.39750899890275E+01   0.30683214838878E-01   0.13917141868846E-01   0.34490865124980E+00   0.34490340804649E+00   0.30411826280105E+02   0.30548030248698E-01   0.30683214838878E-01   0.30593474057417E-01   0.00000000000000E+00   0.78690006166606E+02   0.42872816119216E+01   0.12306998062852E+04
   0.39775177509515E+01   0.30632817044931E-01   0.16487851609791E-01   0.34444233664860E+00   0.34443745892634E+00   0.30362694980040E+02   0.30498360464304E-01   0.30632817044931E-01   0.30543492136920E-01   0.00000000000000E+00   0.78916343983354E+02   0.42872823352291E+01   0.12306999926649E+04
   0.39799438016577E+01   0.30582806237720E-01  -0.11770307044807E-01   0.34400937224043E+00   0.34400460380372E+00   0.30313333148915E+02   0.30448651564075E-01   0.30582806237720E-01   0.30493904903779E-01   0.00000000000000E+00   0.79520131077076E+02   0.42872830718215E+01   0.12307001658069E+04
   0.39823686391341E+01   0.30538830563782E-01   0.25954319653421E-02   0.34360511339508E+00   0.34360127613250E+00   0.30263875071448E+02   0.30401817640283E-01   0.30538830563782E-01   0.30448202626676E-01   0.00000000000000E+00   0.79921740093049E+02   0.42872838244550E+01   0.12307003271380E+04
   0.39847926286402E+01   0.30490821996939E-01   0.31870915251100E-01   0.34314115054210E+00   0.34313813910253E+00   0.30214771576301E+02   0.30353246925021E-01   0.30490821996939E-01   0.30399741626378E-01   0.00000000000000E+00   0.79816320780694E+02   0.42872845412682E+01   0.12307005123928E+04
   0.39872148557521E+01   0.30442815042202E-01   0.11284244185005E+00   0.34254991374706E+00   0.34254640547591E+00   0.30166039765891E+02   0.30304974996872E-01   0.30442815042202E-01   0.30351298833879E-01   0.00000000000000E+00   0.79699983178461E+02   0.42872851779658E+01   0.12307007490863E+04
   0.39896383150625E+01   0.30370972164222E-01   0.70328633385057E-01   0.34186623352758E+00   0.34186153022574E+00   0.30117266246479E+02   0.30244691939565E-01   0.30370972164222E-01   0.30287052007807E-01   0.00000000000000E+00   0.80158307443643E+02   0.42872857551314E+01   0.12307010230364E+04
   0.39920660515055E+01   0.30335977268758E-01   0.85928064121134E-02   0.34137944583673E+00   0.34137390217152E+00   0.30068221079021E+02   0.30202592391520E-01   0.30335977268758E-01   0.30247346821923E-01   0.00000000000000E+00   0.80609152278453E+02   0.42872864489929E+01   0.12307012180876E+04
   0.39944969675473E+01   0.30282840969634E-01   0.30143756631916E-03   0.34093963766255E+00   0.34093372194317E+00   0.30019045859958E+02   0.30151407305222E-01   0.30282840969634E-01   0.30195529611485E-01   0.00000000000000E+00   0.80378858380377E+02   0.42872871713355E+01   0.12307013941597E+04
   0.39969293344272E+01   0.30245372879487E-01   0.28801012760312E-01   0.34050807285668E+00   0.34050212636538E+00   0.29969764630239E+02   0.30108036156950E-01   0.30245372879487E-01   0.30154242883141E-01   0.00000000000000E+00   0.80030653374743E+02   0.42872878981521E+01   0.12307015667979E+04
   0.39993597051628E+01   0.30181080627144E-01   0.61373003785253E-01   0.33995177245362E+00   0.33994640735942E+00   0.29920616534274E+02   0.30051267184590E-01   0.30181080627144E-01   0.30095115179353E-01   0.00000000000000E+00   0.79923543354826E+02   0.42872885481019E+01   0.12307017890855E+04
   0.40000000000000E+01   0.30162835704941E-01   0.44276841402668E-01   0.33979875333270E+00   0.33979365094341E+00   0.29907277547058E+02   0.30035458305156E-01   0.30162835704941E-01   0.30078534120563E-01   0.00000000000000E+00   0.79864701898318E+02   0.42872887391277E+01   0.12307018501881E+04
   0.30006924661791E+01   0.83656556067717E-01   0.46304586441630E+01   0.69325179252847E+00   0.69322157531480E+00   0.80638488268345E+02   0.82156414752347E-01   0.83656556067717E-01   0.82661517675639E-01   0.00000000000000E+00   0.25417435448198E+03   0.42867946842156E+01   0.12305604790183E+04
   0.30014799288698E+01   0.83293139353294E-01   0.80623329893187E+00   0.69046946212518E+00   0.69044428040170E+00   0.79914965988221E+02   0.81612110206338E-01   0.83293139353294E-01   0.82179765703825E-01   0.00000000000000E+00   0.25115632164321E+03   0.42867947330876E+01   0.12305615899363E+04
   0.30022629936548E+01   0.83210622432314E-01   0.26149745804212E+01   0.68848003866496E+00   0.68845181059350E+00   0.79206847438062E+02   0.81215878314394E-01   0.83210622432314E-01   0.81886370428585E-01   0.00000000000000E+00   0.24599126282648E+03   0.42867952027722E+01   0.12305623869242E+04
   0.30032569109077E+01   0.80125716914343E-01  -0.17421030423736E+01   0.68643335513541E+00   0.68640082047544E+00   0.78397794140588E+02   0.79268587182326E-01   0.80125716914343E-01   0.79557664190380E-01   0.00000000000000E+00   0.22941050962169E+03   0.42867959635452E+01   0.12305632073203E+04
   0.30043480530594E+01   0.82919593434592E-01  -0.88083338670271E-01   0.68796645646432E+00   0.68793258279585E+00   0.77561823853118E+02   0.80246423043782E-01   0.82919593434592E-01   0.81142748787344E-01   0.00000000000000E+00   0.22779939229094E+03   0.42867990457835E+01   0.12305625946153E+04
   0.30053123138036E+01   0.78810859360694E-01  -0.39046133660579E+00   0.68629108503121E+00   0.68625156914522E+00   0.76867952112612E+02   0.77844507646010E-01   0.78810859360694E-01   0.78171050112707E-01   0.00000000000000E+00   0.22033484934461E+03   0.42867998823677E+01   0.12305632670208E+04
   0.30066017576346E+01   0.79601968232506E-01   0.20100128901673E+01   0.68545335785182E+00   0.68540117645573E+00   0.75979668368239E+02   0.77795603904793E-01   0.79601968232506E-01   0.78395584957119E-01   0.00000000000000E+00   0.20907770365058E+03   0.42868017440214E+01   0.12305636071779E+04
   0.30078939124612E+01   0.78935669467512E-01  -0.12464524769335E+01   0.68426671597702E+00   0.68421385046947E+00   0.75145056246128E+02   0.77046768540431E-01   0.78935669467512E-01   0.77672947147547E-01   0.00000000000000E+00   0.19977888639989E+03   0.42868033947580E+01   0.12305640821083E+04
   0.30092534330735E+01   0.76790281714699E-01   0.31047524891333E+00   0.68284467537709E+00   0.68280193333116E+00   0.74301030563928E+02   0.75552712798075E-01   0.76790281714699E-01   0.75968462052271E-01   0.00000000000000E+00   0.19269013767721E+03   0.42868049725764E+01   0.12305646468751E+04
   0.30107630780908E+01   0.77021241115298E-01   0.10557889085244E+01   0.68197088551922E+00   0.68193000886307E+00   0.73434909695710E+02   0.75234458855725E-01   0.77021241115298E-01   0.75830193812253E-01   0.00000000000000E+00   0.17556245757259E+03   0.42868070505298E+01   0.12305649956449E+04
   0.30123390799261E+01   0.76270070426109E-01  -0.19408516226077E-01   0.68044362385381E+00   0.68040300482135E+00   0.72589849630033E+02   0.74437035082935E-01   0.76270070426109E-01   0.75050057507276E-01   0.00000000000000E+00   0.16946955596955E+03   0.42868087501962E+01   0.12305656064465E+04
   0.30140113395154E+01   0.74757510072128E-01  -0.57725552996551E+00   0.67899247533227E+00   0.67895035786203E+00   0.71748410119088E+02   0.73259063810471E-01   0.74757510072128E-01   0.73760355799204E-01   0.00000000000000E+00   0.16083598471328E+03   0.42868106198377E+01   0.12305661875053E+04
   0.30157012618714E+01   0.73698228346378E-01   0.68034190508898E-01   0.67792128167912E+00   0.67787401729411E+00   0.70964757297699E+02   0.72337600529074E-01   0.73698228346378E-01   0.72789263352368E-01   0.00000000000000E+00   0.14832106929264E+03   0.42868125916152E+01   0.12305666180415E+04
   0.30175338161175E+01   0.72742258817399E-01   0.26590597007447E+00   0.67637154425776E+00   0.67632709784614E+00   0.70143337993411E+02   0.71449512002157E-01   0.72742258817399E-01   0.71883203453668E-01   0.00000000000000E+00   0.14785455085108E+03   0.42868145044135E+01   0.12305672368093E+04
   0.30193256475140E+01   0.72167698864292E-01   0.72276647784705E-01   0.67520244124123E+00   0.67515963764833E+00   0.69418828033674E+02   0.70799283167326E-01   0.72167698864292E-01   0.71254454285290E-01   0.00000000000000E+00   0.14309658267621E+03   0.42868164714214E+01   0.12305677037934E+04
   0.30210830311291E+01   0.71450194006200E-01   0.14040377738927E+00   0.67388140263005E+00   0.67384126923908E+00   0.68728592684502E+02   0.70095762127471E-01   0.71450194006200E-01   0.70549225147027E-01   0.00000000000000E+00   0.14198350436096E+03   0.42868182498177E+01   0.12305682311408E+04
   0.30229952346902E+01   0.70711357973379E-01   0.15173735127143E-02   0.67252138900337E+00   0.67248398754947E+00   0.68038859462947E+02   0.69380878637710E-01   0.70711357973379E-01   0.69824208485783E-01   0.00000000000000E+00   0.14347857236821E+03   0.42868201587634E+01   0.12305687740534E+04
   0.30247979076926E+01   0.70024053713196E-01   0.12564155775496E+00   0.67129106116986E+00   0.67125172628870E+00   0.67417267892736E+02   0.68726452141848E-01   0.70024053713196E-01   0.69160877415762E-01   0.00000000000000E+00   0.13907954698288E+03   0.42868218955134E+01   0.12305692669579E+04
   0.30267934945892E+01   0.69295606794933E-01   0.81921301905444E-01   0.66991434990664E+00   0.66987281376205E+00   0.66776203902756E+02   0.68041474856673E-01   0.69295606794933E-01   0.68460157934304E-01   0.00000000000000E+00   0.13685539048916E+03   0.42868237837179E+01   0.12305698185229E+04
   0.30286488261005E+01   0.68696356045781E-01   0.59817990363434E-01   0.66871594305589E+00   0.66867196604372E+00   0.66216375396483E+02   0.67461361722602E-01   0.68696356045781E-01   0.67873943847037E-01   0.00000000000000E+00   0.13622591635898E+03   0.42868255207620E+01   0.12305702988620E+04
   0.30306062868442E+01   0.68083065476573E-01  -0.26522663058803E-02   0.66750414957505E+00   0.66746194107231E+00   0.65655372638983E+02   0.66874774162709E-01   0.68083065476573E-01   0.67277959417912E-01   0.00000000000000E+00   0.13560147232406E+03   0.42868273603940E+01   0.12305707828720E+04
   0.30324939350908E+01   0.67537311759833E-01   0.27470241405464E-01   0.66639537881658E+00   0.66635835994637E+00   0.65145887150477E+02   0.66346788098412E-01   0.67537311759833E-01   0.66744675628552E-01   0.00000000000000E+00   0.13497301159004E+03   0.42868291169763E+01   0.12305712243045E+04
   0.30344071346132E+01   0.66958291944376E-01   0.14668002557227E+00   0.66509582884888E+00   0.66506205993854E+00   0.64656747429001E+02   0.65813459264774E-01   0.66958291944376E-01   0.66196006977136E-01   0.00000000000000E+00   0.13303179261886E+03   0.42868307306690E+01   0.12305717428245E+04
   0.30362981611782E+01   0.66426197155723E-01  -0.19709178655013E-01   0.66391671258655E+00   0.66388324452172E+00   0.64202011107722E+02   0.65319215668164E-01   0.66426197155723E-01   0.65688596905344E-01   0.00000000000000E+00   0.13263572382130E+03   0.42868323666978E+01   0.12305722143506E+04
   0.30383004220703E+01   0.65997507670086E-01   0.51307379871072E-01   0.66293968313547E+00   0.66290229819995E+00   0.63741503589604E+02   0.64874653985636E-01   0.65997507670086E-01   0.65249306898573E-01   0.00000000000000E+00   0.13160303163378E+03   0.42868342048339E+01   0.12305726067292E+04
   0.30402492170469E+01   0.65498684394511E-01   0.21758669937430E+00   0.66165098854736E+00   0.66161407899671E+00   0.63316156495778E+02   0.64411957201688E-01   0.65498684394511E-01   0.64775459651153E-01   0.00000000000000E+00   0.13096901901381E+03   0.42868357522084E+01   0.12305731220169E+04
   0.30423606501041E+01   0.65018839787818E-01  -0.32972297052894E-03   0.66038296308586E+00   0.66034806415296E+00   0.62882541237171E+02   0.63955483933768E-01   0.65018839787818E-01   0.64311353839782E-01   0.00000000000000E+00   0.13259178363152E+03   0.42868374706457E+01   0.12305736284228E+04
   0.30444655022279E+01   0.64616796276608E-01   0.93545506339681E-01   0.65932322453506E+00   0.65928866347726E+00   0.62473434503219E+02   0.63549830702432E-01   0.64616796276608E-01   0.63906840055108E-01   0.00000000000000E+00   0.13079078334200E+03   0.42868392696083E+01   0.12305740521831E+04
   0.30467387566418E+01   0.64102476630071E-01   0.12999926103299E+00   0.65787941849707E+00   0.65784409694874E+00   0.62056330291714E+02   0.63084423676284E-01   0.64102476630071E-01   0.63425048330833E-01   0.00000000000000E+00   0.13072412030114E+03   0.42868409844031E+01   0.12305746300097E+04
   0.30489810633579E+01   0.63714288254248E-01   0.20781187938522E-01   0.65668571031762E+00   0.65665049579182E+00   0.61666904770190E+02   0.62695196800537E-01   0.63714288254248E-01   0.63036284185823E-01   0.00000000000000E+00   0.12902096549059E+03   0.42868427776161E+01   0.12305751074501E+04
   0.30512986618832E+01   0.63249853338018E-01   0.59320560637015E-01   0.65540162108081E+00   0.65536326248004E+00   0.61286445275535E+02   0.62273075116785E-01   0.63249853338018E-01   0.62599248672285E-01   0.00000000000000E+00   0.12522255894781E+03   0.42868445872693E+01   0.12305756223435E+04
   0.30536645503200E+01   0.62907827316303E-01  -0.65667558556926E-02   0.65433328920124E+00   0.65429108679135E+00   0.60916131053336E+02   0.61916354590068E-01   0.62907827316303E-01   0.62247615207644E-01   0.00000000000000E+00   0.12459723554703E+03   0.42868465252103E+01   0.12305760512137E+04
   0.30560252926745E+01   0.62447030619182E-01   0.13414706963779E+00   0.65291574527639E+00   0.65287357011304E+00   0.60569305592821E+02   0.61513251621052E-01   0.62447030619182E-01   0.61825139177300E-01   0.00000000000000E+00   0.12824805100189E+03   0.42868482246108E+01   0.12305766182204E+04
   0.30584035773642E+01   0.62161439205604E-01   0.53131637586826E-01   0.65175286863245E+00   0.65171660042972E+00   0.60239170953772E+02   0.61204706367684E-01   0.62161439205604E-01   0.61524774125503E-01   0.00000000000000E+00   0.12413608423050E+03   0.42868500691355E+01   0.12305770810083E+04
   0.30607784733742E+01   0.61728073278752E-01   0.56927360231903E-01   0.65035759622561E+00   0.65032184255229E+00   0.59927507153899E+02   0.60832322974296E-01   0.61728073278752E-01   0.61131839710474E-01   0.00000000000000E+00   0.12089787302339E+03   0.42868517379551E+01   0.12305776389114E+04
   0.30631541688890E+01   0.61446872032118E-01   0.76924674912747E-01   0.64922796688093E+00   0.64918914502930E+00   0.59630710636916E+02   0.60542941549993E-01   0.61446872032118E-01   0.60845440760675E-01   0.00000000000000E+00   0.12370409310106E+03   0.42868535328990E+01   0.12305780919904E+04
   0.30655355670459E+01   0.61126465781420E-01   0.41868982331361E-01   0.64798891294822E+00   0.64795111567778E+00   0.59346764186783E+02   0.60240879726186E-01   0.61126465781420E-01   0.60537480346991E-01   0.00000000000000E+00   0.12302996640394E+03   0.42868552443570E+01   0.12305785872022E+04
   0.30679173929978E+01   0.60811372666584E-01   0.21703823231764E-01   0.64676925886763E+00   0.64673841554354E+00   0.59076958098646E+02   0.59948318595809E-01   0.60811372666584E-01   0.60237239730486E-01   0.00000000000000E+00   0.11924006697907E+03   0.42868569523706E+01   0.12305790722822E+04
   0.30702952503999E+01   0.60543467513721E-01   0.43821590408370E-01   0.64565706113926E+00   0.64562359048164E+00   0.58821693857841E+02   0.59686600898285E-01   0.60543467513721E-01   0.59973637675786E-01   0.00000000000000E+00   0.11680620494184E+03   0.42868586956428E+01   0.12305795182123E+04
   0.30726760339696E+01   0.60282287277390E-01   0.54219582244431E-02   0.64459342168743E+00   0.64455153472386E+00   0.58576740139614E+02   0.59433443275058E-01   0.60282287277390E-01   0.59718099586391E-01   0.00000000000000E+00   0.11690638662669E+03   0.42868604375802E+01   0.12305799470346E+04
   0.30750565518344E+01   0.60005855462603E-01   0.10535371704615E+00   0.64341362016467E+00   0.64337221780488E+00   0.58345046989639E+02   0.59179368017211E-01   0.60005855462603E-01   0.59455657419590E-01   0.00000000000000E+00   0.11471248812372E+03   0.42868620975609E+01   0.12305804187613E+04
   0.30774408180699E+01   0.59752793801060E-01   0.14143720193663E+00   0.64210406083732E+00   0.64206991356432E+00   0.58124149220797E+02   0.58942652354433E-01   0.59752793801060E-01   0.59213144786752E-01   0.00000000000000E+00   0.11108180865983E+03   0.42868636731560E+01   0.12305809396830E+04
   0.30798235935421E+01   0.59502227589589E-01   0.77184638993196E-01   0.64081661312609E+00   0.64078330963853E+00   0.57911557975661E+02   0.58711016344738E-01   0.59502227589589E-01   0.58975641227408E-01   0.00000000000000E+00   0.10914071519947E+03   0.42868652326150E+01   0.12305814543246E+04
   0.30822103417415E+01   0.59278540856931E-01   0.44824300991397E-01   0.63967667214354E+00   0.63963829398515E+00   0.57708904204594E+02   0.58497773109266E-01   0.59278540856931E-01   0.58759674551646E-01   0.00000000000000E+00   0.11476438536695E+03   0.42868668552051E+01   0.12305819123309E+04
   0.30846008905999E+01   0.59072069247856E-01  -0.21758703803567E-01   0.63866246968228E+00   0.63862597266412E+00   0.57515040826798E+02   0.58297062492477E-01   0.59072069247856E-01   0.58556463153189E-01   0.00000000000000E+00   0.11527971615349E+03   0.42868685505137E+01   0.12305823172594E+04
   0.30869915451495E+01   0.58872322523185E-01   0.13674796714187E+00   0.63753358961835E+00   0.63750165507780E+00   0.57330143590816E+02   0.58105100564071E-01   0.58872322523185E-01   0.58361346922996E-01   0.00000000000000E+00   0.11851420596271E+03   0.42868701656528E+01   0.12305827669864E+04
   0.30893820172734E+01   0.58617535975166E-01   0.13263449816328E-01   0.63625896682347E+00   0.63622969554661E+00   0.57150781271433E+02   0.57888159195457E-01   0.58617535975166E-01   0.58131876207747E-01   0.00000000000000E+00   0.12030952599647E+03   0.42868716810768E+01   0.12305832757702E+04
   0.30917729144877E+01   0.58499853281491E-01  -0.11834203715358E-01   0.63541574022637E+00   0.63538154917918E+00   0.56977284176039E+02   0.57742314127942E-01   0.58499853281491E-01   0.57996045763809E-01   0.00000000000000E+00   0.12328257853103E+03   0.42868734343344E+01   0.12305836150288E+04
   0.30941590907236E+01   0.58256519426584E-01   0.12331093286609E+00   0.63417559959559E+00   0.63413817237640E+00   0.56812065394004E+02   0.57537706842029E-01   0.58256519426584E-01   0.57778620612534E-01   0.00000000000000E+00   0.12115929484751E+03   0.42868749313134E+01   0.12305841123795E+04
   0.30965519418569E+01   0.58117303623792E-01   0.46842669807871E-01   0.63305257368836E+00   0.63301744710647E+00   0.56654149287176E+02   0.57389442892263E-01   0.58117303623792E-01   0.57633215759832E-01   0.00000000000000E+00   0.12080645377502E+03   0.42868764904149E+01   0.12305845606696E+04
   0.30989441633054E+01   0.57908091144290E-01   0.44024713253196E-01   0.63188571055273E+00   0.63185535845759E+00   0.56502954654371E+02   0.57209675863290E-01   0.57908091144290E-01   0.57443143103748E-01   0.00000000000000E+00   0.12141565165783E+03   0.42868780170435E+01   0.12305850255051E+04
   0.31013339236044E+01   0.57794687037140E-01  -0.11661572333687E-01   0.63098749553949E+00   0.63095955908843E+00   0.56356170173314E+02   0.57079502662520E-01   0.57794687037140E-01   0.57318713657526E-01   0.00000000000000E+00   0.12043072854818E+03   0.42868796945553E+01   0.12305853838248E+04
   0.31037264226898E+01   0.57582014168212E-01   0.16535317522188E+00   0.62976228899524E+00   0.62973304143148E+00   0.56213904989109E+02   0.56901591625513E-01   0.57582014168212E-01   0.57129574971289E-01   0.00000000000000E+00   0.11786193897852E+03   0.42868811614065E+01   0.12305858744319E+04
   0.31061190030555E+01   0.57440249040804E-01  -0.10411970056626E+00   0.62877374443280E+00   0.62874464098074E+00   0.56075456154519E+02   0.56761064343128E-01   0.57440249040804E-01   0.56988793297956E-01   0.00000000000000E+00   0.11413084325395E+03   0.42868827575049E+01   0.12305862697921E+04
   0.31085101948683E+01   0.57328279503840E-01   0.16851341864738E+00   0.62782588587518E+00   0.62779565160297E+00   0.55940608475897E+02   0.56637706503620E-01   0.57328279503840E-01   0.56869248097732E-01   0.00000000000000E+00   0.11804415014466E+03   0.42868843684987E+01   0.12305866493878E+04
   0.31109030658749E+01   0.57101637985127E-01   0.12310272185469E+00   0.62638508042698E+00   0.62635643004505E+00   0.55812849810392E+02   0.56460669019354E-01   0.57101637985127E-01   0.56675232766522E-01   0.00000000000000E+00   0.12065209202342E+03   0.42868856780273E+01   0.12305872250764E+04
   0.31132998442441E+01   0.57031701111976E-01  -0.20216120460286E-01   0.62544485318542E+00   0.62541910464722E+00   0.55689143177631E+02   0.56363762932160E-01   0.57031701111976E-01   0.56587992000017E-01   0.00000000000000E+00   0.12086861407224E+03   0.42868872791866E+01   0.12305876000066E+04
   0.31156944522363E+01   0.56856761959945E-01   0.59043143503965E-01   0.62437322378396E+00   0.62434821813668E+00   0.55569429385445E+02   0.56216310904134E-01   0.56856761959945E-01   0.56431354985399E-01   0.00000000000000E+00   0.12488877454977E+03   0.42868887909396E+01   0.12305880283612E+04
   0.31180850063675E+01   0.56757650758480E-01   0.93867914313030E-01   0.62334347147796E+00   0.62331501730039E+00   0.55451878613122E+02   0.56108169184902E-01   0.56757650758480E-01   0.56325819317264E-01   0.00000000000000E+00   0.12724774011732E+03   0.42868903158693E+01   0.12305884416415E+04
   0.31204787316495E+01   0.56593750342738E-01   0.43353846542115E-01   0.62218321851758E+00   0.62215280802641E+00   0.55337289665318E+02   0.55968918905460E-01   0.56593750342738E-01   0.56178158130241E-01   0.00000000000000E+00   0.12835177628269E+03   0.42868917526862E+01   0.12305889065252E+04
   0.31228694022013E+01   0.56470715121816E-01   0.89700378025230E-01   0.62110865048699E+00   0.62107993825417E+00   0.55226473044906E+02   0.55851922036336E-01   0.56470715121816E-01   0.56059509398104E-01   0.00000000000000E+00   0.12709415420986E+03   0.42868932308605E+01   0.12305893356732E+04
   0.31252571436117E+01   0.56380930611473E-01  -0.12371681086604E+00   0.62027885175201E+00   0.62025054737622E+00   0.55120008659217E+02   0.55753471133209E-01   0.56380930611473E-01   0.55963665103118E-01   0.00000000000000E+00   0.12831625255797E+03   0.42868948502253E+01   0.12305896674295E+04
   0.31276485814371E+01   0.56240353900444E-01   0.26407471852618E+00   0.61915415258757E+00   0.61912250760528E+00   0.55014792095925E+02   0.55630606316381E-01   0.56240353900444E-01   0.55834910284849E-01   0.00000000000000E+00   0.12845815992859E+03   0.42868962862796E+01   0.12305901186454E+04
   0.31300403766694E+01   0.56112794311861E-01  -0.65883571865491E-01   0.61798655067928E+00   0.61795595307134E+00   0.54912560702386E+02   0.55516084304947E-01   0.56112794311861E-01   0.55715938162307E-01   0.00000000000000E+00   0.12782321074527E+03   0.42868976892089E+01   0.12305905852672E+04
   0.31324307732012E+01   0.56035316008461E-01   0.10662930247025E+00   0.61707355905865E+00   0.61704724088287E+00   0.54813471597880E+02   0.55427969721236E-01   0.56035316008461E-01   0.55631115473071E-01   0.00000000000000E+00   0.12713031926611E+03   0.42868992395402E+01   0.12305909487521E+04
   0.31348142904055E+01   0.55876604059297E-01   0.54320754103389E-01   0.61588495554124E+00   0.61585995869170E+00   0.54714963562238E+02   0.55299016589685E-01   0.55876604059297E-01   0.55492704478058E-01   0.00000000000000E+00   0.12475352445585E+03   0.42869006128541E+01   0.12305914236650E+04
   0.31371946219527E+01   0.55825319919616E-01   0.52795120774877E-02   0.61501196984198E+00   0.61498669762684E+00   0.54620636239256E+02   0.55225997389619E-01   0.55825319919616E-01   0.55427195412834E-01   0.00000000000000E+00   0.12512597593166E+03   0.42869021641241E+01   0.12305917729694E+04
   0.31395814646017E+01   0.55679053927664E-01   0.89959047249620E-01   0.61390553555721E+00   0.61387989637902E+00   0.54529574636501E+02   0.55107645570286E-01   0.55679053927664E-01   0.55299149081879E-01   0.00000000000000E+00   0.12264810594766E+03   0.42869035707506E+01   0.12305922156899E+04
   0.31419685493813E+01   0.55604157357309E-01   0.75194145546970E-01   0.61287453045148E+00   0.61284726782010E+00   0.54439711782958E+02   0.55025105276298E-01   0.55604157357309E-01   0.55218889918967E-01   0.00000000000000E+00   0.12062659445650E+03   0.42869050168879E+01   0.12305926287413E+04
   0.31443580683098E+01   0.55470910739020E-01  -0.46142729765486E-01   0.61187319931421E+00   0.61184477908908E+00   0.54350612871618E+02   0.54913752500883E-01   0.55470910739020E-01   0.55100695152157E-01   0.00000000000000E+00   0.11811738760028E+03   0.42869064790691E+01   0.12305930297368E+04
   0.31467429816041E+01   0.55426559412236E-01   0.83920601854130E-01   0.61104141940243E+00   0.61101544852081E+00   0.54263667186641E+02   0.54848322502203E-01   0.55426559412236E-01   0.55042295140431E-01   0.00000000000000E+00   0.11545970850253E+03   0.42869080377026E+01   0.12305933614690E+04
   0.31491251716463E+01   0.55280086818027E-01   0.78587516603610E-01   0.60987064520311E+00   0.60984499791777E+00   0.54179184264386E+02   0.54733261410066E-01   0.55280086818027E-01   0.54916267199455E-01   0.00000000000000E+00   0.11323611316209E+03   0.42869093850928E+01   0.12305938296493E+04
   0.31515045337633E+01   0.55213006293315E-01   0.41988733786788E-01   0.60889740141071E+00   0.60886946190786E+00   0.54095736650399E+02   0.54657594468203E-01   0.55213006293315E-01   0.54843502592911E-01   0.00000000000000E+00   0.11041990876658E+03   0.42869108375074E+01   0.12305942198637E+04
   0.31538851113160E+01   0.55098572037463E-01   0.65106459332547E-01   0.60784666638655E+00   0.60781725693266E+00   0.54014677802377E+02   0.54559488358962E-01   0.55098572037463E-01   0.54740457194483E-01   0.00000000000000E+00   0.10794701384761E+03   0.42869122394645E+01   0.12305946407457E+04
   0.31562720401653E+01   0.55051026285357E-01   0.91858790532916E-01   0.60686335967470E+00   0.60683673003962E+00   0.53934001810680E+02   0.54495140050117E-01   0.55051026285357E-01   0.54682356238376E-01   0.00000000000000E+00   0.10464992421732E+03   0.42869136857792E+01   0.12305950329564E+04
   0.31586582288052E+01   0.54893951059728E-01   0.26988957482361E-01   0.60569839895556E+00   0.60567666346349E+00   0.53855221439237E+02   0.54377380874949E-01   0.54893951059728E-01   0.54550946316527E-01   0.00000000000000E+00   0.10171424733012E+03   0.42869150145662E+01   0.12305954969831E+04
   0.31610489489236E+01   0.54882508234325E-01   0.78861641918547E-01   0.60484281220114E+00   0.60482140960919E+00   0.53779573944217E+02   0.54334075894671E-01   0.54882508234325E-01   0.54517790045413E-01   0.00000000000000E+00   0.99739139853363E+02   0.42869165185289E+01   0.12305958390846E+04
   0.31634413116978E+01   0.54726300496881E-01  -0.16643016336189E-01   0.60375026472185E+00   0.60372225752083E+00   0.53706108771964E+02   0.54219189976452E-01   0.54726300496881E-01   0.54388966133668E-01   0.00000000000000E+00   0.99744881800971E+02   0.42869178748143E+01   0.12305962787454E+04
   0.31658293037290E+01   0.54706489443811E-01   0.34044109766870E-02   0.60302356999862E+00   0.60298741216037E+00   0.53630064016646E+02   0.54171018891715E-01   0.54706489443811E-01   0.54350389187601E-01   0.00000000000000E+00   0.10040263201629E+03   0.42869194448276E+01   0.12305965726836E+04
   0.31682126642334E+01   0.54599764081244E-01   0.48901475995339E-01   0.60203595475891E+00   0.60200277310362E+00   0.53555761704235E+02   0.54080449353003E-01   0.54599764081244E-01   0.54255031921197E-01   0.00000000000000E+00   0.10204005300661E+03   0.42869208576455E+01   0.12305969665392E+04
   0.31705987756206E+01   0.54520944448271E-01   0.16446166923178E+00   0.60090725281434E+00   0.60088436377175E+00   0.53485489309672E+02   0.54006247853951E-01   0.54520944448271E-01   0.54179121284623E-01   0.00000000000000E+00   0.10461688127611E+03   0.42869221895533E+01   0.12305974139029E+04
   0.31729916925624E+01   0.54441253619693E-01   0.11061873093213E+00   0.59971549133951E+00   0.59969454582581E+00   0.53414963888457E+02   0.53931136677155E-01   0.54441253619693E-01   0.54102129244122E-01   0.00000000000000E+00   0.10537750719422E+03   0.42869234791755E+01   0.12305978898301E+04
   0.31753856107385E+01   0.54325333239152E-01  -0.26528463354894E-02   0.59864034488573E+00   0.59861586975491E+00   0.53344765268303E+02   0.53838041567480E-01   0.54325333239152E-01   0.54001035146332E-01   0.00000000000000E+00   0.10630845027749E+03   0.42869248317373E+01   0.12305983213006E+04
   0.31777772430569E+01   0.54322430433507E-01   0.45222174344082E-01   0.59786663039317E+00   0.59784392797622E+00   0.53275691868244E+02   0.53802009040230E-01   0.54322430433507E-01   0.53976535653018E-01   0.00000000000000E+00   0.10781386076848E+03   0.42869263607524E+01   0.12305986300773E+04
   0.31801689261179E+01   0.54179109283672E-01   0.46629707629667E-01   0.59675272832114E+00   0.59673286086630E+00   0.53208268408442E+02   0.53696519581376E-01   0.54179109283672E-01   0.53858583405517E-01   0.00000000000000E+00   0.10718952808118E+03   0.42869276782647E+01   0.12305990745041E+04
   0.31825605896859E+01   0.54149184152950E-01   0.27823659225311E-01   0.59589367345450E+00   0.59587018821770E+00   0.53142506721980E+02   0.53648359754428E-01   0.54149184152950E-01   0.53816240442534E-01   0.00000000000000E+00   0.10713555539816E+03   0.42869291386656E+01   0.12305994195732E+04
   0.31849486103246E+01   0.54050836923275E-01   0.57437765350249E-01   0.59488689619542E+00   0.59486260963118E+00   0.53076913037853E+02   0.53566160699508E-01   0.54050836923275E-01   0.53728774899078E-01   0.00000000000000E+00   0.10663691609145E+03   0.42869305127500E+01   0.12305998226046E+04
   0.31873384688585E+01   0.54013843669303E-01   0.71401523315389E-01   0.59394103459954E+00   0.59391640436699E+00   0.53011409196687E+02   0.53515008633241E-01   0.54013843669303E-01   0.53682754962972E-01   0.00000000000000E+00   0.10880935523928E+03   0.42869319212963E+01   0.12306002010867E+04
   0.31897326725997E+01   0.53871554663136E-01   0.93022760979458E-01   0.59275522184715E+00   0.59273032776943E+00   0.52947246893251E+02   0.53412079081811E-01   0.53871554663136E-01   0.53566213888650E-01   0.00000000000000E+00   0.10871748213522E+03   0.42869331867292E+01   0.12306006755173E+04
   0.31921269157412E+01   0.53883174757033E-01  -0.41849293644470E-01   0.59200826457848E+00   0.59198446935002E+00   0.52883458780478E+02   0.53386066398463E-01   0.53883174757033E-01   0.53552558868928E-01   0.00000000000000E+00   0.10926235578543E+03   0.42869347110872E+01   0.12306009738607E+04
   0.31945200256112E+01   0.53753596003745E-01   0.98126705503509E-01   0.59096466789223E+00   0.59094154789145E+00   0.52819758491023E+02   0.53289373033979E-01   0.53753596003745E-01   0.53445024644230E-01   0.00000000000000E+00   0.11125218139255E+03   0.42869360482409E+01   0.12306013910293E+04
   0.31969115565185E+01   0.53708871405101E-01   0.60009100126360E-01   0.58999053633092E+00   0.58996404788562E+00   0.52755962503731E+02   0.53234985762851E-01   0.53708871405101E-01   0.53393995432859E-01   0.00000000000000E+00   0.11435325130971E+03   0.42869374179014E+01   0.12306017820293E+04
   0.31993070082920E+01   0.53633707149706E-01   0.46583189548221E-01   0.58900225047892E+00   0.58897425976130E+00   0.52694080959549E+02   0.53166493672236E-01   0.53633707149706E-01   0.53323301008889E-01   0.00000000000000E+00   0.11513607279566E+03   0.42869387838210E+01   0.12306021779445E+04
   0.32017024168236E+01   0.53561770243170E-01   0.20282706000273E-01   0.58805468682662E+00   0.58802792605412E+00   0.52632730721397E+02   0.53099952623456E-01   0.53561770243170E-01   0.53255165572444E-01   0.00000000000000E+00   0.11523546120103E+03   0.42869401714359E+01   0.12306025564780E+04
   0.32040941532141E+01   0.53509934252943E-01   0.10855744905295E+00   0.58709316048803E+00   0.58706509473450E+00   0.52572172610280E+02   0.53043667844745E-01   0.53509934252943E-01   0.53199957771160E-01   0.00000000000000E+00   0.11634331493352E+03   0.42869415412343E+01   0.12306029416106E+04
   0.32064842163986E+01   0.53415824193027E-01   0.25710438002348E-01   0.58603621733841E+00   0.58601016545010E+00   0.52511712484842E+02   0.52966391995721E-01   0.53415824193027E-01   0.53117046536111E-01   0.00000000000000E+00   0.11837363058891E+03   0.42869428558690E+01   0.12306033635823E+04
   0.32088816171440E+01   0.53369017183087E-01  -0.11540622311443E-01   0.58520011586675E+00   0.58518063670013E+00   0.52452155791795E+02   0.52913206706081E-01   0.53369017183087E-01   0.53066196524558E-01   0.00000000000000E+00   0.11952607293169E+03   0.42869443064928E+01   0.12306036953938E+04
   0.32112788304720E+01   0.53314934691040E-01   0.43700376000411E-01   0.58433470332052E+00   0.58431698786147E+00   0.52392718489804E+02   0.52856216026008E-01   0.53314934691040E-01   0.53010630003352E-01   0.00000000000000E+00   0.11964087563112E+03   0.42869457264291E+01   0.12306040408533E+04
   0.32136736350009E+01   0.53234625424098E-01   0.14577164532469E+00   0.58325100691948E+00   0.58322669672835E+00   0.52333082411367E+02   0.52786258462375E-01   0.53234625424098E-01   0.52937063846472E-01   0.00000000000000E+00   0.12026634102848E+03   0.42869470056137E+01   0.12306044769698E+04
   0.32160693328351E+01   0.53156329120458E-01   0.29333781628061E-02   0.58221304115845E+00   0.58218481150029E+00   0.52274120417597E+02   0.52717919009817E-01   0.53156329120458E-01   0.52864992002401E-01   0.00000000000000E+00   0.12223957928734E+03   0.42869483180700E+01   0.12306048937239E+04
   0.32184652494222E+01   0.53125620271880E-01   0.96639912909222E-01   0.58131735587732E+00   0.58129348412367E+00   0.52215166063755E+02   0.52672983624592E-01   0.53125620271880E-01   0.52824817633768E-01   0.00000000000000E+00   0.12280512330592E+03   0.42869497227914E+01   0.12306052502548E+04
   0.32208619463141E+01   0.53016524083296E-01   0.38815811594602E-01   0.58022503460751E+00   0.58020691686137E+00   0.52157896930138E+02   0.52589863540626E-01   0.53016524083296E-01   0.52732939462642E-01   0.00000000000000E+00   0.12304903885026E+03   0.42869510014992E+01   0.12306056848817E+04
   0.32232578630671E+01   0.52992030161171E-01  -0.17353256850202E-01   0.57943644657168E+00   0.57941667201346E+00   0.52100563042211E+02   0.52549078834824E-01   0.52992030161171E-01   0.52697756090462E-01   0.00000000000000E+00   0.12334993193804E+03   0.42869524436281E+01   0.12306060009796E+04
   0.32256555495563E+01   0.52926159283001E-01   0.10362109360519E+00   0.57850249936000E+00   0.57847814713069E+00   0.52041778337417E+02   0.52486493620923E-01   0.52926159283001E-01   0.52634270749805E-01   0.00000000000000E+00   0.12392883848279E+03   0.42869537936538E+01   0.12306063763896E+04
   0.32280523429134E+01   0.52831322442147E-01   0.21905926015372E-01   0.57746471612324E+00   0.57744058127745E+00   0.51982107882867E+02   0.52408718238291E-01   0.52831322442147E-01   0.52551102299539E-01   0.00000000000000E+00   0.12446770935998E+03   0.42869550864034E+01   0.12306067914159E+04
   0.32304499728184E+01   0.52811960240943E-01   0.73556721752836E-01   0.57660125913942E+00   0.57658217353585E+00   0.51924291013468E+02   0.52370192889124E-01   0.52811960240943E-01   0.52518868495088E-01   0.00000000000000E+00   0.12389749650803E+03   0.42869564877638E+01   0.12306071347790E+04
   0.32328450225549E+01   0.52709841075724E-01   0.15310973922094E+00   0.57543424925969E+00   0.57541502624164E+00   0.51867726988685E+02   0.52291215137320E-01   0.52709841075724E-01   0.52431716279591E-01   0.00000000000000E+00   0.12454721733082E+03   0.42869576960678E+01   0.12306076016380E+04
   0.32352346281037E+01   0.52633095978964E-01  -0.95783860738623E-01   0.57451618442720E+00   0.57449481051985E+00   0.51810408645156E+02   0.52224159904425E-01   0.52633095978964E-01   0.52361183385760E-01   0.00000000000000E+00   0.12470595979422E+03   0.42869590439576E+01   0.12306079697242E+04
   0.32376262645342E+01   0.52641083757943E-01  -0.56899094283960E-02   0.57393894815267E+00   0.57391960794757E+00   0.51752315992456E+02   0.52199072108333E-01   0.52641083757943E-01   0.52347211341737E-01   0.00000000000000E+00   0.12567560766925E+03   0.42869605959383E+01   0.12306081998053E+04
   0.32400235738338E+01   0.52531619499644E-01   0.20892051701244E+00   0.57278081692934E+00   0.57276356112681E+00   0.51694027016405E+02   0.52114966737950E-01   0.52531619499644E-01   0.52255232222303E-01   0.00000000000000E+00   0.12584716935020E+03   0.42869617994596E+01   0.12306086622240E+04
   0.32424218348545E+01   0.52460464822832E-01   0.55288111649070E-01   0.57162906163581E+00   0.57161075835916E+00   0.51637086535856E+02   0.52050914662721E-01   0.52460464822832E-01   0.52188955664870E-01   0.00000000000000E+00   0.12431692811640E+03   0.42869630048039E+01   0.12306091233451E+04
   0.32448143911958E+01   0.52414002122623E-01   0.39802417899310E-01   0.57072557491386E+00   0.57070523147403E+00   0.51581288411382E+02   0.51999871446549E-01   0.52414002122623E-01   0.52139318650440E-01   0.00000000000000E+00   0.12312639141869E+03   0.42869643551374E+01   0.12306094855559E+04
   0.32472030926389E+01   0.52353485733268E-01   0.26497540293207E-02   0.56985967847011E+00   0.56983857261210E+00   0.51524448198151E+02   0.51941212494116E-01   0.52353485733268E-01   0.52079965371667E-01   0.00000000000000E+00   0.12259339059928E+03   0.42869657194224E+01   0.12306098322194E+04
   0.32495962132427E+01   0.52292223987290E-01   0.86337333656081E-01   0.56893957798631E+00   0.56891950508752E+00   0.51466813378970E+02   0.51881711460727E-01   0.52292223987290E-01   0.52019536592492E-01   0.00000000000000E+00   0.12315407777672E+03   0.42869670506442E+01   0.12306101998464E+04
   0.32519950852643E+01   0.52218434494550E-01   0.10512673440077E-01   0.56798213247853E+00   0.56796338290358E+00   0.51409927532119E+02   0.51816487008767E-01   0.52218434494550E-01   0.51951207722881E-01   0.00000000000000E+00   0.12332650466447E+03   0.42869683643054E+01   0.12306105822953E+04
   0.32543899603003E+01   0.52180925992608E-01   0.58737826692184E-01   0.56712244320846E+00   0.56710381335741E+00   0.51353885927176E+02   0.51769801048808E-01   0.52180925992608E-01   0.51907763222817E-01   0.00000000000000E+00   0.12190399909590E+03   0.42869697309777E+01   0.12306109261231E+04
   0.32567799861953E+01   0.52093385440998E-01   0.72536249105064E-01   0.56610521391602E+00   0.56608452784164E+00   0.51296541707084E+02   0.51697112858922E-01   0.52093385440998E-01   0.51830434368112E-01   0.00000000000000E+00   0.12047930561390E+03   0.42869709903207E+01   0.12306113338373E+04
   0.32591725793933E+01   0.52053699457735E-01   0.50306480455457E-01   0.56519865523576E+00   0.56517731548117E+00   0.51237402236402E+02   0.51647577829844E-01   0.52053699457735E-01   0.51784295383970E-01   0.00000000000000E+00   0.11990422033508E+03   0.42869723123545E+01   0.12306116967223E+04
   0.32615664007217E+01   0.51962425985617E-01  -0.99680207676769E-03   0.56426528890663E+00   0.56424616172882E+00   0.51180608517432E+02   0.51573783862390E-01   0.51962425985617E-01   0.51704379413969E-01   0.00000000000000E+00   0.11991435967377E+03   0.42869736219991E+01   0.12306120691838E+04
   0.32639606263432E+01   0.51945640355689E-01   0.54815137387034E-01   0.56348534077210E+00   0.56346257623239E+00   0.51123786310019E+02   0.51536998776757E-01   0.51945640355689E-01   0.51674154615247E-01   0.00000000000000E+00   0.12000060185743E+03   0.42869750187137E+01   0.12306123826180E+04
   0.32663571139683E+01   0.51840646347655E-01   0.11986226116311E+00   0.56239622102053E+00   0.56236921235763E+00   0.51065331660674E+02   0.51454857535902E-01   0.51840646347655E-01   0.51584810685460E-01   0.00000000000000E+00   0.11889618467549E+03   0.42869762271256E+01   0.12306128199635E+04
   0.32687542796744E+01   0.51786121537365E-01  -0.62414071013974E-01   0.56153370304718E+00   0.56150810732010E+00   0.51007942207621E+02   0.51398975208756E-01   0.51786121537365E-01   0.51529101128796E-01   0.00000000000000E+00   0.11766841631032E+03   0.42869775671811E+01   0.12306131644055E+04
   0.32711543418580E+01   0.51747686685971E-01   0.33654434376480E-01   0.56079463265401E+00   0.56077611200571E+00   0.50952203299800E+02   0.51352223615069E-01   0.51747686685971E-01   0.51484589529800E-01   0.00000000000000E+00   0.11669642830918E+03   0.42869789887324E+01   0.12306134572037E+04
   0.32735541352279E+01   0.51689502157659E-01   0.10678690528726E+00   0.55982073639998E+00   0.55980744469214E+00   0.50895219815788E+02   0.51294597929409E-01   0.51689502157659E-01   0.51427109126344E-01   0.00000000000000E+00   0.11606176239200E+03   0.42869802695960E+01   0.12306138446706E+04
   0.32759519005528E+01   0.51600351053287E-01   0.19356904306902E+00   0.55861013403872E+00   0.55859639073977E+00   0.50836369590481E+02   0.51220424130616E-01   0.51600351053287E-01   0.51348519596595E-01   0.00000000000000E+00   0.11473928914928E+03   0.42869813964980E+01   0.12306143290922E+04
   0.32783469938165E+01   0.51529442131954E-01  -0.34012660334363E-01   0.55760506493713E+00   0.55759068418093E+00   0.50779225204490E+02   0.51156540198973E-01   0.51529442131954E-01   0.51282017359955E-01   0.00000000000000E+00   0.11248406409028E+03   0.42869826366530E+01   0.12306147313748E+04
   0.32807404464917E+01   0.51508402442133E-01  -0.11361249083643E-01   0.55693185489812E+00   0.55691801049325E+00   0.50722724116877E+02   0.51117784674365E-01   0.51508402442133E-01   0.51248857828306E-01   0.00000000000000E+00   0.11181621830603E+03   0.42869840733630E+01   0.12306150004443E+04
   0.32831381428489E+01   0.51428219961920E-01   0.97202723562651E-01   0.55599751340562E+00   0.55598322190257E+00   0.50665439419892E+02   0.51048777202352E-01   0.51428219961920E-01   0.51176553723155E-01   0.00000000000000E+00   0.11211351492903E+03   0.42869853551163E+01   0.12306153743597E+04
   0.32855390251142E+01   0.51369056117601E-01   0.23054255183583E-01   0.55505743245353E+00   0.55504199145546E+00   0.50608182584993E+02   0.50990427041450E-01   0.51369056117601E-01   0.51118073475149E-01   0.00000000000000E+00   0.11038223243297E+03   0.42869866308842E+01   0.12306157508519E+04
   0.32879398880539E+01   0.51309804798992E-01   0.14523545147899E+00   0.55406931661323E+00   0.55405309364765E+00   0.50550746914129E+02   0.50932038313889E-01   0.51309804798992E-01   0.51059352251570E-01   0.00000000000000E+00   0.10778139191492E+03   0.42869878749673E+01   0.12306161464110E+04
   0.32903426271107E+01   0.51224302013194E-01  -0.70163413641668E-01   0.55313395909955E+00   0.55311616212278E+00   0.50493947487659E+02   0.50860873131622E-01   0.51224302013194E-01   0.50983500227100E-01   0.00000000000000E+00   0.10683916216498E+03   0.42869891490454E+01   0.12306165211836E+04
   0.32927460507792E+01   0.51221060585927E-01   0.84016405778819E-01   0.55243319145899E+00   0.55241289862509E+00   0.50437423986793E+02   0.50831078111025E-01   0.51221060585927E-01   0.50962208271368E-01   0.00000000000000E+00   0.10669067077115E+03   0.42869905600005E+01   0.12306168024890E+04
   0.32951527443619E+01   0.51096241996737E-01   0.90750631635472E-01   0.55131254152700E+00   0.55129143459305E+00   0.50379895614667E+02   0.50740151543196E-01   0.51096241996737E-01   0.50859757624049E-01   0.00000000000000E+00   0.10773870549543E+03   0.42869917195987E+01   0.12306172510746E+04
   0.32975591523634E+01   0.51078645521537E-01  -0.23492084525030E-02   0.55049743889371E+00   0.55047771163825E+00   0.50321358186670E+02   0.50702189472141E-01   0.51078645521537E-01   0.50828721629524E-01   0.00000000000000E+00   0.10880244481031E+03   0.42869930640783E+01   0.12306175765638E+04
   0.32999643090455E+01   0.50985300259453E-01   0.48714035947671E-01   0.54958491305883E+00   0.54956583449553E+00   0.50265196631268E+02   0.50627399979365E-01   0.50985300259453E-01   0.50747676010464E-01   0.00000000000000E+00   0.10845529968650E+03   0.42869943456122E+01   0.12306179413147E+04
   0.33023665538862E+01   0.50966006733514E-01   0.44576683323595E-02   0.54881359637634E+00   0.54879579845360E+00   0.50209724615630E+02   0.50589875695512E-01   0.50966006733514E-01   0.50715857630445E-01   0.00000000000000E+00   0.10927228527343E+03   0.42869957030895E+01   0.12306182493291E+04
   0.33047715785609E+01   0.50871573651397E-01   0.15361970092701E+00   0.54777275352301E+00   0.54775486510972E+00   0.50150866181566E+02   0.50513170594998E-01   0.50871573651397E-01   0.50633406176644E-01   0.00000000000000E+00   0.11096436941461E+03   0.42869968968256E+01   0.12306186657024E+04
   0.33071768168589E+01   0.50807883409192E-01  -0.16157558854708E-01   0.54681797906819E+00   0.54680023356044E+00   0.50092306499796E+02   0.50452005269993E-01   0.50807883409192E-01   0.50571982566425E-01   0.00000000000000E+00   0.11063075168207E+03   0.42869981384562E+01   0.12306190475550E+04
   0.33095779547988E+01   0.50772411742796E-01   0.28505035589294E-01   0.54606292052612E+00   0.54604677674535E+00   0.50036210503430E+02   0.50406241550180E-01   0.50772411742796E-01   0.50529710095993E-01   0.00000000000000E+00   0.10897760649934E+03   0.42869994927261E+01   0.12306193489378E+04
   0.33119805676070E+01   0.50697550559544E-01   0.27605279260559E-01   0.54518587908527E+00   0.54516827526269E+00   0.49978821604569E+02   0.50339984118758E-01   0.50697550559544E-01   0.50460233846247E-01   0.00000000000000E+00   0.10808957455453E+03   0.42870007735992E+01   0.12306197003383E+04
   0.33143844429595E+01   0.50660367875149E-01   0.16994962848416E+00   0.54422243830987E+00   0.54420056201180E+00   0.49920010211865E+02   0.50291900774954E-01   0.50660367875149E-01   0.50415801544670E-01   0.00000000000000E+00   0.10834824983984E+03   0.42870020010593E+01   0.12306200874236E+04
   0.33167824784100E+01   0.50532552352393E-01   0.66984236906101E-01   0.54303164074286E+00   0.54301149606399E+00   0.49864870560536E+02   0.50200616399242E-01   0.50532552352393E-01   0.50312193935957E-01   0.00000000000000E+00   0.10803328388253E+03   0.42870030843178E+01   0.12306205630500E+04
   0.33191767033645E+01   0.50536607782322E-01  -0.12203304029802E+00   0.54243554021088E+00   0.54241915495561E+00   0.49809943773200E+02   0.50175206987968E-01   0.50536607782322E-01   0.50296586317846E-01   0.00000000000000E+00   0.10729645131792E+03   0.42870045156195E+01   0.12306207999865E+04
   0.33215763657464E+01   0.50483277267734E-01   0.10223487601425E+00   0.54168876047478E+00   0.54167161537214E+00   0.49750639068939E+02   0.50118728848094E-01   0.50483277267734E-01   0.50241438527444E-01   0.00000000000000E+00   0.10581378884328E+03   0.42870058583557E+01   0.12306210990023E+04
   0.33239775935104E+01   0.50383197226537E-01   0.21075299426952E+00   0.54047751263533E+00   0.54045987124721E+00   0.49691835375736E+02   0.50039215201829E-01   0.50383197226537E-01   0.50155341960288E-01   0.00000000000000E+00   0.10511725746577E+03   0.42870069235484E+01   0.12306215837000E+04
   0.33263742212963E+01   0.50316635165162E-01  -0.99312666811535E-01   0.53955195659990E+00   0.53953621627025E+00   0.49636135324326E+02   0.49978149880272E-01   0.50316635165162E-01   0.50092305932997E-01   0.00000000000000E+00   0.10522270777468E+03   0.42870081562484E+01   0.12306219531619E+04
   0.33287674133545E+01   0.50309601910305E-01   0.91599744723411E-01   0.53888937322263E+00   0.53887395552281E+00   0.49580552084902E+02   0.49946836512968E-01   0.50309601910305E-01   0.50068757788544E-01   0.00000000000000E+00   0.10328775313761E+03   0.42870095412304E+01   0.12306222180662E+04
   0.33311628920463E+01   0.50199018670618E-01   0.39951114554943E-01   0.53787093459557E+00   0.53785391718529E+00   0.49523409100045E+02   0.49863053278666E-01   0.50199018670618E-01   0.49975955598056E-01   0.00000000000000E+00   0.10171234547726E+03   0.42870107065401E+01   0.12306226260816E+04
   0.33335613922207E+01   0.50161443792630E-01   0.56508164547397E-01   0.53703631091857E+00   0.53701979387365E+00   0.49464810252136E+02   0.49814983361748E-01   0.50161443792630E-01   0.49931500540429E-01   0.00000000000000E+00   0.10152781949673E+03   0.42870119804255E+01   0.12306229597309E+04
   0.33359586614268E+01   0.50085516838716E-01  -0.54725997597845E-01   0.53623519195645E+00   0.53621922878151E+00   0.49406695102130E+02   0.49747960212234E-01   0.50085516838716E-01   0.49861641358232E-01   0.00000000000000E+00   0.10182944926105E+03   0.42870132723053E+01   0.12306232799569E+04
   0.33383505643901E+01   0.50064397181957E-01   0.83719570742549E-01   0.53550827754492E+00   0.53549104506569E+00   0.49350215624341E+02   0.49709123827418E-01   0.50064397181957E-01   0.49828774846178E-01   0.00000000000000E+00   0.10253359296415E+03   0.42870146018726E+01   0.12306235712304E+04
   0.33407436907580E+01   0.49976926104027E-01   0.18184576875138E+00   0.53438002718686E+00   0.53436266861283E+00   0.49294114972907E+02   0.49637282513193E-01   0.49976926104027E-01   0.49751674860786E-01   0.00000000000000E+00   0.10314097604131E+03   0.42870156880529E+01   0.12306240225810E+04
   0.33431449171021E+01   0.49883519396954E-01   0.43638956597363E-01   0.53328541832182E+00   0.53326984748239E+00   0.49236037000971E+02   0.49561475477201E-01   0.49883519396954E-01   0.49669830435691E-01   0.00000000000000E+00   0.10313597306643E+03   0.42870167976870E+01   0.12306244597095E+04
   0.33455460529194E+01   0.49874988661984E-01  -0.64349532317591E-01   0.53264630909693E+00   0.53263065812560E+00   0.49178148434430E+02   0.49528329348211E-01   0.49874988661984E-01   0.49644787653611E-01   0.00000000000000E+00   0.10345009451179E+03   0.42870181769595E+01   0.12306247153852E+04
   0.33479395057115E+01   0.49805189861721E-01   0.13081832966401E+00   0.53178879971464E+00   0.53177012465780E+00   0.49122394833337E+02   0.49465716528442E-01   0.49805189861721E-01   0.49579708511322E-01   0.00000000000000E+00   0.10318595881277E+03   0.42870194156163E+01   0.12306250595986E+04
   0.33503303474185E+01   0.49720934809742E-01   0.63504062146571E-01   0.53076282740971E+00   0.53074206963552E+00   0.49065201371159E+02   0.49394812423333E-01   0.49720934809742E-01   0.49504714523910E-01   0.00000000000000E+00   0.10261417314516E+03   0.42870205462290E+01   0.12306254708206E+04
   0.33527281849254E+01   0.49678451884714E-01  -0.24371257875315E-01   0.52998736020573E+00   0.52996925162462E+00   0.49006470144284E+02   0.49344182342292E-01   0.49678451884714E-01   0.49457046707875E-01   0.00000000000000E+00   0.10182984640255E+03   0.42870218311792E+01   0.12306257799478E+04
   0.33551297676090E+01   0.49626417345778E-01   0.72022369106691E-01   0.52918506738305E+00   0.52917140370530E+00   0.48949905989912E+02   0.49290230841322E-01   0.49626417345778E-01   0.49403002349734E-01   0.00000000000000E+00   0.10116635953000E+03   0.42870231042185E+01   0.12306260990870E+04
   0.33575317139363E+01   0.49551923270775E-01   0.60579046257937E-01   0.52824227291789E+00   0.52822967080329E+00   0.48894103044106E+02   0.49225247311569E-01   0.49551923270775E-01   0.49334465493359E-01   0.00000000000000E+00   0.10275874249296E+03   0.42870242869909E+01   0.12306264757801E+04
   0.33599335694657E+01   0.49491113152771E-01   0.45593141123966E-01   0.52735957495057E+00   0.52734660141267E+00   0.48836867248188E+02   0.49165819851817E-01   0.49491113152771E-01   0.49274968929085E-01   0.00000000000000E+00   0.10357107954860E+03   0.42870255003989E+01   0.12306268290079E+04
   0.33623309934267E+01   0.49441958533110E-01  -0.80845214004750E-02   0.52658523071045E+00   0.52657083579990E+00   0.48778818841656E+02   0.49111771341899E-01   0.49441958533110E-01   0.49223028126684E-01   0.00000000000000E+00   0.10308064574370E+03   0.42870267699138E+01   0.12306271393141E+04
   0.33647292087148E+01   0.49383121204185E-01   0.91771738453993E-01   0.52573768340718E+00   0.52572279965824E+00   0.48721349615460E+02   0.49053792550701E-01   0.49383121204185E-01   0.49164586615804E-01   0.00000000000000E+00   0.10323018039760E+03   0.42870279947524E+01   0.12306274785286E+04
   0.33671311958702E+01   0.49311644105745E-01   0.72779541343478E-01   0.52477318720713E+00   0.52475843684000E+00   0.48663756814602E+02   0.48989572208884E-01   0.49311644105745E-01   0.49097710924322E-01   0.00000000000000E+00   0.10290779445046E+03   0.42870291512497E+01   0.12306278642737E+04
   0.33695363117734E+01   0.49245675448208E-01   0.24730450850848E-01   0.52389441929121E+00   0.52388036526762E+00   0.48605532420845E+02   0.48927329330471E-01   0.49245675448208E-01   0.49034513356240E-01   0.00000000000000E+00   0.10307331749751E+03   0.42870303599605E+01   0.12306282155023E+04
   0.33719357853994E+01   0.49210413316894E-01  -0.17959326345223E-02   0.52316739056563E+00   0.52315196493589E+00   0.48547342294144E+02   0.48880279693111E-01   0.49210413316894E-01   0.48991858237374E-01   0.00000000000000E+00   0.10364473260525E+03   0.42870316486973E+01   0.12306285068625E+04
   0.33743317654194E+01   0.49120325367684E-01   0.79074627240120E-01   0.52227582575057E+00   0.52226105423756E+00   0.48489821580791E+02   0.48806654186219E-01   0.49120325367684E-01   0.48912428861837E-01   0.00000000000000E+00   0.10363760922713E+03   0.42870328366457E+01   0.12306288632268E+04
   0.33767311016817E+01   0.49084023479548E-01  -0.63115816305077E-01   0.52155887504964E+00   0.52154542729585E+00   0.48433482431954E+02   0.48760661390881E-01   0.49084023479548E-01   0.48868905416602E-01   0.00000000000000E+00   0.10387688180556E+03   0.42870341277546E+01   0.12306291494775E+04
   0.33791314386362E+01   0.49031711288718E-01   0.12905226380423E+00   0.52074592097669E+00   0.52073051846155E+00   0.48376519479467E+02   0.48705874174578E-01   0.49031711288718E-01   0.48815104123937E-01   0.00000000000000E+00   0.10324271725297E+03   0.42870353539596E+01   0.12306294754411E+04
   0.33815290554156E+01   0.48947455986917E-01   0.16671517200635E+00   0.51961710541684E+00   0.51960023086188E+00   0.48319054522386E+02   0.48634608667017E-01   0.48947455986917E-01   0.48740180738646E-01   0.00000000000000E+00   0.10245882522031E+03   0.42870363871682E+01   0.12306299275561E+04
   0.33839195451235E+01   0.48873127100584E-01  -0.76358922380105E-01   0.51873533608894E+00   0.51872104215969E+00   0.48261600523344E+02   0.48568658844710E-01   0.48873127100584E-01   0.48671744346805E-01   0.00000000000000E+00   0.10160758949029E+03   0.42870375648290E+01   0.12306302792316E+04
   0.33863094963938E+01   0.48881062305384E-01   0.96719845584752E-01   0.51810247300872E+00   0.51809101740362E+00   0.48203105193584E+02   0.48543619746519E-01   0.48881062305384E-01   0.48657346653569E-01   0.00000000000000E+00   0.10215068573661E+03   0.42870388908039E+01   0.12306305312415E+04
   0.33887066134186E+01   0.48741601828313E-01   0.14188132188763E+00   0.51694337988576E+00   0.51692771336850E+00   0.48143844199214E+02   0.48444317759895E-01   0.48741601828313E-01   0.48544253162966E-01   0.00000000000000E+00   0.10193780975959E+03   0.42870398962741E+01   0.12306309965631E+04
   0.33911052441585E+01   0.48715410302584E-01  -0.29071343459350E-01   0.51614575220183E+00   0.51612723473552E+00   0.48084853894757E+02   0.48401582134543E-01   0.48715410302584E-01   0.48507115702096E-01   0.00000000000000E+00   0.10124433998387E+03   0.42870411157227E+01   0.12306313167546E+04
   0.33934993352569E+01   0.48653986824102E-01   0.13291234453588E-01   0.51541742092999E+00   0.51540271768956E+00   0.48027362036651E+02   0.48342037621721E-01   0.48653986824102E-01   0.48447335310676E-01   0.00000000000000E+00   0.10152274144787E+03   0.42870423782955E+01   0.12306316065614E+04
   0.33958917496922E+01   0.48609494068040E-01   0.90318142135408E-01   0.51459222291936E+00   0.51458091746406E+00   0.47970436760952E+02   0.48291371332413E-01   0.48609494068040E-01   0.48398705124457E-01   0.00000000000000E+00   0.10277679171969E+03   0.42870435799475E+01   0.12306319352815E+04
   0.33982790053568E+01   0.48512514216295E-01   0.57308223355980E-01   0.51362197403796E+00   0.51360853304858E+00   0.47912922026654E+02   0.48214176121404E-01   0.48512514216295E-01   0.48314720202029E-01   0.00000000000000E+00   0.10507982986069E+03   0.42870446811162E+01   0.12306323242352E+04
   0.34006670148889E+01   0.48484622664217E-01   0.32653072666409E-02   0.51288932732520E+00   0.51287414260512E+00   0.47853506193323E+02   0.48170502805488E-01   0.48484622664217E-01   0.48276365496847E-01   0.00000000000000E+00   0.10698938229904E+03   0.42870459223898E+01   0.12306326179914E+04
   0.34030633970593E+01   0.48403882030680E-01   0.58493421304584E-01   0.51205041565441E+00   0.51203580332438E+00   0.47793332509123E+02   0.48100130337070E-01   0.48403882030680E-01   0.48202580851002E-01   0.00000000000000E+00   0.10804923581293E+03   0.42870471071255E+01   0.12306329533271E+04
   0.34054651098562E+01   0.48346236111880E-01  -0.62947844119663E-02   0.51126959292211E+00   0.51125525996529E+00   0.47734600279641E+02   0.48042077183818E-01   0.48346236111880E-01   0.48144332520549E-01   0.00000000000000E+00   0.10878044523549E+03   0.42870483240368E+01   0.12306332655445E+04
   0.34078622181725E+01   0.48305558763621E-01   0.63573545813872E-01   0.51051157798129E+00   0.51049777609375E+00   0.47676094277212E+02   0.47992383347073E-01   0.48305558763621E-01   0.48097513321271E-01   0.00000000000000E+00   0.10923310988049E+03   0.42870495456248E+01   0.12306335685380E+04
   0.34102552437711E+01   0.48215836772849E-01   0.14653601190545E+00   0.50948741472828E+00   0.50947429363363E+00   0.47616711885665E+02   0.47917615640538E-01   0.48215836772849E-01   0.48018012614701E-01   0.00000000000000E+00   0.10980635919198E+03   0.42870506050974E+01   0.12306339779310E+04
   0.34126535995150E+01   0.48156366300958E-01   0.63210392973271E-02   0.50858654746061E+00   0.50857459748987E+00   0.47557467994992E+02   0.47858317846039E-01   0.48156366300958E-01   0.47958672366768E-01   0.00000000000000E+00   0.11070027898883E+03   0.42870517439560E+01   0.12306343378095E+04
   0.34150542474640E+01   0.48110642170852E-01   0.33222242453286E-01   0.50784228160402E+00   0.50782993238870E+00   0.47498958622478E+02   0.47806277979118E-01   0.48110642170852E-01   0.47908701930069E-01   0.00000000000000E+00   0.11017752333742E+03   0.42870529716500E+01   0.12306346356755E+04
   0.34174534972403E+01   0.48035473690199E-01   0.49000855504687E-01   0.50700448512556E+00   0.50698976083459E+00   0.47439167586849E+02   0.47738629396463E-01   0.48035473690199E-01   0.47838546854719E-01   0.00000000000000E+00   0.10860539316294E+03   0.42870541325487E+01   0.12306349717441E+04
   0.34198531904183E+01   0.47983984505646E-01   0.11856988756422E-01   0.50623504508819E+00   0.50621974842791E+00   0.47378327907349E+02   0.47682497329286E-01   0.47983984505646E-01   0.47784022117722E-01   0.00000000000000E+00   0.10844030439920E+03   0.42870553325942E+01   0.12306352797491E+04
   0.34222543615564E+01   0.47915061156357E-01   0.73234101432396E-01   0.50540067991481E+00   0.50538789378510E+00   0.47318191393958E+02   0.47618366288891E-01   0.47915061156357E-01   0.47717859500104E-01   0.00000000000000E+00   0.10934848937855E+03   0.42870564975566E+01   0.12306356124909E+04
   0.34246568703830E+01   0.47855245467209E-01   0.38321272231019E-01   0.50455438879304E+00   0.50454310165709E+00   0.47258237090157E+02   0.47558490684549E-01   0.47855245467209E-01   0.47658038561771E-01   0.00000000000000E+00   0.10846918945944E+03   0.42870576547459E+01   0.12306359504078E+04
   0.34270624678151E+01   0.47781459606115E-01   0.48297277391523E-01   0.50371323125521E+00   0.50370124903811E+00   0.47197396143726E+02   0.47490751147418E-01   0.47781459606115E-01   0.47588798430361E-01   0.00000000000000E+00   0.10660363053937E+03   0.42870588148273E+01   0.12306362871488E+04
   0.34294700032994E+01   0.47747723740241E-01   0.11630409920262E-01   0.50297905691509E+00   0.50296669214400E+00   0.47136353200184E+02   0.47443278805918E-01   0.47747723740241E-01   0.47546206112667E-01   0.00000000000000E+00   0.10428927932025E+03   0.42870600372234E+01   0.12306365809716E+04
   0.34318793630452E+01   0.47656341623786E-01   0.15202670459081E+00   0.50201281701339E+00   0.50200096417245E+00   0.47076347363072E+02   0.47367889954665E-01   0.47656341623786E-01   0.47465200721418E-01   0.00000000000000E+00   0.10127056793982E+03   0.42870611160342E+01   0.12306369672628E+04
   0.34342851416803E+01   0.47594527846922E-01  -0.44839401761289E-01   0.50117627954815E+00   0.50116498522968E+00   0.47016005214718E+02   0.47306857030207E-01   0.47594527846922E-01   0.47403682336972E-01   0.00000000000000E+00   0.10018329423700E+03   0.42870622630681E+01   0.12306373016544E+04
   0.34366928466781E+01   0.47551232035214E-01   0.52891698300138E-01   0.50049375024223E+00   0.50048205476067E+00   0.46954150446194E+02   0.47254010276838E-01   0.47551232035214E-01   0.47353996994608E-01   0.00000000000000E+00   0.10010467048587E+03   0.42870634976852E+01   0.12306375748265E+04
   0.34391005502350E+01   0.47465060814710E-01   0.19372227078585E-03   0.49967892974631E+00   0.49966644883919E+00   0.46892402781027E+02   0.47179971819084E-01   0.47465060814710E-01   0.47275923604235E-01   0.00000000000000E+00   0.98776190533839E+02   0.42870646515964E+01   0.12306379010689E+04
   0.34415096442386E+01   0.47438253622497E-01   0.91537672827623E-01   0.49892884767451E+00   0.49891543485555E+00   0.46831027072606E+02   0.47136059676306E-01   0.47438253622497E-01   0.47237729766266E-01   0.00000000000000E+00   0.10017849290386E+03   0.42870658482876E+01   0.12306382014745E+04
   0.34439200922392E+01   0.47329948658156E-01   0.14943326659410E+00   0.49785007124952E+00   0.49783423240887E+00   0.46769502377871E+02   0.47051291286160E-01   0.47329948658156E-01   0.47145253476687E-01   0.00000000000000E+00   0.10297271602591E+03   0.42870668441797E+01   0.12306386339555E+04
   0.34463312331368E+01   0.47280106002657E-01  -0.27391812164503E-01   0.49702462073978E+00   0.49700873390954E+00   0.46708571350119E+02   0.46995779452668E-01   0.47280106002657E-01   0.47091596175393E-01   0.00000000000000E+00   0.10632097622820E+03   0.42870679858778E+01   0.12306389641549E+04
   0.34487380683058E+01   0.47233297005152E-01   0.30230771343324E-01   0.49633687641827E+00   0.49632602749082E+00   0.46648479911164E+02   0.46942177359918E-01   0.47233297005152E-01   0.47040226637720E-01   0.00000000000000E+00   0.10849142695390E+03   0.42870692106840E+01   0.12306392372375E+04
   0.34511370199594E+01   0.47157990959196E-01   0.63259079787787E-01   0.49550314268533E+00   0.49549354067242E+00   0.46587716075699E+02   0.46874186693827E-01   0.47157990959196E-01   0.46969817376968E-01   0.00000000000000E+00   0.11016915442836E+03   0.42870703385557E+01   0.12306395702322E+04
   0.34535384640050E+01   0.47093793997396E-01   0.15137758679539E-01   0.49471313044820E+00   0.49469955606929E+00   0.46525950363631E+02   0.46811195261239E-01   0.47093793997396E-01   0.46906355077423E-01   0.00000000000000E+00   0.11237470116290E+03   0.42870714845689E+01   0.12306398878260E+04
   0.34559465446300E+01   0.47037137892345E-01   0.35157548906641E-01   0.49396680205922E+00   0.49395261820216E+00   0.46463342349058E+02   0.46751461199582E-01   0.47037137892345E-01   0.46847611389585E-01   0.00000000000000E+00   0.11429866406430E+03   0.42870726580619E+01   0.12306401866012E+04
   0.34583536323561E+01   0.46972268404645E-01   0.93522127781240E-01   0.49311016202839E+00   0.49310160812180E+00   0.46400631387535E+02   0.46687774220731E-01   0.46972268404645E-01   0.46783503163587E-01   0.00000000000000E+00   0.11616672283237E+03   0.42870737698367E+01   0.12306405270052E+04
   0.34607591337331E+01   0.46889363561869E-01   0.26448849038291E-01   0.49222870677973E+00   0.49222317130041E+00   0.46338704236865E+02   0.46615544185443E-01   0.46889363561869E-01   0.46707613438734E-01   0.00000000000000E+00   0.11824606868262E+03   0.42870748634089E+01   0.12306408783799E+04
   0.34631646490263E+01   0.46856556353290E-01   0.45780206912008E-01   0.49150985272006E+00   0.49150139014171E+00   0.46276366182417E+02   0.46567919002916E-01   0.46856556353290E-01   0.46664943467550E-01   0.00000000000000E+00   0.12021927182668E+03   0.42870760453117E+01   0.12306411670924E+04
   0.34655714828254E+01   0.46761807497961E-01   0.95745557152844E-01   0.49059408909232E+00   0.49058218504962E+00   0.46213086012253E+02   0.46488769402464E-01   0.46761807497961E-01   0.46580652393731E-01   0.00000000000000E+00   0.12131488640174E+03   0.42870771054133E+01   0.12306415347744E+04
   0.34679787600012E+01   0.46713164223770E-01   0.76343134749879E-02   0.48980992576076E+00   0.48979716334045E+00   0.46150456808805E+02   0.46433127097047E-01   0.46713164223770E-01   0.46527368002838E-01   0.00000000000000E+00   0.12218232976469E+03   0.42870782414193E+01   0.12306418487831E+04
   0.34703837800980E+01   0.46640281565757E-01   0.55312343244618E-01   0.48902177508529E+00   0.48901067658191E+00   0.46088469424076E+02   0.46365707559011E-01   0.46640281565757E-01   0.46458260759055E-01   0.00000000000000E+00   0.12347587393119E+03   0.42870793730475E+01   0.12306421633778E+04
   0.34727889942978E+01   0.46584218922827E-01   0.26781851562254E-02   0.48828212029111E+00   0.48827135244264E+00   0.46025201586544E+02   0.46305972859754E-01   0.46584218922827E-01   0.46399945200553E-01   0.00000000000000E+00   0.12524263081200E+03   0.42870805300584E+01   0.12306424591075E+04
   0.34751966240364E+01   0.46514047908134E-01   0.32912423903899E-01   0.48754206623868E+00   0.48752962784215E+00   0.45961096256552E+02   0.46238809450183E-01   0.46514047908134E-01   0.46331526674378E-01   0.00000000000000E+00   0.12753077081847E+03   0.42870816852533E+01   0.12306427557973E+04
   0.34776064563494E+01   0.46451671452419E-01   0.47600780777386E-01   0.48676845458995E+00   0.48675440480904E+00   0.45898547259209E+02   0.46176442711419E-01   0.46451671452419E-01   0.46268862333367E-01   0.00000000000000E+00   0.12858128595820E+03   0.42870828186590E+01   0.12306430658865E+04
   0.34800136324377E+01   0.46385585431200E-01   0.25277363269097E-01   0.48598843386021E+00   0.48597342970565E+00   0.45836940988853E+02   0.46112646162051E-01   0.46385585431200E-01   0.46204312014523E-01   0.00000000000000E+00   0.12877254163767E+03   0.42870839443770E+01   0.12306433782766E+04
   0.34824189538840E+01   0.46332395660855E-01   0.10812770615761E+00   0.48516575867302E+00   0.48515056508158E+00   0.45774114737255E+02   0.46054573214532E-01   0.46332395660855E-01   0.46148225915992E-01   0.00000000000000E+00   0.12963108667439E+03   0.42870850413089E+01   0.12306437074224E+04
   0.34848241161399E+01   0.46239598985913E-01   0.49460043961671E-01   0.48424034911397E+00   0.48422729484084E+00   0.45710768467463E+02   0.45976514670371E-01   0.46239598985913E-01   0.46065230765655E-01   0.00000000000000E+00   0.13116270531369E+03   0.42870860714580E+01   0.12306440767305E+04
   0.34872314461746E+01   0.46210440043206E-01   0.43267272828912E-01   0.48351284717020E+00   0.48350309474797E+00   0.45647774142688E+02   0.45930425300352E-01   0.46210440043206E-01   0.46024555059533E-01   0.00000000000000E+00   0.13131596306636E+03   0.42870872163434E+01   0.12306443664106E+04
   0.34896378530393E+01   0.46108193731403E-01   0.10107334400858E+00   0.48258686889120E+00   0.48257918441840E+00   0.45584721684713E+02   0.45847732084905E-01   0.46108193731403E-01   0.45935349209304E-01   0.00000000000000E+00   0.13118125584151E+03   0.42870882421536E+01   0.12306447359747E+04
   0.34920406806284E+01   0.46064041536444E-01  -0.40541292826018E-01   0.48187944267757E+00   0.48187053476415E+00   0.45521754897423E+02   0.45794235378789E-01   0.46064041536444E-01   0.45885069018873E-01   0.00000000000000E+00   0.13288130134365E+03   0.42870893949584E+01   0.12306450194345E+04
   0.34944446122773E+01   0.46005113925997E-01   0.44958410621931E-01   0.48120778353436E+00   0.48119445262862E+00   0.45458872375301E+02   0.45733387731488E-01   0.46005113925997E-01   0.45824754117480E-01   0.00000000000000E+00   0.13457825971398E+03   0.42870905617956E+01   0.12306452898674E+04
   0.34968488180018E+01   0.45936062828680E-01   0.99020264709283E-01   0.48036135685548E+00   0.48034420823571E+00   0.45395304529969E+02   0.45666982833508E-01   0.45936062828680E-01   0.45757487922507E-01   0.00000000000000E+00   0.13385049886760E+03   0.42870916169486E+01   0.12306456299652E+04
   0.34992559512983E+01   0.45852596944237E-01   0.48511432217301E-01   0.47947708755878E+00   0.47945934454521E+00   0.45331121516457E+02   0.45593150158801E-01   0.45852596944237E-01   0.45680672545757E-01   0.00000000000000E+00   0.13220635708695E+03   0.42870926513674E+01   0.12306459839106E+04
   0.35000000000000E+01   0.45830417685986E-01   0.12671812727895E-01   0.47923278957934E+00   0.47921515348797E+00   0.45310694631600E+02   0.45571853377997E-01   0.45830417685986E-01   0.45659183922481E-01   0.00000000000000E+00   0.13204513056842E+03   0.42870930326902E+01   0.12306460815871E+04
   0.35014445277545E+01   0.45807587555670E-01  -0.20161997084036E-01   0.47885505081499E+00   0.47883802531367E+00   0.45273023867580E+02   0.45541587512745E-01   0.45807587555670E-01   0.45631490377256E-01   0.00000000000000E+00   0.13229695560927E+03   0.42870937007573E+01   0.12306462324383E+04
   0.35038540081250E+01   0.45749559060221E-01   0.36471198082766E-01   0.47817230628241E+00   0.47815713117385E+00   0.45210764938849E+02   0.45481370945909E-01   0.45749559060221E-01   0.45571839635407E-01   0.00000000000000E+00   0.13332747537560E+03   0.42870948548617E+01   0.12306465047960E+04
   0.35062633004633E+01   0.45682073969902E-01   0.64866705249173E-01   0.47737221689566E+00   0.47735882773798E+00   0.45150019176601E+02   0.45417300638269E-01   0.45682073969902E-01   0.45506387804131E-01   0.00000000000000E+00   0.13412184993971E+03   0.42870959344544E+01   0.12306468241174E+04
   0.35086678811011E+01   0.45611631691400E-01   0.58242606448014E-01   0.47653999753719E+00   0.47652843073747E+00   0.45087990402839E+02   0.45351043390778E-01   0.45611631691400E-01   0.45438908197872E-01   0.00000000000000E+00   0.13453095182877E+03   0.42870969904340E+01   0.12306471562762E+04
   0.35110714038764E+01   0.45558155393987E-01   0.74645794668096E-01   0.47573808598649E+00   0.47572736907745E+00   0.45024196749441E+02   0.45292243488134E-01   0.45558155393987E-01   0.45381991066199E-01   0.00000000000000E+00   0.13449034608018E+03   0.42870980600770E+01   0.12306474767008E+04
   0.35134745146232E+01   0.45469179684258E-01   0.38685269912936E-01   0.47489111068238E+00   0.47488093857445E+00   0.44961359514590E+02   0.45216435445256E-01   0.45469179684258E-01   0.45301459213842E-01   0.00000000000000E+00   0.13392507327817E+03   0.42870990972314E+01   0.12306478152730E+04
   0.35158788421103E+01   0.45431718521444E-01  -0.62683359191279E-02   0.47423875217481E+00   0.47422912877967E+00   0.44899680067706E+02   0.45166998857673E-01   0.45431718521444E-01   0.45255797698713E-01   0.00000000000000E+00   0.13366885642393E+03   0.42871002463710E+01   0.12306480759969E+04
   0.35182864417435E+01   0.45365789663239E-01   0.98333278806910E-01   0.47345996599744E+00   0.47345045252215E+00   0.44837123595840E+02   0.45102582440553E-01   0.45365789663239E-01   0.45191048411775E-01   0.00000000000000E+00   0.13351890354393E+03   0.42871013194616E+01   0.12306483874674E+04
   0.35206953313643E+01   0.45271684587481E-01   0.48561299443068E-01   0.47256836519596E+00   0.47255852146734E+00   0.44773806344088E+02   0.45023847520573E-01   0.45271684587481E-01   0.45107350764414E-01   0.00000000000000E+00   0.13287020636551E+03   0.42871023252643E+01   0.12306487442399E+04
   0.35231013837457E+01   0.45240968042607E-01  -0.35167886887160E-01   0.47195721016797E+00   0.47194614783028E+00   0.44710202074998E+02   0.44976864581851E-01   0.45240968042607E-01   0.45065864137099E-01   0.00000000000000E+00   0.13213530260858E+03   0.42871034963613E+01   0.12306489891893E+04
   0.35255069183261E+01   0.45165827768947E-01   0.90072134228355E-01   0.47121316672186E+00   0.47119948053300E+00   0.44646799308707E+02   0.44907541395090E-01   0.45165827768947E-01   0.44994629402207E-01   0.00000000000000E+00   0.13135216626558E+03   0.42871045827557E+01   0.12306492878562E+04
   0.35279114652018E+01   0.45094601061951E-01   0.56113042683134E-01   0.47037494252760E+00   0.47036093808736E+00   0.44584568553087E+02   0.44840742020583E-01   0.45094601061951E-01   0.44926145327632E-01   0.00000000000000E+00   0.13076880704360E+03   0.42871056083696E+01   0.12306496232732E+04
   0.35303182502378E+01   0.45015591428092E-01  -0.43150793711610E-01   0.46966914361888E+00   0.46965852222526E+00   0.44523162172941E+02   0.44770681477745E-01   0.45015591428092E-01   0.44852781626167E-01   0.00000000000000E+00   0.13060816363604E+03   0.42871067145377E+01   0.12306499042396E+04
   0.35327254267314E+01   0.45009034035802E-01   0.21297493053847E-03   0.46916771922203E+00   0.46916054914886E+00   0.44460649548378E+02   0.44736066450123E-01   0.45009034035802E-01   0.44827695413816E-01   0.00000000000000E+00   0.13039018066009E+03   0.42871079427630E+01   0.12306501034288E+04
   0.35351357042272E+01   0.44896165633902E-01   0.22717777614428E+00   0.46814853405648E+00   0.46814150843122E+00   0.44397280962484E+02   0.44647729454447E-01   0.44896165633902E-01   0.44731796615100E-01   0.00000000000000E+00   0.12977895903144E+03   0.42871088553556E+01   0.12306505110451E+04
   0.35375469333733E+01   0.44829956013751E-01  -0.24606364177370E-01   0.46725182497273E+00   0.46724300443031E+00   0.44334523618229E+02   0.44583276994622E-01   0.44829956013751E-01   0.44666925876783E-01   0.00000000000000E+00   0.12891530190695E+03   0.42871098331846E+01   0.12306508704467E+04
   0.35399583006593E+01   0.44791065651260E-01   0.92620948985416E-01   0.46656936962467E+00   0.46655872661211E+00   0.44271960987112E+02   0.44532644204359E-01   0.44791065651260E-01   0.44619772066788E-01   0.00000000000000E+00   0.12807885047264E+03   0.42871109390109E+01   0.12306511441578E+04
   0.35423704665332E+01   0.44693965619015E-01  -0.27177286655746E-01   0.46577729724436E+00   0.46576711552633E+00   0.44209669269448E+02   0.44452958545796E-01   0.44693965619015E-01   0.44533904838304E-01   0.00000000000000E+00   0.12728545947246E+03   0.42871119805476E+01   0.12306514608022E+04
   0.35447844099593E+01   0.44671210796662E-01   0.52598544330832E-01   0.46517578260396E+00   0.46516733912733E+00   0.44146564798917E+02   0.44410049820475E-01   0.44671210796662E-01   0.44497907956423E-01   0.00000000000000E+00   0.12625750802685E+03   0.42871131340899E+01   0.12306517007128E+04
   0.35471970326730E+01   0.44565092214006E-01   0.16500092987023E-01   0.46436232172442E+00   0.46435333919783E+00   0.44083632276784E+02   0.44325504730134E-01   0.44565092214006E-01   0.44406369054727E-01   0.00000000000000E+00   0.12515661021476E+03   0.42871141544389E+01   0.12306520263128E+04
   0.35496076138491E+01   0.44548928474669E-01   0.58667330760841E-01   0.46371931526222E+00   0.46370963872803E+00   0.44022189265097E+02   0.44286662802251E-01   0.44548928474669E-01   0.44374929340532E-01   0.00000000000000E+00   0.12459908193876E+03   0.42871152721269E+01   0.12306522837930E+04
   0.35520205568886E+01   0.44440924627857E-01   0.12013076525740E+00   0.46277027625423E+00   0.46276197119939E+00   0.43960846717452E+02   0.44202042974337E-01   0.44440924627857E-01   0.44282421887525E-01   0.00000000000000E+00   0.12424079864071E+03   0.42871162056638E+01   0.12306526628600E+04
   0.35544351785227E+01   0.44401800030920E-01   0.44795157690199E-01   0.46197987323129E+00   0.46197091161842E+00   0.43897427783671E+02   0.44150788352830E-01   0.44401800030920E-01   0.44235407291848E-01   0.00000000000000E+00   0.12276130964011E+03   0.42871172303846E+01   0.12306529792838E+04
   0.35568495657804E+01   0.44317017368202E-01   0.47373676707889E-01   0.46118725654740E+00   0.46117594694644E+00   0.43834178001195E+02   0.44076733625065E-01   0.44317017368202E-01   0.44157830593003E-01   0.00000000000000E+00   0.12056464079960E+03   0.42871182522471E+01   0.12306532972697E+04
   0.35592637419684E+01   0.44274799097618E-01  -0.15469301874223E-02   0.46053180716544E+00   0.46052097248879E+00   0.43773153821531E+02   0.44025040282699E-01   0.44274799097618E-01   0.44109149546166E-01   0.00000000000000E+00   0.11917803836221E+03   0.42871193547076E+01   0.12306535592595E+04
   0.35616760336557E+01   0.44202011954895E-01   0.67301269860848E-01   0.45979373142195E+00   0.45978341769911E+00   0.43712211624857E+02   0.43958145994904E-01   0.44202011954895E-01   0.44040125050792E-01   0.00000000000000E+00   0.11871764963006E+03   0.42871203993111E+01   0.12306538542814E+04
   0.35640877409466E+01   0.44138574908730E-01   0.14810756992245E-01   0.45905823466616E+00   0.45904752996526E+00   0.43649919174860E+02   0.43895397556075E-01   0.44138574908730E-01   0.43977213627853E-01   0.00000000000000E+00   0.11758189658958E+03   0.42871214418609E+01   0.12306541486365E+04
   0.35664998004617E+01   0.44075544380877E-01   0.45479152548819E-01   0.45834864241892E+00   0.45833955630704E+00   0.43587571475846E+02   0.43832810448891E-01   0.44075544380877E-01   0.43914480157864E-01   0.00000000000000E+00   0.11528833443671E+03   0.42871225019688E+01   0.12306544318259E+04
   0.35689135589178E+01   0.44017390140429E-01   0.13591599493863E-01   0.45765202876514E+00   0.45764370923473E+00   0.43526050480115E+02   0.43772834059654E-01   0.44017390140429E-01   0.43854971003775E-01   0.00000000000000E+00   0.11332360182912E+03   0.42871235649867E+01   0.12306547101648E+04
   0.35713286197706E+01   0.43944472230222E-01   0.80616737038819E-01   0.45689036697653E+00   0.45687902923492E+00   0.43464151140301E+02   0.43705203241554E-01   0.43944472230222E-01   0.43785738759931E-01   0.00000000000000E+00   0.11220884761433E+03   0.42871245841363E+01   0.12306550160368E+04
   0.35737405816842E+01   0.43883252071036E-01  -0.30262991527472E-01   0.45620373513058E+00   0.45618901552440E+00   0.43401382660118E+02   0.43643120574465E-01   0.43883252071036E-01   0.43724373371945E-01   0.00000000000000E+00   0.11137164504690E+03   0.42871256461196E+01   0.12306552920422E+04
   0.35761537546212E+01   0.43839547808195E-01   0.97992142296598E-01   0.45552348136221E+00   0.45551191486072E+00   0.43339516077659E+02   0.43590495156018E-01   0.43839547808195E-01   0.43674752126096E-01   0.00000000000000E+00   0.11198443581431E+03   0.42871267145451E+01   0.12306555628825E+04
   0.35785680875704E+01   0.43749374005034E-01   0.73422625972891E-01   0.45462819989212E+00   0.45462269882121E+00   0.43279497678899E+02   0.43515611051666E-01   0.43749374005034E-01   0.43594427662263E-01   0.00000000000000E+00   0.11164678577612E+03   0.42871276499247E+01   0.12306559185689E+04
   0.35809812879758E+01   0.43703260523658E-01   0.80679881718855E-01   0.45384837459220E+00   0.45384387312605E+00   0.43219400815756E+02   0.43462534012151E-01   0.43703260523658E-01   0.43543360184173E-01   0.00000000000000E+00   0.11072779799066E+03   0.42871286448069E+01   0.12306562300992E+04
   0.35833939301828E+01   0.43613228639731E-01  -0.35250929827801E-01   0.45311408164095E+00   0.45310689417606E+00   0.43158334064743E+02   0.43386893770981E-01   0.43613228639731E-01   0.43462987666751E-01   0.00000000000000E+00   0.11038109596312E+03   0.42871296613583E+01   0.12306565248908E+04
   0.35858050786368E+01   0.43598026338719E-01   0.11745216906674E-02   0.45262275121554E+00   0.45261557160137E+00   0.43096351384315E+02   0.43348131416774E-01   0.43598026338719E-01   0.43432365459085E-01   0.00000000000000E+00   0.10931678459828E+03   0.42871308249002E+01   0.12306567214198E+04
   0.35882159437468E+01   0.43499970480159E-01   0.54298100616445E-01   0.45185970217540E+00   0.45185331150825E+00   0.43035219654802E+02   0.43268518746060E-01   0.43499970480159E-01   0.43346645655639E-01   0.00000000000000E+00   0.10748162080252E+03   0.42871318262365E+01   0.12306570263239E+04
   0.35906283501813E+01   0.43463797553851E-01   0.88106198103281E-01   0.45112283816559E+00   0.45111400692758E+00   0.42975595929961E+02   0.43220723517074E-01   0.43463797553851E-01   0.43302464941356E-01   0.00000000000000E+00   0.10624722597595E+03   0.42871328361081E+01   0.12306573220457E+04
   0.35930422908145E+01   0.43368011378930E-01   0.46339348728774E-01   0.45027265157008E+00   0.45026069823900E+00   0.42915847054241E+02   0.43142931941158E-01   0.43368011378930E-01   0.43218674929360E-01   0.00000000000000E+00   0.10550261643606E+03   0.42871337727564E+01   0.12306576633692E+04
   0.35954550245257E+01   0.43347513540927E-01   0.74382482926997E-01   0.44959087540374E+00   0.44957907427625E+00   0.42854237830766E+02   0.43101761623746E-01   0.43347513540927E-01   0.43184589260961E-01   0.00000000000000E+00   0.10394673859743E+03   0.42871348096570E+01   0.12306579360187E+04
   0.35978675538811E+01   0.43236300264819E-01   0.68645706130774E-01   0.44870178692823E+00   0.44869275407965E+00   0.42792976534745E+02   0.43015593817059E-01   0.43236300264819E-01   0.43090232269607E-01   0.00000000000000E+00   0.10186386234561E+03   0.42871357246201E+01   0.12306582905468E+04
   0.36002809890747E+01   0.43207887088568E-01  -0.51664715395861E-01   0.44812882769969E+00   0.44812089909538E+00   0.42733243448005E+02   0.42971549476173E-01   0.43207887088568E-01   0.43051330612953E-01   0.00000000000000E+00   0.10363034703307E+03   0.42871368255515E+01   0.12306585192888E+04
   0.36026983259460E+01   0.43145606426348E-01   0.20672835592808E-01   0.44754482743710E+00   0.44753568917709E+00   0.42672942766239E+02   0.42910241973430E-01   0.43145606426348E-01   0.42989544019559E-01   0.00000000000000E+00   0.10561312587334E+03   0.42871379142372E+01   0.12306587533728E+04
   0.36051176902212E+01   0.43077906053755E-01   0.79508193983578E-01   0.44680407130997E+00   0.44679395629194E+00   0.42611999659350E+02   0.42846051608160E-01   0.43077906053755E-01   0.42924034937212E-01   0.00000000000000E+00   0.10710455700047E+03   0.42871389036036E+01   0.12306590500659E+04
   0.36075362424418E+01   0.43002496627819E-01  -0.30868835474156E-01   0.44610171224170E+00   0.44609129507226E+00   0.42551720271893E+02   0.42778231837353E-01   0.43002496627819E-01   0.42853573338794E-01   0.00000000000000E+00   0.10802477473762E+03   0.42871399142137E+01   0.12306593311304E+04
   0.36099522090185E+01   0.42986077207189E-01   0.10504016374270E+00   0.44548594689047E+00   0.44547573844151E+00   0.42491564841378E+02   0.42739763395328E-01   0.42986077207189E-01   0.42822604293229E-01   0.00000000000000E+00   0.10933202253583E+03   0.42871409773571E+01   0.12306595773531E+04
   0.36123648334925E+01   0.42873259988411E-01   0.15552793368075E+00   0.44446318965416E+00   0.44445294115139E+00   0.42431840685424E+02   0.42653492557046E-01   0.42873259988411E-01   0.42727590591448E-01   0.00000000000000E+00   0.11037573769307E+03   0.42871417925981E+01   0.12306599864720E+04
   0.36147800051712E+01   0.42822990730965E-01   0.34078711781965E-01   0.44365187517823E+00   0.44364135968520E+00   0.42372284450474E+02   0.42598694594490E-01   0.42822990730965E-01   0.42674004512846E-01   0.00000000000000E+00   0.11045849572220E+03   0.42871427309820E+01   0.12306603111046E+04
   0.36172000695062E+01   0.42767663800015E-01  -0.36870354422088E-01   0.44305159640330E+00   0.44304190977433E+00   0.42311570869351E+02   0.42540720644116E-01   0.42767663800015E-01   0.42617007768055E-01   0.00000000000000E+00   0.11123439448891E+03   0.42871437967046E+01   0.12306605508845E+04
   0.36196206853660E+01   0.42716451651729E-01   0.43201630837509E-01   0.44245259913760E+00   0.44244506179413E+00   0.42251100733044E+02   0.42484838800715E-01   0.42716451651729E-01   0.42563092029285E-01   0.00000000000000E+00   0.11267549698978E+03   0.42871448621669E+01   0.12306607896237E+04
   0.36220377068038E+01   0.42642702737091E-01   0.13562356782755E-02   0.44176657826828E+00   0.44175897445523E+00   0.42192612415569E+02   0.42418645250995E-01   0.42642702737091E-01   0.42494342240417E-01   0.00000000000000E+00   0.11327522486202E+03   0.42871458658605E+01   0.12306610640587E+04
   0.36244538830558E+01   0.42600898002753E-01   0.69697829456441E-01   0.44111768231794E+00   0.44110609189305E+00   0.42134058611386E+02   0.42368458151291E-01   0.42600898002753E-01   0.42446495014880E-01   0.00000000000000E+00   0.11260329558972E+03   0.42871468844436E+01   0.12306613252117E+04
   0.36268738998199E+01   0.42519105865557E-01   0.84098786213243E-01   0.44029129477808E+00   0.44027595660548E+00   0.42074451599194E+02   0.42297860487275E-01   0.42519105865557E-01   0.42372043917594E-01   0.00000000000000E+00   0.11214748440832E+03   0.42871477995394E+01   0.12306616572658E+04
   0.36292949351531E+01   0.42462784987052E-01   0.56013282697493E-01   0.43952928823839E+00   0.43951442336076E+00   0.42014985765454E+02   0.42240076005142E-01   0.42462784987052E-01   0.42314731433910E-01   0.00000000000000E+00   0.11230737093565E+03   0.42871487550583E+01   0.12306619618791E+04
   0.36317146289640E+01   0.42402706851334E-01  -0.14706445937485E-02   0.43885509252489E+00   0.43884440165554E+00   0.41956042184009E+02   0.42180607474966E-01   0.42402706851334E-01   0.42255270382363E-01   0.00000000000000E+00   0.11212710935013E+03   0.42871497602995E+01   0.12306622298878E+04
   0.36341331563517E+01   0.42351951375945E-01   0.42960541045493E-01   0.43821810695208E+00   0.43821098589782E+00   0.41896647587371E+02   0.42125428180241E-01   0.42351951375945E-01   0.42201946247204E-01   0.00000000000000E+00   0.11093688796010E+03   0.42871507830109E+01   0.12306624832541E+04
   0.36365491280201E+01   0.42283429289689E-01   0.50712503372530E-01   0.43749770381478E+00   0.43748925443134E+00   0.41836591586736E+02   0.42060884150837E-01   0.42283429289689E-01   0.42136144322634E-01   0.00000000000000E+00   0.10981948110006E+03   0.42871517482032E+01   0.12306627719467E+04
   0.36389677396419E+01   0.42213041748749E-01   0.89447678440497E-02   0.43681495591005E+00   0.43680374329196E+00   0.41776519195037E+02   0.41995540885498E-01   0.42213041748749E-01   0.42068934272943E-01   0.00000000000000E+00   0.10958574008719E+03   0.42871527340685E+01   0.12306630461511E+04
   0.36413890590335E+01   0.42173195914784E-01   0.35812201084944E-02   0.43624106372189E+00   0.43623084539192E+00   0.41717461273420E+02   0.41946289648140E-01   0.42173195914784E-01   0.42022673764103E-01   0.00000000000000E+00   0.10927994376081E+03   0.42871537861125E+01   0.12306632753103E+04
   0.36438092515083E+01   0.42096780782589E-01   0.63792437789347E-01   0.43553116268973E+00   0.43552233639567E+00   0.41659290823056E+02   0.41879216363430E-01   0.42096780782589E-01   0.41952207006053E-01   0.00000000000000E+00   0.10817129361967E+03   0.42871547506983E+01   0.12306635587139E+04
   0.36462295509942E+01   0.42046275119086E-01   0.24153597463637E-01   0.43485381222850E+00   0.43484410789296E+00   0.41600265247987E+02   0.41824389225506E-01   0.42046275119086E-01   0.41898653992516E-01   0.00000000000000E+00   0.10659228343628E+03   0.42871557293069E+01   0.12306638300053E+04
   0.36486516105955E+01   0.41981653563535E-01   0.85870832679231E-01   0.43411806544300E+00   0.43410838963920E+00   0.41540165251776E+02   0.41761878503315E-01   0.41981653563535E-01   0.41835686496249E-01   0.00000000000000E+00   0.10492400327223E+03   0.42871566754886E+01   0.12306641242926E+04
   0.36510727394852E+01   0.41921155149659E-01   0.85781026830718E-01   0.43331848121083E+00   0.43331187188295E+00   0.41480689221961E+02   0.41701837861702E-01   0.41921155149659E-01   0.41775745361819E-01   0.00000000000000E+00   0.10333422438181E+03   0.42871575835335E+01   0.12306644428997E+04
   0.36534937749188E+01   0.41850450723924E-01   0.53510533698724E-01   0.43253607221332E+00   0.43253270212075E+00   0.41421676816196E+02   0.41636948020360E-01   0.41850450723924E-01   0.41708986818720E-01   0.00000000000000E+00   0.10245377485987E+03   0.42871584970945E+01   0.12306647545676E+04
   0.36559172321448E+01   0.41801026931664E-01   0.16902972761852E-01   0.43188308846590E+00   0.43188031917403E+00   0.41362736298061E+02   0.41582812956039E-01   0.41801026931664E-01   0.41656454443245E-01   0.00000000000000E+00   0.10170189619410E+03   0.42871594833698E+01   0.12306650155208E+04
   0.36583416960518E+01   0.41735979600205E-01   0.46749535955159E-02   0.43125958695778E+00   0.43125505769529E+00   0.41303744907845E+02   0.41520882157310E-01   0.41735979600205E-01   0.41593276742703E-01   0.00000000000000E+00   0.10058135372803E+03   0.42871604845011E+01   0.12306652656254E+04
   0.36607641884803E+01   0.41687373693269E-01   0.51016013194302E-01   0.43063771578829E+00   0.43062854821203E+00   0.41243789119758E+02   0.41466475576971E-01   0.41687373693269E-01   0.41540648884204E-01   0.00000000000000E+00   0.98981528006463E+02   0.42871614823440E+01   0.12306655162292E+04
   0.36631856909640E+01   0.41610425627796E-01   0.60848097460149E-01   0.42989085055801E+00   0.42987772401003E+00   0.41183060530403E+02   0.41397472308049E-01   0.41610425627796E-01   0.41469124799134E-01   0.00000000000000E+00   0.96615248357267E+02   0.42871624045354E+01   0.12306658165589E+04
   0.36656090257193E+01   0.41552570009783E-01   0.58985986953013E-01   0.42917007232060E+00   0.42915780543887E+00   0.41122992960663E+02   0.41338589809259E-01   0.41552570009783E-01   0.41410716608950E-01   0.00000000000000E+00   0.93830524873723E+02   0.42871633428026E+01   0.12306661045263E+04
   0.36680315969909E+01   0.41493678852443E-01   0.11328607155173E-02   0.42851234604030E+00   0.42850330811520E+00   0.41063226051173E+02   0.41279398133836E-01   0.41493678852443E-01   0.41351569853633E-01   0.00000000000000E+00   0.92122792765222E+02   0.42871643139464E+01   0.12306663663252E+04
   0.36704527164228E+01   0.41433919262371E-01   0.81187626519976E-01   0.42783588537328E+00   0.42782790178051E+00   0.41002565107720E+02   0.41219189435158E-01   0.41433919262371E-01   0.41291645200826E-01   0.00000000000000E+00   0.91779711605403E+02   0.42871652670448E+01   0.12306666364877E+04
   0.36728736808288E+01   0.41358328608724E-01  -0.27223049130763E-01   0.42716472259648E+00   0.42715695368472E+00   0.40942036592224E+02   0.41151107952385E-01   0.41358328608724E-01   0.41221155072502E-01   0.00000000000000E+00   0.90856095293411E+02   0.42871662213791E+01   0.12306669048670E+04
   0.36752967643580E+01   0.41322702546755E-01   0.95055019588378E-02   0.42665422770049E+00   0.42664676252970E+00   0.40882382962798E+02   0.41103517664035E-01   0.41322702546755E-01   0.41177362673987E-01   0.00000000000000E+00   0.90386307319221E+02   0.42871672703815E+01   0.12306671089434E+04
   0.36777225083048E+01   0.41249240293586E-01   0.76415531607902E-01   0.42594966669268E+00   0.42594159773562E+00   0.40822924609479E+02   0.41037142413161E-01   0.41249240293586E-01   0.41108401727844E-01   0.00000000000000E+00   0.89882433029362E+02   0.42871682011309E+01   0.12306673910094E+04
   0.36801464546826E+01   0.41182320953547E-01   0.63457788936414E-01   0.42519587214363E+00   0.42518705850863E+00   0.40763060298068E+02   0.40973753044836E-01   0.41182320953547E-01   0.41043688557492E-01   0.00000000000000E+00   0.89512093256724E+02   0.42871691011739E+01   0.12306676928251E+04
   0.36825703733587E+01   0.41123183639994E-01   0.30007369192040E-01   0.42451027718929E+00   0.42450253898152E+00   0.40702759236230E+02   0.40913962382737E-01   0.41123183639994E-01   0.40984162984031E-01   0.00000000000000E+00   0.90431476634196E+02   0.42871700410752E+01   0.12306679666329E+04
   0.36849911856332E+01   0.41068013016172E-01   0.51626577048867E-01   0.42384812571509E+00   0.42384156172172E+00   0.40641824220512E+02   0.40855800906638E-01   0.41068013016172E-01   0.40927306262810E-01   0.00000000000000E+00   0.91837908540070E+02   0.42871709865530E+01   0.12306682310238E+04
   0.36874116038096E+01   0.41001085138189E-01   0.79342553286657E-01   0.42311295928093E+00   0.42310394910091E+00   0.40580527830016E+02   0.40791598382851E-01   0.41001085138189E-01   0.40862388034176E-01   0.00000000000000E+00   0.92836171494209E+02   0.42871718800019E+01   0.12306685260688E+04
   0.36898345247041E+01   0.40929937485087E-01   0.31383134740160E-01   0.42239307256112E+00   0.42238244259540E+00   0.40519784989817E+02   0.40725726016633E-01   0.40929937485087E-01   0.40794596165275E-01   0.00000000000000E+00   0.92741715024622E+02   0.42871727846655E+01   0.12306688146714E+04
   0.36922578796406E+01   0.40875419815768E-01  -0.12989582516905E-01   0.42181152277063E+00   0.42180397474680E+00   0.40459756016395E+02   0.40668641839239E-01   0.40875419815768E-01   0.40738115454765E-01   0.00000000000000E+00   0.92059350311330E+02   0.42871737761062E+01   0.12306690460586E+04
   0.36946798128332E+01   0.40822293279182E-01  -0.10540887618244E-01   0.42128224262039E+00   0.42127686441322E+00   0.40399699107548E+02   0.40612030731858E-01   0.40822293279182E-01   0.40682760296847E-01   0.00000000000000E+00   0.91873013899954E+02   0.42871747942137E+01   0.12306692569027E+04
   0.36971015831793E+01   0.40764936381059E-01   0.85065913667973E-01   0.42063372506641E+00   0.42062763163083E+00   0.40339684206956E+02   0.40553156894779E-01   0.40764936381059E-01   0.40624517133018E-01   0.00000000000000E+00   0.92491554436486E+02   0.42871757342464E+01   0.12306695165958E+04
   0.36995245744956E+01   0.40688678624458E-01   0.86231882684317E-01   0.41983478184416E+00   0.41982715586630E+00   0.40279725332342E+02   0.40484985941825E-01   0.40688678624458E-01   0.40553617488549E-01   0.00000000000000E+00   0.93184805590756E+02   0.42871765793891E+01   0.12306698367861E+04
   0.37019466617008E+01   0.40631733341859E-01   0.70865309798599E-01   0.41909072301402E+00   0.41908217113957E+00   0.40219765655307E+02   0.40426541466376E-01   0.40631733341859E-01   0.40495698268938E-01   0.00000000000000E+00   0.93427853128910E+02   0.42871774548811E+01   0.12306701347800E+04
   0.37043692947815E+01   0.40562861926519E-01   0.97859985709306E-02   0.41841262282728E+00   0.41840392761052E+00   0.40160065871085E+02   0.40362331298592E-01   0.40562861926519E-01   0.40429927603473E-01   0.00000000000000E+00   0.93940044809704E+02   0.42871783696099E+01   0.12306704060774E+04
   0.37067941118063E+01   0.40525516741765E-01   0.49226409020874E-01   0.41782651343882E+00   0.41781752312410E+00   0.40099684197502E+02   0.40313561206033E-01   0.40525516741765E-01   0.40384909341720E-01   0.00000000000000E+00   0.94369125132898E+02   0.42871793378030E+01   0.12306706406392E+04
   0.37092210494322E+01   0.40429359435858E-01   0.44699659171991E-01   0.41708791043187E+00   0.41707670192130E+00   0.40038179893926E+02   0.40234655246342E-01   0.40429359435858E-01   0.40300329477943E-01   0.00000000000000E+00   0.94542899186394E+02   0.42871802089808E+01   0.12306709369677E+04
   0.37116436863560E+01   0.40388449744043E-01  -0.53239620009632E-01   0.41658252032304E+00   0.41656991013464E+00   0.39976826525986E+02   0.40183358881497E-01   0.40388449744043E-01   0.40252704654108E-01   0.00000000000000E+00   0.94935897460956E+02   0.42871812144778E+01   0.12306711396844E+04
   0.37140645177973E+01   0.40338040288099E-01   0.23589551569993E-01   0.41607498747181E+00   0.41606403513055E+00   0.39916727803884E+02   0.40128111049571E-01   0.40338040288099E-01   0.40199053179226E-01   0.00000000000000E+00   0.95672161305801E+02   0.42871822193903E+01   0.12306713420344E+04
   0.37164884395427E+01   0.40266656119214E-01   0.12931156933299E+00   0.41531495282892E+00   0.41530566970879E+00   0.39857494430245E+02   0.40062876745846E-01   0.40266656119214E-01   0.40131361525649E-01   0.00000000000000E+00   0.95846354060679E+02   0.42871830726617E+01   0.12306716453806E+04
   0.37189131785035E+01   0.40191302204188E-01   0.67619734021781E-01   0.41449670801132E+00   0.41448718274194E+00   0.39797756987755E+02   0.39995302340322E-01   0.40191302204188E-01   0.40060930149272E-01   0.00000000000000E+00   0.95245531040107E+02   0.42871838869013E+01   0.12306719727754E+04
   0.37213366205304E+01   0.40140792687341E-01   0.38999059217492E-01   0.41383254782805E+00   0.41382299138107E+00   0.39736887567743E+02   0.39939607751168E-01   0.40140792687341E-01   0.40007130142584E-01   0.00000000000000E+00   0.95019979206700E+02   0.42871847909037E+01   0.12306722384519E+04
   0.37237576698835E+01   0.40077930102308E-01   0.50387646602325E-01   0.41316619277874E+00   0.41315876826316E+00   0.39675971253105E+02   0.39877804979766E-01   0.40077930102308E-01   0.39945309876030E-01   0.00000000000000E+00   0.95805717749327E+02   0.42871856928677E+01   0.12306725041411E+04
   0.37261787436739E+01   0.40014729009136E-01   0.14007263303532E-01   0.41253036628117E+00   0.41252463152573E+00   0.39615605701456E+02   0.39815997690675E-01   0.40014729009136E-01   0.39883201564946E-01   0.00000000000000E+00   0.96343263227830E+02   0.42871866102604E+01   0.12306727577958E+04
   0.37286026429225E+01   0.39956582586423E-01   0.22616299554533E-01   0.41194415305179E+00   0.41193696472537E+00   0.39555432730005E+02   0.39756612642875E-01   0.39956582586423E-01   0.39824220493680E-01   0.00000000000000E+00   0.96032323935323E+02   0.42871875511967E+01   0.12306729928626E+04
   0.37310264333636E+01   0.39898076774495E-01   0.22553275582868E-01   0.41134967931420E+00   0.41134026916617E+00   0.39494672963261E+02   0.39696821468881E-01   0.39898076774495E-01   0.39764777013898E-01   0.00000000000000E+00   0.96365201440819E+02   0.42871884812171E+01   0.12306732315408E+04
   0.37334500826121E+01   0.39828213260025E-01   0.52016255552143E-01   0.41069485526208E+00   0.41068541078081E+00   0.39433454365298E+02   0.39631369810427E-01   0.39828213260025E-01   0.39697952942472E-01   0.00000000000000E+00   0.97239413342836E+02   0.42871893745581E+01   0.12306734934841E+04
   0.37358724182515E+01   0.39774685839787E-01   0.26395824498685E-01   0.41006625502648E+00   0.41005826346116E+00   0.39373502917334E+02   0.39574825197961E-01   0.39774685839787E-01   0.39642498658464E-01   0.00000000000000E+00   0.97336369034034E+02   0.42871902842903E+01   0.12306737443431E+04
   0.37382931052342E+01   0.39710230177650E-01   0.52744653327232E-01   0.40941622280396E+00   0.40940832520402E+00   0.39314868095720E+02   0.39513351260883E-01   0.39710230177650E-01   0.39579881169607E-01   0.00000000000000E+00   0.96763619126676E+02   0.42871911768115E+01   0.12306740043184E+04
   0.37407170300313E+01   0.39643928477735E-01   0.20562779217292E-01   0.40877693741535E+00   0.40876853844020E+00   0.39255199564165E+02   0.39450312283069E-01   0.39643928477735E-01   0.39515366597927E-01   0.00000000000000E+00   0.96585439596122E+02   0.42871920729703E+01   0.12306742602331E+04
   0.37431424380168E+01   0.39591883062494E-01   0.74723899149733E-02   0.40821516038855E+00   0.40820892963018E+00   0.39194381978815E+02   0.39393904549451E-01   0.39591883062494E-01   0.39460280187468E-01   0.00000000000000E+00   0.96846883034180E+02   0.42871930152804E+01   0.12306744840766E+04
   0.37455672932643E+01   0.39526967813043E-01   0.52673423184749E-01   0.40758842901658E+00   0.40758450277741E+00   0.39134228111005E+02   0.39331468279860E-01   0.39526967813043E-01   0.39397234454363E-01   0.00000000000000E+00   0.97226167669542E+02   0.42871939149705E+01   0.12306747338473E+04
   0.37479903010409E+01   0.39471758114676E-01   0.57516605684943E-01   0.40692702022325E+00   0.40692111826544E+00   0.39074751827541E+02   0.39274083005772E-01   0.39471758114676E-01   0.39340701841648E-01   0.00000000000000E+00   0.97747349656865E+02   0.42871947869258E+01   0.12306749992011E+04
   0.37504107919244E+01   0.39398268372884E-01   0.79797122083522E-01   0.40620491325571E+00   0.40619456239435E+00   0.39014370403522E+02   0.39206994339908E-01   0.39398268372884E-01   0.39271563866203E-01   0.00000000000000E+00   0.98310716639136E+02   0.42871956164598E+01   0.12306752898235E+04
   0.37528299073765E+01   0.39330661138377E-01  -0.30476950121335E-01   0.40559762047567E+00   0.40558716042446E+00   0.38953522875772E+02   0.39142733750220E-01   0.39330661138377E-01   0.39206212578552E-01   0.00000000000000E+00   0.98397706655971E+02   0.42871965153175E+01   0.12306755327843E+04
   0.37552519314287E+01   0.39299909371123E-01  -0.41537385047722E-02   0.40515461192504E+00   0.40514730147924E+00   0.38893785263558E+02   0.39097651500092E-01   0.39299909371123E-01   0.39165724375683E-01   0.00000000000000E+00   0.97833125155507E+02   0.42871975156337E+01   0.12306757087279E+04
   0.37576768985077E+01   0.39225538717452E-01   0.13084965285499E+00   0.40443884211329E+00   0.40443272364906E+00   0.38834545018109E+02   0.39031059058666E-01   0.39225538717452E-01   0.39096296679406E-01   0.00000000000000E+00   0.96979098830926E+02   0.42871983509010E+01   0.12306759945590E+04
   0.37600984861426E+01   0.39144984430593E-01   0.43632850076511E-01   0.40365919939353E+00   0.40365148876147E+00   0.38774140837706E+02   0.38960615919257E-01   0.39144984430593E-01   0.39022414784241E-01   0.00000000000000E+00   0.95958657201016E+02   0.42871991386307E+01   0.12306763070529E+04
   0.37625189516366E+01   0.39112493675902E-01   0.63747787475978E-01   0.40305521663187E+00   0.40304575443471E+00   0.38713419069915E+02   0.38913954994665E-01   0.39112493675902E-01   0.38980599974996E-01   0.00000000000000E+00   0.95389479062192E+02   0.42872000262842E+01   0.12306765493467E+04
   0.37649398443511E+01   0.39019937293037E-01   0.47708134577917E-01   0.40232569642688E+00   0.40231580157023E+00   0.38654077068305E+02   0.38837990235750E-01   0.39019937293037E-01   0.38899201485340E-01   0.00000000000000E+00   0.95572456978927E+02   0.42872008391826E+01   0.12306768413278E+04
   0.37673610735525E+01   0.38982936389509E-01  -0.24837536771783E-01   0.40181481461430E+00   0.40180375616130E+00   0.38595022746137E+02   0.38789867047040E-01   0.38982936389509E-01   0.38854797301366E-01   0.00000000000000E+00   0.95687804384835E+02   0.42872017806879E+01   0.12306770461460E+04
   0.37697818421019E+01   0.38923446424981E-01   0.38710264692635E-01   0.40126928980743E+00   0.40125774608450E+00   0.38535273303133E+02   0.38730106422702E-01   0.38923446424981E-01   0.38795267449149E-01   0.00000000000000E+00   0.95396753781028E+02   0.42872026996384E+01   0.12306772645500E+04
   0.37722032433498E+01   0.38852734916707E-01   0.55493334856267E-01   0.40060679319335E+00   0.40059752213828E+00   0.38475572442925E+02   0.38664862164555E-01   0.38852734916707E-01   0.38728281358248E-01   0.00000000000000E+00   0.94579765614814E+02   0.42872035482588E+01   0.12306775286396E+04
   0.37746235003905E+01   0.38798684468601E-01   0.29655950835497E-01   0.39998574300342E+00   0.39997949814231E+00   0.38416936495371E+02   0.38608560260135E-01   0.38798684468601E-01   0.38672683299879E-01   0.00000000000000E+00   0.93386344481609E+02   0.42872044170840E+01   0.12306777758492E+04
   0.37770442514170E+01   0.38737092532929E-01   0.54374065135166E-01   0.39935285094045E+00   0.39934808211902E+00   0.38358566581629E+02   0.38548616184514E-01   0.38737092532929E-01   0.38612151399625E-01   0.00000000000000E+00   0.92614290961713E+02   0.42872052725808E+01   0.12306780284156E+04
   0.37794662246150E+01   0.38674260409247E-01   0.27976557262247E-01   0.39872309147016E+00   0.39871850473580E+00   0.38299478712401E+02   0.38487715610790E-01   0.38674260409247E-01   0.38550560550694E-01   0.00000000000000E+00   0.92134447512163E+02   0.42872061263295E+01   0.12306782802466E+04
   0.37818889995582E+01   0.38628077107945E-01   0.71442944155334E-01   0.39810871103269E+00   0.39810338055363E+00   0.38240217478175E+02   0.38435059565230E-01   0.38628077107945E-01   0.38499874824697E-01   0.00000000000000E+00   0.91214590037687E+02   0.42872069873137E+01   0.12306785262962E+04
   0.37843089196976E+01   0.38533955365325E-01   0.45134942679444E-01   0.39738393730571E+00   0.39737734266054E+00   0.38181304019077E+02   0.38358511661368E-01   0.38533955365325E-01   0.38417321324867E-01   0.00000000000000E+00   0.90631451498012E+02   0.42872077785922E+01   0.12306788167114E+04
   0.37867290051096E+01   0.38505053510273E-01  -0.67136450605288E-01   0.39694850297163E+00   0.39694215319959E+00   0.38122294317731E+02   0.38314440871846E-01   0.38505053510273E-01   0.38378519604714E-01   0.00000000000000E+00   0.90727998020492E+02   0.42872087414535E+01   0.12306789907872E+04
   0.37891487275862E+01   0.38448623844156E-01   0.83823687510621E-01   0.39641031349796E+00   0.39640604307426E+00   0.38063554158953E+02   0.38256852253653E-01   0.38448623844156E-01   0.38321452783530E-01   0.00000000000000E+00   0.90219235977332E+02   0.42872096426722E+01   0.12306792052312E+04
   0.37915672306493E+01   0.38370054197707E-01   0.61732695642229E-01   0.39568158415038E+00   0.39567758467192E+00   0.38005118724867E+02   0.38188372845201E-01   0.38370054197707E-01   0.38249608019733E-01   0.00000000000000E+00   0.88757114423999E+02   0.42872104262591E+01   0.12306794966146E+04
   0.37939865700446E+01   0.38319912181859E-01   0.66188928584045E-01   0.39503360774410E+00   0.39502835450030E+00   0.37945931585113E+02   0.38133608780352E-01   0.38319912181859E-01   0.38196306665422E-01   0.00000000000000E+00   0.87798495304298E+02   0.42872112546420E+01   0.12306797563067E+04
   0.37964083830709E+01   0.38247832278192E-01   0.13706591986985E-01   0.39439745653531E+00   0.39439222159611E+00   0.37886587172258E+02   0.38067795422297E-01   0.38247832278192E-01   0.38128443717590E-01   0.00000000000000E+00   0.87638536154627E+02   0.42872120881457E+01   0.12306800107598E+04
   0.37988280493575E+01   0.38201990892845E-01   0.20325218671004E-01   0.39386824047823E+00   0.39386277468241E+00   0.37828394934366E+02   0.38015807356393E-01   0.38201990892845E-01   0.38078635624262E-01   0.00000000000000E+00   0.86876201093930E+02   0.42872129805326E+01   0.12306802225386E+04
   0.38012465295028E+01   0.38137432024925E-01   0.44868926768513E-02   0.39331287133211E+00   0.39330665767968E+00   0.37770806757959E+02   0.37954831786295E-01   0.38137432024925E-01   0.38016520467216E-01   0.00000000000000E+00   0.85412875427919E+02   0.42872138543605E+01   0.12306804449854E+04
   0.38036668764814E+01   0.38087767929228E-01   0.47138587715704E-01   0.39275615508577E+00   0.39275050972244E+00   0.37712535314223E+02   0.37900919685679E-01   0.38087767929228E-01   0.37963953870031E-01   0.00000000000000E+00   0.84099279103775E+02   0.42872147286078E+01   0.12306806674446E+04
   0.38060840910418E+01   0.38020246508981E-01   0.68616594975176E-01   0.39209106833261E+00   0.39208585287713E+00   0.37654385583458E+02   0.37838134801114E-01   0.38020246508981E-01   0.37899423371379E-01   0.00000000000000E+00   0.83819712832738E+02   0.42872155341309E+01   0.12306809333073E+04
   0.38084998976453E+01   0.37960636323358E-01   0.61442875743994E-01   0.39142631587907E+00   0.39141958942801E+00   0.37596790249598E+02   0.37779525398546E-01   0.37960636323358E-01   0.37840381362434E-01   0.00000000000000E+00   0.83462605754007E+02   0.42872163335188E+01   0.12306811998127E+04
   0.38109180329726E+01   0.37893855785624E-01   0.25508805903714E-01   0.39079994893909E+00   0.39079217737432E+00   0.37539046379465E+02   0.37717165000307E-01   0.37893855785624E-01   0.37776632799236E-01   0.00000000000000E+00   0.83287712213314E+02   0.42872171547899E+01   0.12306814507775E+04
   0.38133377569946E+01   0.37846044730561E-01  -0.40178427070494E-01   0.39032974683131E+00   0.39032126586971E+00   0.37481277493965E+02   0.37664242941568E-01   0.37846044730561E-01   0.37725636100544E-01   0.00000000000000E+00   0.83962584879655E+02   0.42872180681545E+01   0.12306816391421E+04
   0.38157577769690E+01   0.37799714179865E-01   0.45610078024629E-01   0.38983792700088E+00   0.38982884614493E+00   0.37423959792584E+02   0.37612364058760E-01   0.37799714179865E-01   0.37675692121599E-01   0.00000000000000E+00   0.84926324829324E+02   0.42872189658352E+01   0.12306818361100E+04
   0.38181775668550E+01   0.37731424847201E-01   0.11611104994108E+00   0.38912123546407E+00   0.38911176453544E+00   0.37366613460215E+02   0.37549585776778E-01   0.37731424847201E-01   0.37610945884232E-01   0.00000000000000E+00   0.85170691350577E+02   0.42872197257867E+01   0.12306821229426E+04
   0.38205964542113E+01   0.37657354405714E-01   0.80539687471649E-01   0.38835349601391E+00   0.38834401701910E+00   0.37309316132895E+02   0.37484065638914E-01   0.37657354405714E-01   0.37542304148830E-01   0.00000000000000E+00   0.84559273260807E+02   0.42872204507443E+01   0.12306824300416E+04
   0.38230134084385E+01   0.37606808777494E-01  -0.18287837509657E-01   0.38778761680602E+00   0.38777949075811E+00   0.37252675189155E+02   0.37430678256760E-01   0.37606808777494E-01   0.37489706115639E-01   0.00000000000000E+00   0.83700330616281E+02   0.42872212933510E+01   0.12306826558522E+04
   0.38254307443951E+01   0.37563055144650E-01   0.29175712397164E-01   0.38729846556932E+00   0.38729080923391E+00   0.37195763906277E+02   0.37380340680747E-01   0.37563055144650E-01   0.37441695546499E-01   0.00000000000000E+00   0.83979998969516E+02   0.42872221819266E+01   0.12306828513248E+04
   0.38278518252278E+01   0.37493865271158E-01   0.39878741974735E-01   0.38669472278504E+00   0.38668540915197E+00   0.37138020476146E+02   0.37316687027425E-01   0.37493865271158E-01   0.37376477159838E-01   0.00000000000000E+00   0.84316905202087E+02   0.42872230024020E+01   0.12306830934848E+04
   0.38302746289803E+01   0.37436555213679E-01   0.48877008952443E-01   0.38609253619835E+00   0.38608276281606E+00   0.37080823402775E+02   0.37259338518878E-01   0.37436555213679E-01   0.37319144584619E-01   0.00000000000000E+00   0.84747501326671E+02   0.42872238220942E+01   0.12306833345433E+04
   0.38326951097221E+01   0.37372741401571E-01  -0.25296358086423E-01   0.38554985860056E+00   0.38554209162764E+00   0.37024895728687E+02   0.37199547021435E-01   0.37372741401571E-01   0.37257782804301E-01   0.00000000000000E+00   0.85228591818274E+02   0.42872246723649E+01   0.12306835508118E+04
   0.38351143587894E+01   0.37343269220467E-01   0.49823111951521E-01   0.38507306578659E+00   0.38506747256080E+00   0.36968612799816E+02   0.37156704909224E-01   0.37343269220467E-01   0.37219397055641E-01   0.00000000000000E+00   0.86010066334345E+02   0.42872255588776E+01   0.12306837406594E+04
   0.38375347731562E+01   0.37257176910382E-01   0.11909818977578E+00   0.38431951419415E+00   0.38431428452298E+00   0.36911907019670E+02   0.37085269074484E-01   0.37257176910382E-01   0.37143274002036E-01   0.00000000000000E+00   0.87023460727440E+02   0.42872262774663E+01   0.12306840419346E+04
   0.38399552197570E+01   0.37195431965866E-01  -0.15384516600679E-01   0.38369317675269E+00   0.38368724867569E+00   0.36855760058840E+02   0.37026272835549E-01   0.37195431965866E-01   0.37083282023795E-01   0.00000000000000E+00   0.87883732315520E+02   0.42872270675359E+01   0.12306842927490E+04
   0.38423780434888E+01   0.37160573879583E-01  -0.17172750643315E-01   0.38327977610417E+00   0.38327393597662E+00   0.36799494175098E+02   0.36980652680368E-01   0.37160573879583E-01   0.37041161671445E-01   0.00000000000000E+00   0.88074672235566E+02   0.42872279845330E+01   0.12306844580741E+04
   0.38448004886360E+01   0.37096257026235E-01   0.35481389267859E-01   0.38274856126357E+00   0.38274350137946E+00   0.36742910383143E+02   0.36920146307062E-01   0.37096257026235E-01   0.36979485375239E-01   0.00000000000000E+00   0.87333902017079E+02   0.42872288308157E+01   0.12306846702479E+04
   0.38472219834229E+01   0.37049951750763E-01   0.10031124154590E+00   0.38211400035237E+00   0.38210949887991E+00   0.36686894859019E+02   0.36869016596748E-01   0.37049951750763E-01   0.36930051292622E-01   0.00000000000000E+00   0.87095275450009E+02   0.42872296107728E+01   0.12306849238489E+04
   0.38496447859643E+01   0.36964568853407E-01   0.10680724635299E+00   0.38131858587495E+00   0.38131457566230E+00   0.36631254768434E+02   0.36798641077847E-01   0.36964568853407E-01   0.36854577483802E-01   0.00000000000000E+00   0.88124644980632E+02   0.42872302911968E+01   0.12306852418182E+04
   0.38520672370066E+01   0.36913976667617E-01  -0.46151722851315E-01   0.38077021867531E+00   0.38076453469193E+00   0.36574968828064E+02   0.36745268184801E-01   0.36913976667617E-01   0.36802088738941E-01   0.00000000000000E+00   0.88412730721503E+02   0.42872311162278E+01   0.12306854618346E+04
   0.38544880959078E+01   0.36882179556594E-01   0.32449900707279E-02   0.38038320870273E+00   0.38037413315988E+00   0.36518482464356E+02   0.36701113539957E-01   0.36882179556594E-01   0.36762086382358E-01   0.00000000000000E+00   0.87560006456202E+02   0.42872320348408E+01   0.12306856179952E+04
   0.38569110199713E+01   0.36806584224351E-01   0.76272963904106E-01   0.37976514646835E+00   0.37975507505074E+00   0.36462874065979E+02   0.36635470065246E-01   0.36806584224351E-01   0.36693151097387E-01   0.00000000000000E+00   0.87768738651576E+02   0.42872328155541E+01   0.12306858656184E+04
   0.38593353771990E+01   0.36744734354102E-01   0.92372783016408E-03   0.37917342889670E+00   0.37916576824313E+00   0.36408214562657E+02   0.36577173553706E-01   0.36744734354102E-01   0.36633608555385E-01   0.00000000000000E+00   0.88910342551349E+02   0.42872336132325E+01   0.12306861013412E+04
   0.38617600649071E+01   0.36710312984827E-01   0.14277260643910E-02   0.37872034077042E+00   0.37871534916744E+00   0.36352954085573E+02   0.36532301126696E-01   0.36710312984827E-01   0.36592196205001E-01   0.00000000000000E+00   0.89419347520958E+02   0.42872344938969E+01   0.12306862815088E+04
   0.38641832291218E+01   0.36647217844818E-01   0.14065251032694E+00   0.37805519546525E+00   0.37805007050046E+00   0.36296313917435E+02   0.36472383619004E-01   0.36647217844818E-01   0.36531268676282E-01   0.00000000000000E+00   0.89247299662809E+02   0.42872352418695E+01   0.12306865476203E+04
   0.38666083925702E+01   0.36566468229073E-01   0.50697090191916E-01   0.37729746822097E+00   0.37729120777262E+00   0.36240373710224E+02   0.36404008678917E-01   0.36566468229073E-01   0.36458687286752E-01   0.00000000000000E+00   0.88618253319810E+02   0.42872359286530E+01   0.12306868511653E+04
   0.38690324339540E+01   0.36527779305785E-01  -0.93918558157997E-04   0.37678598528557E+00   0.37677939727137E+00   0.36185865942959E+02   0.36357395297485E-01   0.36527779305785E-01   0.36414764245544E-01   0.00000000000000E+00   0.88185112071803E+02   0.42872367589409E+01   0.12306870558895E+04
   0.38714557458078E+01   0.36478478011643E-01   0.68001277160941E-02   0.37630596664909E+00   0.37629928572628E+00   0.36130918961166E+02   0.36305187458318E-01   0.36478478011643E-01   0.36363761799130E-01   0.00000000000000E+00   0.88408773964334E+02   0.42872376065850E+01   0.12306872479342E+04
   0.38738801244443E+01   0.36420725364207E-01   0.90463589876220E-01   0.37570716776204E+00   0.37570010885269E+00   0.36075485021162E+02   0.36248580441594E-01   0.36420725364207E-01   0.36306843703349E-01   0.00000000000000E+00   0.88497194383351E+02   0.42872383817681E+01   0.12306874876049E+04
   0.38763061282037E+01   0.36343886615113E-01   0.55799753096536E-02   0.37507322851737E+00   0.37506608860254E+00   0.36020673052276E+02   0.36182900472992E-01   0.36343886615113E-01   0.36237099135829E-01   0.00000000000000E+00   0.88475900904490E+02   0.42872391343034E+01   0.12306877412130E+04
   0.38787320199777E+01   0.36313385111798E-01  -0.15306549122174E-01   0.37465513523366E+00   0.37464834295503E+00   0.35965355413566E+02   0.36140051387420E-01   0.36313385111798E-01   0.36198286002106E-01   0.00000000000000E+00   0.88787881708517E+02   0.42872400144925E+01   0.12306879083113E+04
   0.38811571956014E+01   0.36251101477453E-01   0.49927165223316E-01   0.37412084259860E+00   0.37411515807360E+00   0.35909705723594E+02   0.36081046195703E-01   0.36251101477453E-01   0.36138511952580E-01   0.00000000000000E+00   0.88733032687021E+02   0.42872408239849E+01   0.12306881215852E+04
   0.38835837649559E+01   0.36190482683499E-01   0.51194156515192E-01   0.37351207114026E+00   0.37350785151373E+00   0.35854986526113E+02   0.36023330269555E-01   0.36190482683499E-01   0.36079863005262E-01   0.00000000000000E+00   0.88321808940401E+02   0.42872415868443E+01   0.12306883645078E+04
   0.38860099530080E+01   0.36139716688685E-01   0.44689607146413E-01   0.37293024067057E+00   0.37292592999640E+00   0.35800520873393E+02   0.35970630473250E-01   0.36139716688685E-01   0.36027698719637E-01   0.00000000000000E+00   0.88417022463768E+02   0.42872423600991E+01   0.12306885972765E+04
   0.38884344264427E+01   0.36080976729795E-01   0.78286701010919E-01   0.37230371152860E+00   0.37229835040439E+00   0.35745784452883E+02   0.35913850057343E-01   0.36080976729795E-01   0.35970232550232E-01   0.00000000000000E+00   0.88570915805379E+02   0.42872431019106E+01   0.12306888483083E+04
   0.38908621866711E+01   0.36017599206824E-01   0.29346492868174E-01   0.37168658315555E+00   0.37168054415475E+00   0.35691368318726E+02   0.35855088020930E-01   0.36017599206824E-01   0.35909799440027E-01   0.00000000000000E+00   0.87907033784865E+02   0.42872438496586E+01   0.12306890954308E+04
   0.38932905478628E+01   0.35972228048125E-01   0.43582444206430E-02   0.37119087736100E+00   0.37118566330384E+00   0.35637297742108E+02   0.35805548749286E-01   0.35972228048125E-01   0.35861410956825E-01   0.00000000000000E+00   0.87400732603375E+02   0.42872446706905E+01   0.12306892933831E+04
   0.38957172437904E+01   0.35916954353206E-01   0.31079573608919E-01   0.37067401329510E+00   0.37067072550111E+00   0.35583056854987E+02   0.35750790471700E-01   0.35916954353206E-01   0.35806622875967E-01   0.00000000000000E+00   0.88403271839941E+02   0.42872454774021E+01   0.12306894993583E+04
   0.38981427460736E+01   0.35861500814356E-01   0.26239765183280E-01   0.37013135416486E+00   0.37012965060659E+00   0.35528850801577E+02   0.35695850872312E-01   0.35861500814356E-01   0.35751746490305E-01   0.00000000000000E+00   0.89128198014143E+02   0.42872462654394E+01   0.12306897157882E+04
   0.39005666266259E+01   0.35808136498546E-01   0.53604553867031E-01   0.36957143830469E+00   0.36956904171690E+00   0.35474643374750E+02   0.35642044376116E-01   0.35808136498546E-01   0.35698051396796E-01   0.00000000000000E+00   0.89572189670844E+02   0.42872470384708E+01   0.12306899400318E+04
   0.39029912784120E+01   0.35743447875005E-01   0.26818234241436E-01   0.36899247092127E+00   0.36898765953675E+00   0.35420254654495E+02   0.35582525308700E-01   0.35743447875005E-01   0.35636698361938E-01   0.00000000000000E+00   0.90586668916116E+02   0.42872477970240E+01   0.12306901725846E+04
   0.39054173235481E+01   0.35693333015745E-01  -0.17007384538865E-01   0.36852433677737E+00   0.36851793552462E+00   0.35366085631508E+02   0.35530387726086E-01   0.35693333015745E-01   0.35585203863155E-01   0.00000000000000E+00   0.91561763030701E+02   0.42872486184664E+01   0.12306903604742E+04
   0.39078454726836E+01   0.35647171363376E-01   0.12126171608139E-01   0.36808092495983E+00   0.36807476320446E+00   0.35312140546197E+02   0.35480368084457E-01   0.35647171363376E-01   0.35536390772018E-01   0.00000000000000E+00   0.91839619797010E+02   0.42872494527268E+01   0.12306905377432E+04
   0.39102724149250E+01   0.35585178139440E-01   0.41645960341166E-01   0.36753605210665E+00   0.36753091774551E+00   0.35257944890088E+02   0.35422238644796E-01   0.35585178139440E-01   0.35477007600847E-01   0.00000000000000E+00   0.92065164152586E+02   0.42872502272785E+01   0.12306907552814E+04
   0.39126980219164E+01   0.35538752478681E-01   0.72808037202768E-01   0.36695052041286E+00   0.36694588228602E+00   0.35203542404729E+02   0.35371731845871E-01   0.35538752478681E-01   0.35428087736087E-01   0.00000000000000E+00   0.92801120015972E+02   0.42872509763214E+01   0.12306909892955E+04
   0.39151221636541E+01   0.35469265783359E-01   0.97405119838524E-01   0.36625484587486E+00   0.36624987567211E+00   0.35149561661422E+02   0.35309934751174E-01   0.35469265783359E-01   0.35363813002613E-01   0.00000000000000E+00   0.93211746304958E+02   0.42872516523347E+01   0.12306912676982E+04
   0.39175456712788E+01   0.35415607526759E-01   0.27600698591314E-01   0.36564949132714E+00   0.36564251536422E+00   0.35095799243596E+02   0.35256176726793E-01   0.35415607526759E-01   0.35309996099395E-01   0.00000000000000E+00   0.92654808921736E+02   0.42872523743379E+01   0.12306915106423E+04
   0.39199708396347E+01   0.35362211644080E-01  -0.41509667688131E-02   0.36516227611148E+00   0.36515451219903E+00   0.35042202936060E+02   0.35202750271453E-01   0.35362211644080E-01   0.35256412329811E-01   0.00000000000000E+00   0.92383277694180E+02   0.42872531688201E+01   0.12306917058436E+04
   0.39223970467974E+01   0.35324980540857E-01   0.29553992288133E-01   0.36470329242837E+00   0.36469674715869E+00   0.34988743006839E+02   0.35157503341638E-01   0.35324980540857E-01   0.35213805214930E-01   0.00000000000000E+00   0.93087394800560E+02   0.42872539833862E+01   0.12306918889496E+04
   0.39248208014934E+01   0.35253705882651E-01   0.95162984445334E-01   0.36406212160768E+00   0.36405548807427E+00   0.34935217661995E+02   0.35095034085855E-01   0.35253705882651E-01   0.35148535084686E-01   0.00000000000000E+00   0.93542880198384E+02   0.42872546847579E+01   0.12306921454532E+04
   0.39272436771886E+01   0.35199037053146E-01   0.26259853753472E-01   0.36346192414093E+00   0.36345326010427E+00   0.34881945064380E+02   0.35041005286989E-01   0.35199037053146E-01   0.35094398609580E-01   0.00000000000000E+00   0.93164176842514E+02   0.42872554048550E+01   0.12306923863444E+04
   0.39296696371375E+01   0.35146684788520E-01   0.94803674307094E-02   0.36296479864749E+00   0.36295620482386E+00   0.34829036453087E+02   0.34988521008266E-01   0.35146684788520E-01   0.35041663155178E-01   0.00000000000000E+00   0.92570740714314E+02   0.42872561869664E+01   0.12306925851665E+04
   0.39320971967209E+01   0.35102698299607E-01   0.16009631373772E-01   0.36249688841616E+00   0.36249038122132E+00   0.34775859674358E+02   0.34940070959443E-01   0.35102698299607E-01   0.34994407547357E-01   0.00000000000000E+00   0.91740842553529E+02   0.42872569850204E+01   0.12306927714960E+04
   0.39345236884374E+01   0.35038761540718E-01   0.69669718036971E-01   0.36192166238955E+00   0.36191544763055E+00   0.34721732681318E+02   0.34881018800450E-01   0.35038761540718E-01   0.34933815213991E-01   0.00000000000000E+00   0.90832157951743E+02   0.42872577141837E+01   0.12306930014694E+04
   0.39369481201123E+01   0.34982516968233E-01   0.17882959101104E-01   0.36136106452937E+00   0.36135417698283E+00   0.34667210563433E+02   0.34825539832062E-01   0.34982516968233E-01   0.34878454988089E-01   0.00000000000000E+00   0.90240755083105E+02   0.42872584499435E+01   0.12306932259777E+04
   0.39393726652799E+01   0.34935460544396E-01   0.39172580677113E-01   0.36085211080444E+00   0.36084698293553E+00   0.34613489543331E+02   0.34775058213923E-01   0.34935460544396E-01   0.34829265136909E-01   0.00000000000000E+00   0.89672019842604E+02   0.42872592173098E+01   0.12306934288553E+04
   0.39417981557379E+01   0.34872824731128E-01   0.30910361170187E-01   0.36030068161453E+00   0.36029728584234E+00   0.34560458113886E+02   0.34717207075946E-01   0.34872824731128E-01   0.34769636652128E-01   0.00000000000000E+00   0.88709379928335E+02   0.42872599568114E+01   0.12306936487341E+04
   0.39442248681023E+01   0.34820320418421E-01  -0.63325908825352E-02   0.35982649997686E+00   0.35982135004729E+00   0.34506738527979E+02   0.34664128080187E-01   0.34820320418421E-01   0.34716636697005E-01   0.00000000000000E+00   0.87526275390738E+02   0.42872607383484E+01   0.12306938391084E+04
   0.39466511494642E+01   0.34780147141718E-01   0.37997518146687E-01   0.35936844374385E+00   0.35936088505661E+00   0.34452759301586E+02   0.34617069286315E-01   0.34780147141718E-01   0.34671925243694E-01   0.00000000000000E+00   0.86592515725076E+02   0.42872615259139E+01   0.12306940232944E+04
   0.39490714016882E+01   0.34710952597355E-01   0.97419128155645E-01   0.35872978784081E+00   0.35872293895099E+00   0.34400160472267E+02   0.34556210536461E-01   0.34710952597355E-01   0.34608264157705E-01   0.00000000000000E+00   0.85781920510866E+02   0.42872622006742E+01   0.12306942784729E+04
   0.39514917612174E+01   0.34647591415508E-01  -0.95454922906760E-02   0.35815755613618E+00   0.35815311989470E+00   0.34347787090986E+02   0.34498336593369E-01   0.34647591415508E-01   0.34548505173117E-01   0.00000000000000E+00   0.85349306605416E+02   0.42872629145169E+01   0.12306945064005E+04
   0.39539119391998E+01   0.34622391872540E-01   0.22768686900096E-02   0.35777485450732E+00   0.35777097842641E+00   0.34294317210687E+02   0.34458880093005E-01   0.34622391872540E-01   0.34513935853171E-01   0.00000000000000E+00   0.85686253025603E+02   0.42872637404343E+01   0.12306946592571E+04
   0.39563292461533E+01   0.34552269624254E-01   0.84849504293932E-01   0.35719652518379E+00   0.35719157038564E+00   0.34241100709657E+02   0.34397189966311E-01   0.34552269624254E-01   0.34449593138989E-01   0.00000000000000E+00   0.86498968740184E+02   0.42872644450377E+01   0.12306948910203E+04
   0.39587478189294E+01   0.34492638669061E-01   0.19921556900413E-01   0.35661814743462E+00   0.35661280108365E+00   0.34188340494282E+02   0.34341109882324E-01   0.34492638669061E-01   0.34392338593033E-01   0.00000000000000E+00   0.87357572042183E+02   0.42872651473990E+01   0.12306951225280E+04
   0.39611676011078E+01   0.34456391311612E-01   0.32722687124690E-01   0.35614861809976E+00   0.35614205671253E+00   0.34134950263685E+02   0.34296263867213E-01   0.34456391311612E-01   0.34350316568827E-01   0.00000000000000E+00   0.87903094567511E+02   0.42872659116577E+01   0.12306953108258E+04
   0.39635855706906E+01   0.34380669138795E-01   0.52350813045001E-01   0.35556764489459E+00   0.35555957531647E+00   0.34081739129746E+02   0.34231695796682E-01   0.34380669138795E-01   0.34281887989044E-01   0.00000000000000E+00   0.87859116900622E+02   0.42872666051898E+01   0.12306955438183E+04
   0.39660017658976E+01   0.34341412027685E-01  -0.20457294513146E-01   0.35511764168005E+00   0.35511066792500E+00   0.34029618916367E+02   0.34186096196552E-01   0.34341412027685E-01   0.34238184429975E-01   0.00000000000000E+00   0.87866456153838E+02   0.42872673757589E+01   0.12306957233813E+04
   0.39684175815647E+01   0.34292115033897E-01   0.54290268699696E-01   0.35464186414982E+00   0.35463708544014E+00   0.33977427265482E+02   0.34135485915216E-01   0.34292115033897E-01   0.34187973256458E-01   0.00000000000000E+00   0.88380062505627E+02   0.42872681294931E+01   0.12306959128143E+04
   0.39708324995989E+01   0.34231935621696E-01   0.73805329081108E-01   0.35404141375423E+00   0.35403669845740E+00   0.33924401804423E+02   0.34078801473228E-01   0.34231935621696E-01   0.34130246752687E-01   0.00000000000000E+00   0.88700831510925E+02   0.42872688038570E+01   0.12306961529691E+04
   0.39732478452445E+01   0.34171317091661E-01   0.44577679128231E-01   0.35345171424327E+00   0.35344622571725E+00   0.33871246141701E+02   0.34021795294533E-01   0.34171317091661E-01   0.34072140313691E-01   0.00000000000000E+00   0.88340505649699E+02   0.42872694835325E+01   0.12306963891582E+04
   0.39756658898030E+01   0.34125817742242E-01   0.16530284571596E-01   0.35295898898343E+00   0.35295372013009E+00   0.33818529700817E+02   0.33972735260031E-01   0.34125817742242E-01   0.34024194397179E-01   0.00000000000000E+00   0.87942508292636E+02   0.42872702225978E+01   0.12306965861604E+04
   0.39780845206961E+01   0.34067941970014E-01   0.15957202300305E-01   0.35247683408822E+00   0.35247185640206E+00   0.33765979734927E+02   0.33917623157443E-01   0.34067941970014E-01   0.33968142520151E-01   0.00000000000000E+00   0.88152905659746E+02   0.42872709627966E+01   0.12306967789059E+04
   0.39805013209840E+01   0.34018592562821E-01  -0.11816009460011E-01   0.35204646961903E+00   0.35204178943735E+00   0.33713111904358E+02   0.33866465123363E-01   0.34018592562821E-01   0.33917870198533E-01   0.00000000000000E+00   0.88651169742320E+02   0.42872717274430E+01   0.12306969509327E+04
   0.39829175295502E+01   0.33968275142383E-01   0.13285646703756E-01   0.35161803921810E+00   0.35161448598047E+00   0.33660053131147E+02   0.33814650732690E-01   0.33968275142383E-01   0.33866712371135E-01   0.00000000000000E+00   0.88752610408678E+02   0.42872724936617E+01   0.12306971218541E+04
   0.39853329043158E+01   0.33919818528831E-01   0.46757614074808E-01   0.35112457599436E+00   0.35112154977212E+00   0.33607381516362E+02   0.33764099177134E-01   0.33919818528831E-01   0.33816714139338E-01   0.00000000000000E+00   0.88291464771158E+02   0.42872732206033E+01   0.12306973190285E+04
   0.39877468135170E+01   0.33860115629076E-01   0.13020295740850E+00   0.35047476798264E+00   0.35047083439480E+00   0.33555121726978E+02   0.33708227977182E-01   0.33860115629076E-01   0.33759262092473E-01   0.00000000000000E+00   0.87987004037496E+02   0.42872738494502E+01   0.12306975793147E+04
   0.39901630910820E+01   0.33790391501057E-01   0.46564369644538E-01   0.34980442362975E+00   0.34979934016166E+00   0.33502681925819E+02   0.33647143464373E-01   0.33790391501057E-01   0.33695234776605E-01   0.00000000000000E+00   0.88374530622209E+02   0.42872744623330E+01   0.12306978479124E+04
   0.39925839790813E+01   0.33752104478635E-01   0.13907893813920E-01   0.34933388791041E+00   0.34932814389313E+00   0.33449849465768E+02   0.33601492677818E-01   0.33752104478635E-01   0.33652093205921E-01   0.00000000000000E+00   0.88584469911095E+02   0.42872751941948E+01   0.12306980363909E+04
   0.39950077140871E+01   0.33695416059167E-01  -0.17333062887010E-02   0.34888481350554E+00   0.34887876006084E+00   0.33396957353619E+02   0.33546692345396E-01   0.33695416059167E-01   0.33596674678138E-01   0.00000000000000E+00   0.88042388743303E+02   0.42872759394059E+01   0.12306982161444E+04
   0.39974329191613E+01   0.33653348765959E-01   0.49194156735482E-01   0.34842328744914E+00   0.34841722080585E+00   0.33343986626700E+02   0.33499175896330E-01   0.33653348765959E-01   0.33551092135792E-01   0.00000000000000E+00   0.87519954222912E+02   0.42872766767352E+01   0.12306984007601E+04
   0.39998580964611E+01   0.33581207221783E-01   0.54087600290515E-01   0.34783700944359E+00   0.34783180088264E+00   0.33291102534334E+02   0.33436597681124E-01   0.33581207221783E-01   0.33485494272130E-01   0.00000000000000E+00   0.87147259890342E+02   0.42872773380574E+01   0.12306986349281E+04
   0.40000000000000E+01   0.33575537321046E-01   0.48712098881167E-01   0.34779587155614E+00   0.34779074718316E+00   0.33287547310548E+02   0.33431979949881E-01   0.33575537321046E-01   0.33480537185088E-01   0.00000000000000E+00   0.87110779860581E+02   0.42872773987610E+01   0.12306986513496E+04


==> figures/lpk/Re125_PI_NoDissRoe_Smago_EnergySpectrum_0000004.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)" "Sum(E(k))"
00001  0.939289792219E-01   0.776940180916E-01
00002  0.614590569612E-01   0.122496255956E+00
00003  0.281454187682E-01   0.150754589009E+00
00004  0.283712473371E-01   0.177261859849E+00
00005  0.246432943428E-01   0.198171229219E+00
00006  0.171754443981E-01   0.213400810937E+00
00007  0.132837190371E-01   0.226067873226E+00
00008  0.120504055409E-01   0.237768393277E+00
00009  0.113506345616E-01   0.248273316392E+00
00010  0.965921166846E-02   0.257423648935E+00
00011  0.864145341799E-02   0.266138724558E+00
00012  0.878869782713E-02   0.275014428902E+00
00013  0.896271086146E-02   0.283937771927E+00
00014  0.888397518779E-02   0.292462025374E+00
00015  0.816453170587E-02   0.300842140834E+00
00016  0.859569921465E-02   0.309372105534E+00
00017  0.846423018576E-02   0.317473976778E+00
00018  0.773951230250E-02   0.324426548212E+00
00019  0.616563056546E-02   0.330306066163E+00
00020  0.559340533649E-02   0.335418453374E+00
00021  0.463136908474E-02   0.339467279032E+00
00022  0.346628223063E-02   0.342771568092E+00
00023  0.314229589095E-02   0.345645166615E+00
00024  0.260490115416E-02   0.347998999935E+00


==> figures/lpk/Re125_PI_NoDissRoe_Smago_TGVAnalysis.dat <==
TITLE="Taylor-Green Vortex Analysis Data,Re125_PI_NoDissRoe_Smago"
VARIABLES = "Time" "Dissipation Rate Incompressible" "Dissipation Rate Compressible","Ekin incomp","Ekin comp", "Enstrophy comp","DR_u","DR_S","DR_Sd","ekin_filtered","Maximum Vorticity" "Mean Temperature","pressure" 
ZONE T="Taylor-Green Vortex Analysis Data,Re125_PI_NoDissRoe_Smago"
   0.30006952356657E+01   0.84765278324699E-01   0.33728022566737E+01   0.69377944927014E+00   0.69374763689843E+00   0.80635409851260E+02   0.82707980522834E-01   0.84765278324699E-01   0.83397187401086E-01   0.00000000000000E+00   0.25706828072866E+03   0.42867966187865E+01   0.12305602685937E+04
   0.30015324802732E+01   0.81973752086558E-01   0.21276454225142E+01   0.69068864677740E+00   0.69065860400956E+00   0.79880711493677E+02   0.80933624043091E-01   0.81973752086558E-01   0.81285511192394E-01   0.00000000000000E+00   0.25314244353520E+03   0.42867995629800E+01   0.12305615042069E+04
   0.30024110750956E+01   0.81100406571687E-01   0.14668563634473E+01   0.68830110236454E+00   0.68826908335085E+00   0.79129247906092E+02   0.80120838585559E-01   0.81100406571687E-01   0.80452246441954E-01   0.00000000000000E+00   0.24581370430299E+03   0.42868018229748E+01   0.12305624600151E+04
   0.30034290629546E+01   0.80636385403921E-01   0.31506321990007E+00   0.68653891708258E+00   0.68650488838819E+00   0.78312911536723E+02   0.79480587878998E-01   0.80636385403921E-01   0.79869827775390E-01   0.00000000000000E+00   0.23592790147692E+03   0.42868050078989E+01   0.12305631656931E+04
   0.30045211985871E+01   0.79504872018587E-01   0.81808918112120E+00   0.68506980897954E+00   0.68503436948592E+00   0.77486311551533E+02   0.78500744277057E-01   0.79504872018587E-01   0.78838943349971E-01   0.00000000000000E+00   0.22558860856664E+03   0.42868087121877E+01   0.12305637539007E+04
   0.30057141436737E+01   0.77716350858831E-01   0.35511460793736E+00   0.68331010581233E+00   0.68327190397768E+00   0.76643833956182E+02   0.77184673877045E-01   0.77716350858831E-01   0.77363508202337E-01   0.00000000000000E+00   0.21687903339239E+03   0.42868116092298E+01   0.12305644588869E+04
   0.30070965651200E+01   0.76303021787584E-01   0.19034199533980E+00   0.68170942816555E+00   0.68166930338288E+00   0.75726881321782E+02   0.76020618832543E-01   0.76303021787584E-01   0.76114460735529E-01   0.00000000000000E+00   0.20494975463026E+03   0.42868140385804E+01   0.12305650999271E+04
   0.30085026497901E+01   0.75438268677288E-01   0.25839249067075E+00   0.68043558581797E+00   0.68039845447825E+00   0.74843093565162E+02   0.75146804178782E-01   0.75438268677288E-01   0.75245411373879E-01   0.00000000000000E+00   0.19455767202675E+03   0.42868162258211E+01   0.12305656082667E+04
   0.30101406019724E+01   0.74396037740975E-01   0.11487395660782E+00   0.67893534265992E+00   0.67889880811515E+00   0.73889378338484E+02   0.74148139227171E-01   0.74396037740975E-01   0.74232902251053E-01   0.00000000000000E+00   0.18265537790353E+03   0.42868183904510E+01   0.12305662081252E+04
   0.30118538070118E+01   0.73360955134876E-01   0.53949076797077E-01   0.67744993088560E+00   0.67741209859745E+00   0.72966393279296E+02   0.73169618256845E-01   0.73360955134876E-01   0.73234695526473E-01   0.00000000000000E+00   0.17130714816945E+03   0.42868204782976E+01   0.12305668028090E+04
   0.30136391317187E+01   0.72390140624187E-01   0.61091250222105E-01   0.67599670944758E+00   0.67595992927958E+00   0.72067319400208E+02   0.72233718850527E-01   0.72390140624187E-01   0.72287360825773E-01   0.00000000000000E+00   0.16403803296205E+03   0.42868225438725E+01   0.12305673836767E+04
   0.30155319896078E+01   0.71477900714290E-01   0.11040591131749E+00   0.67453188509105E+00   0.67449351864627E+00   0.71181510594090E+02   0.71335361542214E-01   0.71477900714290E-01   0.71383834694016E-01   0.00000000000000E+00   0.15807990884210E+03   0.42868246257959E+01   0.12305679702410E+04
   0.30174391306692E+01   0.70615374040340E-01   0.10632826221405E+00   0.67307096415586E+00   0.67303291356430E+00   0.70342948587848E+02   0.70484503116405E-01   0.70615374040340E-01   0.70530001624317E-01   0.00000000000000E+00   0.15263423358026E+03   0.42868266428018E+01   0.12305685544830E+04
   0.30193070917924E+01   0.69862964723938E-01   0.94920863777972E-01   0.67173043896310E+00   0.67169191811854E+00   0.69582701291435E+02   0.69728237541314E-01   0.69862964723938E-01   0.69774365935518E-01   0.00000000000000E+00   0.14774141259408E+03   0.42868285781164E+01   0.12305690908812E+04
   0.30212468561619E+01   0.69108396923892E-01   0.96552750834847E-01   0.67033698902692E+00   0.67030062180672E+00   0.68839574421552E+02   0.68979331131299E-01   0.69108396923892E-01   0.69023828343479E-01   0.00000000000000E+00   0.14616746605465E+03   0.42868305245197E+01   0.12305696473997E+04
   0.30231348153842E+01   0.68425843677721E-01   0.83950880247071E-01   0.66903547089531E+00   0.66899969349285E+00   0.68163084709794E+02   0.68299479994145E-01   0.68425843677721E-01   0.68342699866521E-01   0.00000000000000E+00   0.14692323931173E+03   0.42868323690216E+01   0.12305701677711E+04
   0.30250533357660E+01   0.67754804610629E-01   0.85090972214055E-01   0.66772731589387E+00   0.66769217723530E+00   0.67514575227832E+02   0.67639977411779E-01   0.67754804610629E-01   0.67679826834485E-01   0.00000000000000E+00   0.14475540334870E+03   0.42868341857270E+01   0.12305706907776E+04
   0.30269787481748E+01   0.67133080671838E-01   0.79020687212543E-01   0.66645903713148E+00   0.66642432026984E+00   0.66903101805553E+02   0.67022813012775E-01   0.67133080671838E-01   0.67061030085846E-01   0.00000000000000E+00   0.14248838378210E+03   0.42868359704240E+01   0.12305711979203E+04
   0.30289076200569E+01   0.66546815727913E-01   0.82444384782380E-01   0.66520624935958E+00   0.66517258172960E+00   0.66327270132940E+02   0.66442140634599E-01   0.66546815727913E-01   0.66478354749479E-01   0.00000000000000E+00   0.13854096937059E+03   0.42868377151056E+01   0.12305716986158E+04
   0.30308628788062E+01   0.65992305131818E-01   0.82405161172112E-01   0.66397338835210E+00   0.66394100960175E+00   0.65774897156003E+02   0.65888036174292E-01   0.65992305131818E-01   0.65923993742811E-01   0.00000000000000E+00   0.13611285072167E+03   0.42868394589339E+01   0.12305721912446E+04
   0.30328602518798E+01   0.65451450698238E-01   0.92326574429174E-01   0.66272764607497E+00   0.66269571049642E+00   0.65243319983043E+02   0.65352120709955E-01   0.65451450698238E-01   0.65386415555383E-01   0.00000000000000E+00   0.13572751528086E+03   0.42868411967745E+01   0.12305726893643E+04
   0.30348953924866E+01   0.64935113720506E-01   0.82356429196875E-01   0.66148883756055E+00   0.66145716062772E+00   0.64730970450169E+02   0.64837213816530E-01   0.64935113720506E-01   0.64871296813958E-01   0.00000000000000E+00   0.13514506705387E+03   0.42868429377614E+01   0.12305731847842E+04
   0.30369466679986E+01   0.64443232034454E-01   0.89774047817788E-01   0.66025604764375E+00   0.66022473881656E+00   0.64245071314135E+02   0.64348694819158E-01   0.64443232034454E-01   0.64381565988768E-01   0.00000000000000E+00   0.13450024510814E+03   0.42868446576423E+01   0.12305736777529E+04
   0.30390802691492E+01   0.63955487872707E-01   0.82263762847391E-01   0.65899852404853E+00   0.65896839676789E+00   0.63765996636876E+02   0.63865033174001E-01   0.63955487872707E-01   0.63896563857997E-01   0.00000000000000E+00   0.13560380822478E+03   0.42868464194402E+01   0.12305741802897E+04
   0.30412232496928E+01   0.63492807861732E-01   0.83551598656002E-01   0.65775585618118E+00   0.65772581009743E+00   0.63312492416365E+02   0.63407226779735E-01   0.63492807861732E-01   0.63436924660556E-01   0.00000000000000E+00   0.13600430751280E+03   0.42868481589711E+01   0.12305746773244E+04
   0.30434719404006E+01   0.63035872011841E-01   0.76382269846398E-01   0.65647142307398E+00   0.65644092622249E+00   0.62862127039190E+02   0.62953225398103E-01   0.63035872011841E-01   0.62982143739425E-01   0.00000000000000E+00   0.13531703221054E+03   0.42868499531148E+01   0.12305751912780E+04
   0.30457473350051E+01   0.62601483600996E-01   0.73235860820930E-01   0.65519476391746E+00   0.65516335574999E+00   0.62433269237604E+02   0.62521837102234E-01   0.62601483600996E-01   0.62549821167207E-01   0.00000000000000E+00   0.13304341295725E+03   0.42868517393327E+01   0.12305757023062E+04
   0.30481204005340E+01   0.62178514421691E-01   0.68573132933015E-01   0.65388575620834E+00   0.65385389545454E+00   0.62010819706119E+02   0.62098920406834E-01   0.62178514421691E-01   0.62126863396440E-01   0.00000000000000E+00   0.12988871618022E+03   0.42868535815854E+01   0.12305762260903E+04
   0.30504974999210E+01   0.61773070987658E-01   0.68110368469857E-01   0.65258849893123E+00   0.65255573412120E+00   0.61611735039365E+02   0.61696830754588E-01   0.61773070987658E-01   0.61723468893537E-01   0.00000000000000E+00   0.12793784601600E+03   0.42868553980741E+01   0.12305767453548E+04
   0.30528786296708E+01   0.61390274181617E-01   0.72330637309404E-01   0.65130814508892E+00   0.65127637619535E+00   0.61233180113431E+02   0.61315802496833E-01   0.61390274181617E-01   0.61341953070794E-01   0.00000000000000E+00   0.12593404576499E+03   0.42868571958614E+01   0.12305772570980E+04
   0.30552606615306E+01   0.61026379141563E-01   0.71427152355921E-01   0.65004057328570E+00   0.65000885695629E+00   0.60875252202957E+02   0.60955028492448E-01   0.61026379141563E-01   0.60980227551375E-01   0.00000000000000E+00   0.12616472614494E+03   0.42868589659615E+01   0.12305777641057E+04
   0.30576423398612E+01   0.60680701257855E-01   0.69898939359283E-01   0.64879159039941E+00   0.64875934605240E+00   0.60536649376054E+02   0.60612629729613E-01   0.60680701257855E-01   0.60636640608986E-01   0.00000000000000E+00   0.12613437328692E+03   0.42868607184675E+01   0.12305782639100E+04
   0.30600243899880E+01   0.60354073468566E-01   0.67454616395008E-01   0.64755483943567E+00   0.64752235514793E+00   0.60215352436332E+02   0.60288665459478E-01   0.60354073468566E-01   0.60311823512553E-01   0.00000000000000E+00   0.12562319757677E+03   0.42868624513346E+01   0.12305787587064E+04
   0.30624042449056E+01   0.60046000768143E-01   0.65305238020209E-01   0.64633152639487E+00   0.64630010667346E+00   0.59911143074161E+02   0.59982454664019E-01   0.60046000768143E-01   0.60004904497562E-01   0.00000000000000E+00   0.12516564420686E+03   0.42868641632312E+01   0.12305792476058E+04
   0.30647856683517E+01   0.59756741013358E-01   0.65220151808491E-01   0.64512369639820E+00   0.64509215817419E+00   0.59620950782354E+02   0.59692717456734E-01   0.59756741013358E-01   0.59715484155317E-01   0.00000000000000E+00   0.12429913437640E+03   0.42868658592551E+01   0.12305797307852E+04
   0.30671668620015E+01   0.59475773674491E-01   0.68361749384355E-01   0.64392309283370E+00   0.64389059862606E+00   0.59345049103519E+02   0.59414197894272E-01   0.59475773674491E-01   0.59436167671883E-01   0.00000000000000E+00   0.12291143954417E+03   0.42868675351632E+01   0.12305802114090E+04
   0.30695492141333E+01   0.59208910722787E-01   0.69984636094396E-01   0.64273674981774E+00   0.64270534278235E+00   0.59082986227611E+02   0.59149730242139E-01   0.59208910722787E-01   0.59170836134939E-01   0.00000000000000E+00   0.12129364902691E+03   0.42868692024801E+01   0.12305806855113E+04
   0.30719308373944E+01   0.58951901621935E-01   0.67823749262503E-01   0.64155819436313E+00   0.64152745213434E+00   0.58833674074269E+02   0.58896717648441E-01   0.58951901621935E-01   0.58916354028292E-01   0.00000000000000E+00   0.11927073499122E+03   0.42868708514484E+01   0.12305811566676E+04
   0.30743142898432E+01   0.58709417549681E-01   0.69025463667767E-01   0.64038941248117E+00   0.64035812236065E+00   0.58594396207045E+02   0.58655517923915E-01   0.58709417549681E-01   0.58674877342211E-01   0.00000000000000E+00   0.11689736736226E+03   0.42868724872554E+01   0.12305816243995E+04
   0.30767004766027E+01   0.58478911270954E-01   0.65008233555974E-01   0.63922467721392E+00   0.63919407406316E+00   0.58366101251113E+02   0.58426239083571E-01   0.58478911270954E-01   0.58445188122842E-01   0.00000000000000E+00   0.11411824310994E+03   0.42868741105293E+01   0.12305820900188E+04
   0.30790872936925E+01   0.58257340594597E-01   0.66542837636745E-01   0.63806632183781E+00   0.63803790798456E+00   0.58147884286914E+02   0.58206135344601E-01   0.58257340594597E-01   0.58224546033277E-01   0.00000000000000E+00   0.11150193397729E+03   0.42868757211380E+01   0.12305825524853E+04
   0.30814748852734E+01   0.58046908475474E-01   0.65044026469941E-01   0.63692433520339E+00   0.63689500265178E+00   0.57938804227270E+02   0.57996394823707E-01   0.58046908475474E-01   0.58014588251655E-01   0.00000000000000E+00   0.11559335017625E+03   0.42868773229895E+01   0.12305830096474E+04
   0.30838626421390E+01   0.57842052655950E-01   0.64893278616335E-01   0.63578508275884E+00   0.63575475045087E+00   0.57739080757210E+02   0.57793965727185E-01   0.57842052655950E-01   0.57811326575666E-01   0.00000000000000E+00   0.11888589361403E+03   0.42868789121737E+01   0.12305834657483E+04
   0.30862513653869E+01   0.57648632490448E-01   0.66493202559957E-01   0.63465625420361E+00   0.63462577978275E+00   0.57547055306185E+02   0.57601295259937E-01   0.57648632490448E-01   0.57618540934804E-01   0.00000000000000E+00   0.12146925651427E+03   0.42868804936525E+01   0.12305839173365E+04
   0.30886411421384E+01   0.57461581201189E-01   0.63082376593595E-01   0.63353216452724E+00   0.63350210870831E+00   0.57363264046544E+02   0.57415777710439E-01   0.57461581201189E-01   0.57432370877521E-01   0.00000000000000E+00   0.12327214982207E+03   0.42868820663740E+01   0.12305843668050E+04
   0.30910330836196E+01   0.57280690004022E-01   0.64315797904618E-01   0.63241257782026E+00   0.63238275075960E+00   0.57186150053835E+02   0.57236737633357E-01   0.57280690004022E-01   0.57252696472886E-01   0.00000000000000E+00   0.12443979596739E+03   0.42868836320884E+01   0.12305848145482E+04
   0.30934263063550E+01   0.57109464213402E-01   0.66129008301619E-01   0.63129996814337E+00   0.63127086724758E+00   0.57015554982408E+02   0.57065868286460E-01   0.57109464213402E-01   0.57081768260958E-01   0.00000000000000E+00   0.12483726934489E+03   0.42868851899678E+01   0.12305852593016E+04
   0.30958198319360E+01   0.56943187007366E-01   0.60800743227493E-01   0.63019295258605E+00   0.63016461332895E+00   0.56851843950061E+02   0.56900907712466E-01   0.56943187007366E-01   0.56916362506949E-01   0.00000000000000E+00   0.12466791784422E+03   0.42868867384203E+01   0.12305857018031E+04
   0.30982140984052E+01   0.56780917836685E-01   0.67940031682352E-01   0.62908924851609E+00   0.62906115687090E+00   0.56693516478547E+02   0.56740673216069E-01   0.56780917836685E-01   0.56755417016852E-01   0.00000000000000E+00   0.12387706984396E+03   0.42868882782936E+01   0.12305861431857E+04
   0.31006092818699E+01   0.56627330747709E-01   0.60837591954714E-01   0.62799589631318E+00   0.62796966740416E+00   0.56540516647663E+02   0.56587201423970E-01   0.56627330747709E-01   0.56601929143821E-01   0.00000000000000E+00   0.12242559307201E+03   0.42868898157454E+01   0.12305865797815E+04
   0.31030054665126E+01   0.56474939248006E-01   0.63815974007220E-01   0.62689896617455E+00   0.62687425593180E+00   0.56393150194716E+02   0.56437312658695E-01   0.56474939248006E-01   0.56451270678668E-01   0.00000000000000E+00   0.12050283039603E+03   0.42868913398864E+01   0.12305870179461E+04
   0.31054017365223E+01   0.56333484467402E-01   0.63389934644719E-01   0.62581571819561E+00   0.62579163026567E+00   0.56251124161653E+02   0.56295452595821E-01   0.56333484467402E-01   0.56309414359260E-01   0.00000000000000E+00   0.11820397969665E+03   0.42868928612498E+01   0.12305874509963E+04
   0.31077992754826E+01   0.56192285212006E-01   0.65746741005710E-01   0.62472694278515E+00   0.62470229380681E+00   0.56112771413797E+02   0.56155763096288E-01   0.56192285212006E-01   0.56169264667174E-01   0.00000000000000E+00   0.12000275316613E+03   0.42868943703675E+01   0.12305878867309E+04
   0.31101974156299E+01   0.56056252178865E-01   0.62018613338667E-01   0.62364647653525E+00   0.62362259816066E+00   0.55979026707393E+02   0.56020724984155E-01   0.56056252178865E-01   0.56033957028338E-01   0.00000000000000E+00   0.12279678082082E+03   0.42868958769792E+01   0.12305883186092E+04
   0.31125946669818E+01   0.55924769506060E-01   0.63828246508588E-01   0.62257373312405E+00   0.62255025958734E+00   0.55849974881444E+02   0.55890451574889E-01   0.55924769506060E-01   0.55903172110063E-01   0.00000000000000E+00   0.12526303695218E+03   0.42868973778893E+01   0.12305887475446E+04
   0.31149899237901E+01   0.55797559654730E-01   0.62049269614217E-01   0.62150541353594E+00   0.62148157207554E+00   0.55724455840345E+02   0.55763977931382E-01   0.55797559654730E-01   0.55776490902410E-01   0.00000000000000E+00   0.12731098689990E+03   0.42868988697290E+01   0.12305891750196E+04
   0.31173837031208E+01   0.55674374303964E-01   0.61088785895058E-01   0.62044281240454E+00   0.62041886499289E+00   0.55602342654040E+02   0.55641342881989E-01   0.55674374303964E-01   0.55653759394314E-01   0.00000000000000E+00   0.12897803913651E+03   0.42869003551595E+01   0.12305896001025E+04
   0.31197763297719E+01   0.55554951071165E-01   0.62552377325992E-01   0.61938465300302E+00   0.61936087686198E+00   0.55484117808377E+02   0.55522554878393E-01   0.55554951071165E-01   0.55534713928564E-01   0.00000000000000E+00   0.13012571181080E+03   0.42869018332477E+01   0.12305900232977E+04
   0.31221672786989E+01   0.55438503630067E-01   0.61927784407716E-01   0.61833038338816E+00   0.61830664092995E+00   0.55369678929946E+02   0.55407142615100E-01   0.55438503630067E-01   0.55418821627202E-01   0.00000000000000E+00   0.13082306622834E+03   0.42869033051717E+01   0.12305904449921E+04
   0.31245571816953E+01   0.55324602948174E-01   0.62089380391018E-01   0.61728122358406E+00   0.61725694661063E+00   0.55257294546296E+02   0.55293938232145E-01   0.55324602948174E-01   0.55305486685904E-01   0.00000000000000E+00   0.13110616153034E+03   0.42869047721087E+01   0.12305908648698E+04
   0.31269454722293E+01   0.55213612233620E-01   0.62695953945292E-01   0.61623476045930E+00   0.61621120734449E+00   0.55147753681279E+02   0.55183535358050E-01   0.55213612233620E-01   0.55194957965531E-01   0.00000000000000E+00   0.13094531132393E+03   0.42869062333148E+01   0.12305912831655E+04
   0.31293328632770E+01   0.55105844367805E-01   0.61438906531387E-01   0.61519140469108E+00   0.61516812762114E+00   0.55041472923553E+02   0.55076666464298E-01   0.55105844367805E-01   0.55087699569973E-01   0.00000000000000E+00   0.13046621277794E+03   0.42869076872322E+01   0.12305917003974E+04
   0.31317193716067E+01   0.55001071717433E-01   0.63649097054782E-01   0.61415137008940E+00   0.61412777444272E+00   0.54937884188810E+02   0.54972358055963E-01   0.55001071717433E-01   0.54983221890679E-01   0.00000000000000E+00   0.12945788502926E+03   0.42869091340902E+01   0.12305921165387E+04
   0.31341048425006E+01   0.54898557431253E-01   0.60814354222851E-01   0.61311362299135E+00   0.61309081491773E+00   0.54836647834595E+02   0.54870517649416E-01   0.54898557431253E-01   0.54881150032982E-01   0.00000000000000E+00   0.12829328255751E+03   0.42869105765289E+01   0.12305925313225E+04
   0.31364895979364E+01   0.54798513383774E-01   0.61196859887171E-01   0.61208263257143E+00   0.61206119071450E+00   0.54737642718390E+02   0.54770875039761E-01   0.54798513383774E-01   0.54781416630612E-01   0.00000000000000E+00   0.12675973437410E+03   0.42869120171593E+01   0.12305929431722E+04
   0.31388739184603E+01   0.54700303756399E-01   0.60402354845431E-01   0.61105684436495E+00   0.61103384367855E+00   0.54641083114116E+02   0.54673523289042E-01   0.54700303756399E-01   0.54683734015032E-01   0.00000000000000E+00   0.12492828341795E+03   0.42869134513303E+01   0.12305933541110E+04
   0.31412583773517E+01   0.54605436765694E-01   0.60740814635474E-01   0.61003674011147E+00   0.61001147507137E+00   0.54546591034673E+02   0.54578745958254E-01   0.54605436765694E-01   0.54588944704291E-01   0.00000000000000E+00   0.12284466180774E+03   0.42869148831837E+01   0.12305937630584E+04
   0.31436421733246E+01   0.54511486349565E-01   0.60371279054374E-01   0.60901346994740E+00   0.60898813099186E+00   0.54454262829383E+02   0.54485675532877E-01   0.54511486349565E-01   0.54495599325783E-01   0.00000000000000E+00   0.12063325078202E+03   0.42869163092716E+01   0.12305941723961E+04
   0.31460257036041E+01   0.54421573081755E-01   0.61485329113313E-01   0.60799588440050E+00   0.60797170692573E+00   0.54363825313023E+02   0.54395614788833E-01   0.54421573081755E-01   0.54405560338341E-01   0.00000000000000E+00   0.11829043101867E+03   0.42869177337842E+01   0.12305945789657E+04
   0.31484093064305E+01   0.54330620793149E-01   0.59961975189711E-01   0.60697822747758E+00   0.60695338231992E+00   0.54275117926305E+02   0.54305778974128E-01   0.54330620793149E-01   0.54315336095341E-01   0.00000000000000E+00   0.11570968852286E+03   0.42869191516694E+01   0.12305949862955E+04
   0.31507928224661E+01   0.54243559521587E-01   0.61953558372598E-01   0.60596862405924E+00   0.60594241784202E+00   0.54188172548303E+02   0.54218717894688E-01   0.54243559521587E-01   0.54228269033937E-01   0.00000000000000E+00   0.11320501545770E+03   0.42869205678394E+01   0.12305953906813E+04
   0.31531766794518E+01   0.54155996837363E-01   0.60297253603918E-01   0.60495388048559E+00   0.60492895204363E+00   0.54102954508762E+02   0.54132167710842E-01   0.54155996837363E-01   0.54141413386986E-01   0.00000000000000E+00   0.11050205445666E+03   0.42869219766544E+01   0.12305957960676E+04
   0.31555610955475E+01   0.54072269279392E-01   0.60685737456415E-01   0.60394434546924E+00   0.60392177659962E+00   0.54019437626495E+02   0.54048577451994E-01   0.54072269279392E-01   0.54057795255491E-01   0.00000000000000E+00   0.10775467605587E+03   0.42869233841881E+01   0.12305961989378E+04
   0.31579464417596E+01   0.53989042662239E-01   0.59965068759364E-01   0.60293639615998E+00   0.60291466510526E+00   0.53937282331297E+02   0.53965828707172E-01   0.53989042662239E-01   0.53974876415879E-01   0.00000000000000E+00   0.10492996870137E+03   0.42869247878425E+01   0.12305966017824E+04
   0.31603319302467E+01   0.53907563047740E-01   0.60436398909616E-01   0.60193372325324E+00   0.60191069697407E+00   0.53856361611218E+02   0.53884631421037E-01   0.53907563047740E-01   0.53893537893991E-01   0.00000000000000E+00   0.10340057327417E+03   0.42869261880428E+01   0.12305970033697E+04
   0.31627180088477E+01   0.53826679412069E-01   0.59003388872117E-01   0.60093198392128E+00   0.60090887611864E+00   0.53776903897942E+02   0.53804317640390E-01   0.53826679412069E-01   0.53813034779410E-01   0.00000000000000E+00   0.10500713336277E+03   0.42869275859157E+01   0.12305974040980E+04
   0.31651051754992E+01   0.53748726927080E-01   0.60249428975698E-01   0.59993323352202E+00   0.59991084101446E+00   0.53698972428060E+02   0.53726457793250E-01   0.53748726927080E-01   0.53735156382537E-01   0.00000000000000E+00   0.10655412573596E+03   0.42869289833070E+01   0.12305978033120E+04
   0.31674931145547E+01   0.53671154786553E-01   0.59920845492127E-01   0.59893475691649E+00   0.59891225481997E+00   0.53622241321289E+02   0.53649285006826E-01   0.53671154786553E-01   0.53657889806635E-01   0.00000000000000E+00   0.10774545914541E+03   0.42869303760769E+01   0.12305982027465E+04
   0.31698823875273E+01   0.53594583966122E-01   0.62301812469609E-01   0.59793620839665E+00   0.59791260900229E+00   0.53546703419214E+02   0.53573302350095E-01   0.53594583966122E-01   0.53581654808858E-01   0.00000000000000E+00   0.10896528672641E+03   0.42869317632732E+01   0.12305986026049E+04
   0.31722729405032E+01   0.53519330126484E-01   0.59994376921569E-01   0.59693865830105E+00   0.59691475942167E+00   0.53472181792010E+02   0.53498398049007E-01   0.53519330126484E-01   0.53506640921847E-01   0.00000000000000E+00   0.11007520574270E+03   0.42869331488825E+01   0.12305990017447E+04
   0.31746650102965E+01   0.53445468972407E-01   0.57656028448002E-01   0.59594611353729E+00   0.59592324999199E+00   0.53398916777720E+02   0.53424797424142E-01   0.53445468972407E-01   0.53432969473369E-01   0.00000000000000E+00   0.11096055130844E+03   0.42869345358044E+01   0.12305993983485E+04
   0.31770574823238E+01   0.53372468737995E-01   0.59343654593752E-01   0.59495660324618E+00   0.59493494438449E+00   0.53326702450369E+02   0.53352119123461E-01   0.53372468737995E-01   0.53360169420770E-01   0.00000000000000E+00   0.11170523441026E+03   0.42869359198843E+01   0.12305997936707E+04
   0.31794502708406E+01   0.53300544884613E-01   0.57883813625312E-01   0.59396918770490E+00   0.59394870095539E+00   0.53255214123039E+02   0.53280300336373E-01   0.53300544884613E-01   0.53288348278594E-01   0.00000000000000E+00   0.11226021031923E+03   0.42869373009456E+01   0.12306001881681E+04
   0.31818438587909E+01   0.53229078191658E-01   0.59653447880904E-01   0.59298101506846E+00   0.59296150293067E+00   0.53184950671148E+02   0.53209469356817E-01   0.53229078191658E-01   0.53217284010614E-01   0.00000000000000E+00   0.11274835439415E+03   0.42869386784815E+01   0.12306005830473E+04
   0.31842373611167E+01   0.53159669776329E-01   0.59429558728861E-01   0.59199615799357E+00   0.59197701185044E+00   0.53115781654092E+02   0.53140041101179E-01   0.53159669776329E-01   0.53147862022814E-01   0.00000000000000E+00   0.11294523780031E+03   0.42869400537741E+01   0.12306009768437E+04
   0.31866303262338E+01   0.53089594764691E-01   0.61550502568655E-01   0.59100918274207E+00   0.59098916480587E+00   0.53047146813635E+02   0.53070685095372E-01   0.53089594764691E-01   0.53078240215886E-01   0.00000000000000E+00   0.11300219189487E+03   0.42869414227874E+01   0.12306013719825E+04
   0.31890230411185E+01   0.53021620045640E-01   0.57313628602140E-01   0.59002936809563E+00   0.59000820350131E+00   0.52978996271276E+02   0.53002540362286E-01   0.53021620045640E-01   0.53010222376730E-01   0.00000000000000E+00   0.11297672220695E+03   0.42869427921618E+01   0.12306017643671E+04
   0.31914160317285E+01   0.52953752756668E-01   0.60066831216680E-01   0.58904977501565E+00   0.58902823108271E+00   0.52912030049201E+02   0.52935255213423E-01   0.52953752756668E-01   0.52942747470414E-01   0.00000000000000E+00   0.11274485639598E+03   0.42869441578492E+01   0.12306021563560E+04
   0.31938091074814E+01   0.52887975123271E-01   0.57849864035343E-01   0.58807420917399E+00   0.58805337673006E+00   0.52845920432876E+02   0.52869356322976E-01   0.52887975123271E-01   0.52876831550650E-01   0.00000000000000E+00   0.11235031606999E+03   0.42869455226667E+01   0.12306025462978E+04
   0.31962020126836E+01   0.52820782013919E-01   0.58915751873760E-01   0.58709783004753E+00   0.58707673824903E+00   0.52780332314325E+02   0.52803036372759E-01   0.52820782013919E-01   0.52810195036119E-01   0.00000000000000E+00   0.11176772041700E+03   0.42869468824334E+01   0.12306029369532E+04
   0.31985952469249E+01   0.52756286943517E-01   0.58229284736904E-01   0.58612706542960E+00   0.58610535138190E+00   0.52715180804621E+02   0.52738156244500E-01   0.52756286943517E-01   0.52745498746648E-01   0.00000000000000E+00   0.11193396307411E+03   0.42869482415291E+01   0.12306033255079E+04
   0.32009893862982E+01   0.52690409445283E-01   0.60640701554978E-01   0.58515105230345E+00   0.58512967942262E+00   0.52650635674126E+02   0.52672902694874E-01   0.52690409445283E-01   0.52680033222830E-01   0.00000000000000E+00   0.11339929326227E+03   0.42869495947071E+01   0.12306037157767E+04
   0.32033833617122E+01   0.52626608316440E-01   0.56499577352974E-01   0.58418109793553E+00   0.58416066173536E+00   0.52586943577129E+02   0.52609185111890E-01   0.52626608316440E-01   0.52616209948186E-01   0.00000000000000E+00   0.11476750322695E+03   0.42869509482515E+01   0.12306041033838E+04
   0.32057769822432E+01   0.52562037388887E-01   0.59835506538870E-01   0.58321300352975E+00   0.58319230173377E+00   0.52523508501626E+02   0.52545058340694E-01   0.52562037388887E-01   0.52552003777050E-01   0.00000000000000E+00   0.11599282543417E+03   0.42869522987416E+01   0.12306044907278E+04
   0.32081709690911E+01   0.52499471055667E-01   0.57234840462557E-01   0.58224874857655E+00   0.58222725647199E+00   0.52460541622319E+02   0.52482267549146E-01   0.52499471055667E-01   0.52489320801102E-01   0.00000000000000E+00   0.11714668397615E+03   0.42869536484322E+01   0.12306048767459E+04
   0.32105651703597E+01   0.52435219185629E-01   0.59824439245511E-01   0.58128069591210E+00   0.58125988920425E+00   0.52397999621412E+02   0.52418808982455E-01   0.52435219185629E-01   0.52425548544505E-01   0.00000000000000E+00   0.11825939574440E+03   0.42869549940502E+01   0.12306052636928E+04
   0.32129594775052E+01   0.52373488807345E-01   0.58568158372091E-01   0.58031656515584E+00   0.58029613018473E+00   0.52335549308612E+02   0.52356777314684E-01   0.52373488807345E-01   0.52363607286223E-01   0.00000000000000E+00   0.11921705325658E+03   0.42869563383780E+01   0.12306056491964E+04
   0.32153538403103E+01   0.52310267547767E-01   0.59536936387909E-01   0.57935134885140E+00   0.57933032190474E+00   0.52273358449280E+02   0.52294027656719E-01   0.52310267547767E-01   0.52300782066471E-01   0.00000000000000E+00   0.11999176955099E+03   0.42869576778619E+01   0.12306060355197E+04
   0.32177485918647E+01   0.52248939058409E-01   0.56669378900343E-01   0.57839245861377E+00   0.57837074502541E+00   0.52211909058272E+02   0.52232759828729E-01   0.52248939058409E-01   0.52239463358112E-01   0.00000000000000E+00   0.12072505239992E+03   0.42869590175209E+01   0.12306064193504E+04
   0.32201437130316E+01   0.52187353106798E-01   0.57533756010455E-01   0.57743618598276E+00   0.57741501665802E+00   0.52150715866829E+02   0.52171356306265E-01   0.52187353106798E-01   0.52177938955091E-01   0.00000000000000E+00   0.12137855424786E+03   0.42869603561366E+01   0.12306068016418E+04
   0.32225390098697E+01   0.52125328885170E-01   0.56369592244701E-01   0.57648048888718E+00   0.57645992680760E+00   0.52089321939949E+02   0.52109588269428E-01   0.52125328885170E-01   0.52116128587546E-01   0.00000000000000E+00   0.12189182480396E+03   0.42869616917851E+01   0.12306071836777E+04
   0.32249348955709E+01   0.52064152466637E-01   0.58333498395435E-01   0.57552589020845E+00   0.57550640208811E+00   0.52028400798529E+02   0.52048472151011E-01   0.52064152466637E-01   0.52055015363245E-01   0.00000000000000E+00   0.12230021505903E+03   0.42869630247337E+01   0.12306075650876E+04
   0.32273314467009E+01   0.52003194353960E-01   0.59199400533044E-01   0.57456909565121E+00   0.57455090906693E+00   0.51967757768376E+02   0.51987609137796E-01   0.52003194353960E-01   0.51994092944107E-01   0.00000000000000E+00   0.12258212200130E+03   0.42869643528896E+01   0.12306079472848E+04
   0.32297290837785E+01   0.51940804726187E-01   0.57986188814615E-01   0.57361010055414E+00   0.57359311019058E+00   0.51907043444023E+02   0.51926043331489E-01   0.51940804726187E-01   0.51932230908070E-01   0.00000000000000E+00   0.12281399091520E+03   0.42869656778406E+01   0.12306083304044E+04
   0.32321262572613E+01   0.51881318035020E-01   0.57415125683368E-01   0.57266069063339E+00   0.57264498019690E+00   0.51846485804440E+02   0.51865964908862E-01   0.51881318035020E-01   0.51872354400062E-01   0.00000000000000E+00   0.12300019520750E+03   0.42869670055342E+01   0.12306087096564E+04
   0.32345223571756E+01   0.51819674089687E-01   0.55700788742017E-01   0.57171129546238E+00   0.57169616926520E+00   0.51786261530882E+02   0.51805010807708E-01   0.51819674089687E-01   0.51811171409637E-01   0.00000000000000E+00   0.12311240569012E+03   0.42869683280420E+01   0.12306090891807E+04
   0.32369179762638E+01   0.51759865678739E-01   0.58481894780118E-01   0.57076683839726E+00   0.57075181569789E+00   0.51726034863137E+02   0.51744868002136E-01   0.51759865678739E-01   0.51751153509780E-01   0.00000000000000E+00   0.12300609460552E+03   0.42869696491724E+01   0.12306094669222E+04
   0.32393133813115E+01   0.51698917978418E-01   0.57397127326134E-01   0.56981963843203E+00   0.56980418599162E+00   0.51665790201260E+02   0.51684291128716E-01   0.51698917978418E-01   0.51690455409832E-01   0.00000000000000E+00   0.12283696980937E+03   0.42869709656839E+01   0.12306098459741E+04
   0.32417084258619E+01   0.51638534341899E-01   0.58476181477830E-01   0.56887468941643E+00   0.56885891664481E+00   0.51605816980716E+02   0.51624112884387E-01   0.51638534341899E-01   0.51630225076186E-01   0.00000000000000E+00   0.12266390137412E+03   0.42869722809264E+01   0.12306102240818E+04
   0.32441031163372E+01   0.51578656173484E-01   0.55719296376276E-01   0.56793408658440E+00   0.56791796797062E+00   0.51546084535677E+02   0.51564410523977E-01   0.51578656173484E-01   0.51570415773212E-01   0.00000000000000E+00   0.12230712898851E+03   0.42869735955566E+01   0.12306106004613E+04
   0.32464975067491E+01   0.51518704104147E-01   0.57411270913226E-01   0.56699582165503E+00   0.56697983781928E+00   0.51486355043853E+02   0.51504572128203E-01   0.51518704104147E-01   0.51510508343316E-01   0.00000000000000E+00   0.12187325075241E+03   0.42869749089139E+01   0.12306109757133E+04
   0.32488919138715E+01   0.51458431244020E-01   0.56270311460319E-01   0.56605813051434E+00   0.56604184536692E+00   0.51426273972142E+02   0.51444376293618E-01   0.51458431244020E-01   0.51450335131185E-01   0.00000000000000E+00   0.12137018204625E+03   0.42869762182770E+01   0.12306113509103E+04
   0.32512866846766E+01   0.51398231550689E-01   0.59142160870889E-01   0.56511984578718E+00   0.56510308651890E+00   0.51366361589704E+02   0.51384261413406E-01   0.51398231550689E-01   0.51390249437760E-01   0.00000000000000E+00   0.12086840960202E+03   0.42869775233532E+01   0.12306117264138E+04
   0.32536820853512E+01   0.51338489673902E-01   0.56548795921477E-01   0.56418244337705E+00   0.56416550679616E+00   0.51306931522682E+02   0.51324668166220E-01   0.51338489673902E-01   0.51330580271737E-01   0.00000000000000E+00   0.12027767421435E+03   0.42869788265864E+01   0.12306121014457E+04
   0.32560776003071E+01   0.51278692053574E-01   0.56714317370001E-01   0.56324908197943E+00   0.56323172067731E+00   0.51247498480647E+02   0.51265107387763E-01   0.51278692053574E-01   0.51270887053129E-01   0.00000000000000E+00   0.11953617957893E+03   0.42869801296270E+01   0.12306124749602E+04
   0.32584729908253E+01   0.51218703160691E-01   0.57735089179414E-01   0.56231673498736E+00   0.56229873884495E+00   0.51187767031695E+02   0.51205201509549E-01   0.51218703160691E-01   0.51210955004762E-01   0.00000000000000E+00   0.11878316266896E+03   0.42869814294212E+01   0.12306128481529E+04
   0.32608686982829E+01   0.51158737783843E-01   0.55522081940839E-01   0.56138646312863E+00   0.56136825751984E+00   0.51128132848246E+02   0.51145351780915E-01   0.51158737783843E-01   0.51151062114925E-01   0.00000000000000E+00   0.11796500206968E+03   0.42869827272265E+01   0.12306132203454E+04
   0.32632648526603E+01   0.51098857405521E-01   0.58176689138897E-01   0.56045591823754E+00   0.56043831561477E+00   0.51068821554141E+02   0.51085641545450E-01   0.51098857405521E-01   0.51091313491402E-01   0.00000000000000E+00   0.11710566285692E+03   0.42869840225326E+01   0.12306135923222E+04
   0.32656609868192E+01   0.51039571396880E-01   0.54943016682914E-01   0.55952842207009E+00   0.55951096910208E+00   0.51009450995398E+02   0.51026365220040E-01   0.51039571396880E-01   0.51032056266671E-01   0.00000000000000E+00   0.11620285216669E+03   0.42869853159070E+01   0.12306139632608E+04
   0.32680577730975E+01   0.50979875151206E-01   0.57519016632153E-01   0.55860212886347E+00   0.55858489098981E+00   0.50950089253535E+02   0.50966858687563E-01   0.50979875151206E-01   0.50972496670198E-01   0.00000000000000E+00   0.11528175737814E+03   0.42869866071037E+01   0.12306143336921E+04
   0.32704552266236E+01   0.50920384232182E-01   0.54242306419976E-01   0.55767785243838E+00   0.55766138129951E+00   0.50890720587184E+02   0.50907438680673E-01   0.50920384232182E-01   0.50913026999796E-01   0.00000000000000E+00   0.11429420274548E+03   0.42869878967602E+01   0.12306147030959E+04
   0.32728530774619E+01   0.50860846341846E-01   0.58309258891659E-01   0.55675345276849E+00   0.55673830100062E+00   0.50831486941953E+02   0.50847969696197E-01   0.50860846341846E-01   0.50853526811763E-01   0.00000000000000E+00   0.11317594734971E+03   0.42869891842404E+01   0.12306150723281E+04
   0.32752518193178E+01   0.50801147516935E-01   0.54148210643352E-01   0.55583001844126E+00   0.55581540724186E+00   0.50772330552748E+02   0.50788571486124E-01   0.50801147516935E-01   0.50794020034782E-01   0.00000000000000E+00   0.11207291165008E+03   0.42869904695987E+01   0.12306154414856E+04
   0.32776517846754E+01   0.50741835036041E-01   0.56868848248350E-01   0.55491142788894E+00   0.55489646549007E+00   0.50712865485488E+02   0.50729244673154E-01   0.50741835036041E-01   0.50734681366859E-01   0.00000000000000E+00   0.11094623700933E+03   0.42869917551761E+01   0.12306158090623E+04
   0.32800530228494E+01   0.50682106284513E-01   0.54888021876393E-01   0.55399227621283E+00   0.55397712602506E+00   0.50653336406941E+02   0.50669590774663E-01   0.50682106284513E-01   0.50675021154169E-01   0.00000000000000E+00   0.10979499512688E+03   0.42869930386538E+01   0.12306161767980E+04
   0.32824556309441E+01   0.50622776861292E-01   0.58008398194349E-01   0.55307236065445E+00   0.55305774612839E+00   0.50594006387511E+02   0.50610186503962E-01   0.50622776861292E-01   0.50615660409615E-01   0.00000000000000E+00   0.10862279968799E+03   0.42869943202929E+01   0.12306165445500E+04
   0.32848592643365E+01   0.50562222978792E-01   0.57065720501545E-01   0.55214919522075E+00   0.55213480879612E+00   0.50534885164699E+02   0.50550260555114E-01   0.50562222978792E-01   0.50555471894135E-01   0.00000000000000E+00   0.10739791466480E+03   0.42869955974589E+01   0.12306169137249E+04
   0.32872639009352E+01   0.50503336615479E-01   0.55544935411727E-01   0.55123410463170E+00   0.55121894469721E+00   0.50475496133014E+02   0.50491125675752E-01   0.50503336615479E-01   0.50496383330638E-01   0.00000000000000E+00   0.10616598559720E+03   0.42869968757650E+01   0.12306172800706E+04
   0.32896690061584E+01   0.50443073841126E-01   0.56167586267634E-01   0.55031781621709E+00   0.55030226883576E+00   0.50416074138707E+02   0.50431268001348E-01   0.50443073841126E-01   0.50436434732131E-01   0.00000000000000E+00   0.10576697207266E+03   0.42869981502988E+01   0.12306176467409E+04
   0.32920748507198E+01   0.50384973203988E-01   0.54990993589440E-01   0.54940698129478E+00   0.54939117486578E+00   0.50356871241327E+02   0.50372678348970E-01   0.50384973203988E-01   0.50378025852427E-01   0.00000000000000E+00   0.10719156070818E+03   0.42869994255192E+01   0.12306180111785E+04
   0.32944813674050E+01   0.50323955562478E-01   0.56510263260484E-01   0.54849184784584E+00   0.54847561850571E+00   0.50297531066138E+02   0.50312506766386E-01   0.50323955562478E-01   0.50317563966612E-01   0.00000000000000E+00   0.10838884575435E+03   0.42870006962595E+01   0.12306183774011E+04
   0.32968884043369E+01   0.50266376144762E-01   0.55077659747834E-01   0.54758461217846E+00   0.54756790947110E+00   0.50238042496537E+02   0.50254045508243E-01   0.50266376144762E-01   0.50259397009677E-01   0.00000000000000E+00   0.10929590862273E+03   0.42870019690050E+01   0.12306187404847E+04
   0.32992946524099E+01   0.50204563470934E-01   0.55987618048615E-01   0.54667053940983E+00   0.54665390972683E+00   0.50178609819501E+02   0.50193417848178E-01   0.50204563470934E-01   0.50198417505665E-01   0.00000000000000E+00   0.11002098460962E+03   0.42870032330384E+01   0.12306191060846E+04
   0.33017001272189E+01   0.50147691794825E-01   0.54569738564146E-01   0.54576876262850E+00   0.54575226439342E+00   0.50119580045382E+02   0.50135464893999E-01   0.50147691794825E-01   0.50140785249261E-01   0.00000000000000E+00   0.11063506326485E+03   0.42870044999061E+01   0.12306194667427E+04
   0.33041046123672E+01   0.50086159158968E-01   0.54254737517587E-01   0.54486066658101E+00   0.54484450047492E+00   0.50060715172046E+02   0.50075259663833E-01   0.50086159158968E-01   0.50080077184362E-01   0.00000000000000E+00   0.11108921376557E+03   0.42870057597968E+01   0.12306198298483E+04
   0.33065081825924E+01   0.50028717445360E-01   0.55240140091573E-01   0.54396221282173E+00   0.54394628741505E+00   0.50001610095714E+02   0.50016923190992E-01   0.50028717445360E-01   0.50022068879758E-01   0.00000000000000E+00   0.11120785786952E+03   0.42870070220110E+01   0.12306201891335E+04
   0.33089113369111E+01   0.49968043781127E-01   0.53453765214316E-01   0.54306054068689E+00   0.54304449557155E+00   0.49942320512712E+02   0.49956847869775E-01   0.49968043781127E-01   0.49961820287717E-01   0.00000000000000E+00   0.11118826919791E+03   0.42870082782449E+01   0.12306205498502E+04
   0.33113141199299E+01   0.49909339525909E-01   0.57445342920210E-01   0.54216151114598E+00   0.54214564583590E+00   0.49883224377130E+02   0.49897860846797E-01   0.49909339525909E-01   0.49902900646326E-01   0.00000000000000E+00   0.11110616102302E+03   0.42870095327644E+01   0.12306209093901E+04
   0.33137162071435E+01   0.49849300925895E-01   0.55273411593211E-01   0.54125829428744E+00   0.54124272761663E+00   0.49824334284264E+02   0.49838443158058E-01   0.49849300925895E-01   0.49843234178662E-01   0.00000000000000E+00   0.11085901409951E+03   0.42870107815167E+01   0.12306212705574E+04
   0.33161174488663E+01   0.49790830497410E-01   0.55394682093927E-01   0.54036215497351E+00   0.54034698175457E+00   0.49765362817529E+02   0.49779702338751E-01   0.49790830497410E-01   0.49784598488675E-01   0.00000000000000E+00   0.11042464127491E+03   0.42870120307395E+01   0.12306216288558E+04
   0.33185178440574E+01   0.49731512526898E-01   0.53336887267932E-01   0.53946808372682E+00   0.53945317389450E+00   0.49706490443192E+02   0.49720612380700E-01   0.49731512526898E-01   0.49725453713118E-01   0.00000000000000E+00   0.10985354559756E+03   0.42870132765543E+01   0.12306219863789E+04
   0.33209175865879E+01   0.49673284301039E-01   0.56717660707942E-01   0.53857582465326E+00   0.53856163401669E+00   0.49647770623932E+02   0.49662112720841E-01   0.49673284301039E-01   0.49667071039699E-01   0.00000000000000E+00   0.10925902023460E+03   0.42870145203503E+01   0.12306223429948E+04
   0.33233169961248E+01   0.49613645492724E-01   0.53137741858052E-01   0.53768256653655E+00   0.53766863491604E+00   0.49589157539652E+02   0.49603028540998E-01   0.49613645492724E-01   0.49607760788571E-01   0.00000000000000E+00   0.10847184825403E+03   0.42870157609078E+01   0.12306227001945E+04
   0.33257154663414E+01   0.49555176311389E-01   0.56423152058653E-01   0.53679552529272E+00   0.53678092747628E+00   0.49530380872004E+02   0.49544404223721E-01   0.49555176311389E-01   0.49549127783182E-01   0.00000000000000E+00   0.10752998957426E+03   0.42870170011634E+01   0.12306230552775E+04
   0.33281129986045E+01   0.49496216680874E-01   0.51704543574247E-01   0.53591058905279E+00   0.53589532331447E+00   0.49471421093574E+02   0.49485453199178E-01   0.49496216680874E-01   0.49490194787132E-01   0.00000000000000E+00   0.10653825801156E+03   0.42870182380885E+01   0.12306234095191E+04
   0.33305097200118E+01   0.49436864777183E-01   0.57803194149404E-01   0.53502363529139E+00   0.53500881865460E+00   0.49412657055713E+02   0.49426383175553E-01   0.49436864777183E-01   0.49431076688815E-01   0.00000000000000E+00   0.10552751171678E+03   0.42870194703009E+01   0.12306237641210E+04
   0.33329058200625E+01   0.49378640465628E-01   0.52092562214817E-01   0.53413983952847E+00   0.53412600459331E+00   0.49354109133479E+02   0.49367931669388E-01   0.49378640465628E-01   0.49372695800037E-01   0.00000000000000E+00   0.10438693500176E+03   0.42870207015745E+01   0.12306241172466E+04
   0.33353016367914E+01   0.49319066096142E-01   0.55117901623527E-01   0.53325817003535E+00   0.53324464938285E+00   0.49295483791231E+02   0.49308817547836E-01   0.49319066096142E-01   0.49313387826720E-01   0.00000000000000E+00   0.10308147078773E+03   0.42870219306899E+01   0.12306244697887E+04
   0.33376972699138E+01   0.49260986180710E-01   0.53733425132645E-01   0.53238010313782E+00   0.53236623032077E+00   0.49236715634818E+02   0.49250383410018E-01   0.49260986180710E-01   0.49255080385621E-01   0.00000000000000E+00   0.10182751199951E+03   0.42870231576247E+01   0.12306248211563E+04
   0.33400927783579E+01   0.49201784360384E-01   0.54603376897020E-01   0.53150096419265E+00   0.53148672392764E+00   0.49178134342335E+02   0.49191533155118E-01   0.49201784360384E-01   0.49196138792199E-01   0.00000000000000E+00   0.10047939273694E+03   0.42870243803200E+01   0.12306251729589E+04
   0.33424885142186E+01   0.49143474364426E-01   0.53584344279266E-01   0.53062452480716E+00   0.53061054919458E+00   0.49119731061530E+02   0.49133170680517E-01   0.49143474364426E-01   0.49137794215532E-01   0.00000000000000E+00   0.99001293802001E+02   0.42870256031351E+01   0.12306255234288E+04
   0.33448847634945E+01   0.49085120929597E-01   0.54753006026880E-01   0.52974969637792E+00   0.52973546488205E+00   0.49061154401132E+02   0.49074733971315E-01   0.49085120929597E-01   0.49079355952211E-01   0.00000000000000E+00   0.98943075905302E+02   0.42870268241865E+01   0.12306258734625E+04
   0.33472814139259E+01   0.49025559724168E-01   0.54658961692689E-01   0.52887306492959E+00   0.52885840477476E+00   0.49002501553171E+02   0.49015602743289E-01   0.49025559724168E-01   0.49020071380190E-01   0.00000000000000E+00   0.99078286620541E+02   0.42870280408119E+01   0.12306262242865E+04
   0.33496786312781E+01   0.48967652331502E-01   0.54328372134328E-01   0.52800038574824E+00   0.52798566735137E+00   0.48944000006426E+02   0.48957439637576E-01   0.48967652331502E-01   0.48962012463793E-01   0.00000000000000E+00   0.99055410130072E+02   0.42870292572439E+01   0.12306265733815E+04
   0.33520765317824E+01   0.48908496449861E-01   0.52421619440871E-01   0.52712877506361E+00   0.52711408946339E+00   0.48885423112383E+02   0.48898613878787E-01   0.48908496449861E-01   0.48903089152613E-01   0.00000000000000E+00   0.98885667057366E+02   0.42870304717351E+01   0.12306269220127E+04
   0.33544750668733E+01   0.48850506326072E-01   0.55850985853712E-01   0.52625986766467E+00   0.52624522627623E+00   0.48826613542877E+02   0.48840231876518E-01   0.48850506326072E-01   0.48844797307009E-01   0.00000000000000E+00   0.98753349340808E+02   0.42870316852651E+01   0.12306272695579E+04
   0.33568745897216E+01   0.48790182954940E-01   0.52709954444856E-01   0.52538633355166E+00   0.52537254142703E+00   0.48767876538194E+02   0.48780639323484E-01   0.48790182954940E-01   0.48784920860743E-01   0.00000000000000E+00   0.99607165237659E+02   0.42870328943911E+01   0.12306276186319E+04
   0.33592750705683E+01   0.48732122351932E-01   0.53616089919840E-01   0.52452019310469E+00   0.52450764456981E+00   0.48709343669866E+02   0.48722216856358E-01   0.48732122351932E-01   0.48726644411305E-01   0.00000000000000E+00   0.10040860978949E+03   0.42870341053060E+01   0.12306279645906E+04
   0.33616764773842E+01   0.48673221003929E-01   0.51640338177559E-01   0.52365521264127E+00   0.52364316147955E+00   0.48650740482303E+02   0.48663401226804E-01   0.48673221003929E-01   0.48667840333123E-01   0.00000000000000E+00   0.10111430933769E+03   0.42870353135622E+01   0.12306283103839E+04
   0.33640787860004E+01   0.48614149560376E-01   0.53629209603026E-01   0.52279164186566E+00   0.52277977598666E+00   0.48591899343955E+02   0.48604423560613E-01   0.48614149560376E-01   0.48608822724334E-01   0.00000000000000E+00   0.10175276815348E+03   0.42870365204775E+01   0.12306286557381E+04
   0.33664810848249E+01   0.48555364154211E-01   0.52476309724449E-01   0.52192909940886E+00   0.52191732929663E+00   0.48533089096695E+02   0.48545650773128E-01   0.48555364154211E-01   0.48550015902081E-01   0.00000000000000E+00   0.10229082806691E+03   0.42870377248671E+01   0.12306290007167E+04
   0.33688821734947E+01   0.48496555502181E-01   0.53866626438421E-01   0.52106798844741E+00   0.52105603893048E+00   0.48474397168214E+02   0.48486862909980E-01   0.48496555502181E-01   0.48491235001724E-01   0.00000000000000E+00   0.10276825891034E+03   0.42870389254871E+01   0.12306293452329E+04
   0.33712820718562E+01   0.48437352853953E-01   0.53523787399473E-01   0.52020743772867E+00   0.52019461104939E+00   0.48415533803306E+02   0.48427868809283E-01   0.48437352853953E-01   0.48432176804977E-01   0.00000000000000E+00   0.10322279409871E+03   0.42870401218009E+01   0.12306296898040E+04
   0.33736806152733E+01   0.48378498748790E-01   0.53112731677917E-01   0.51935079909593E+00   0.51933730380625E+00   0.48356462932978E+02   0.48368943996665E-01   0.48378498748790E-01   0.48373255444166E-01   0.00000000000000E+00   0.10357233407950E+03   0.42870413167856E+01   0.12306300327269E+04
   0.33760780824216E+01   0.48319302119393E-01   0.51720207025346E-01   0.51849606966919E+00   0.51848284886844E+00   0.48297359844877E+02   0.48309830858534E-01   0.48319302119393E-01   0.48314120003149E-01   0.00000000000000E+00   0.10382763494616E+03   0.42870425096946E+01   0.12306303745089E+04
   0.33784747310259E+01   0.48260242085280E-01   0.54174729409797E-01   0.51764149615653E+00   0.51762922670424E+00   0.48238421391083E+02   0.48250794511826E-01   0.48260242085280E-01   0.48255097009732E-01   0.00000000000000E+00   0.10401081371005E+03   0.42870436993889E+01   0.12306307159578E+04
   0.33808703796336E+01   0.48201117972676E-01   0.51853865102788E-01   0.51678927858651E+00   0.51677741756732E+00   0.48179520891175E+02   0.48191714957459E-01   0.48201117972676E-01   0.48195972590366E-01   0.00000000000000E+00   0.10417588797540E+03   0.42870448863378E+01   0.12306310566814E+04
   0.33832650126948E+01   0.48141512384517E-01   0.53233121358641E-01   0.51593933953909E+00   0.51592748752794E+00   0.48120379474517E+02   0.48132263421615E-01   0.48141512384517E-01   0.48136450491724E-01   0.00000000000000E+00   0.10429337150305E+03   0.42870460710846E+01   0.12306313966534E+04
   0.33856588791879E+01   0.48082487340021E-01   0.54707051764085E-01   0.51508848663107E+00   0.51507719199955E+00   0.48061098628519E+02   0.48073055247180E-01   0.48082487340021E-01   0.48077331876244E-01   0.00000000000000E+00   0.10437605692194E+03   0.42870472525796E+01   0.12306317367717E+04
   0.33880523867878E+01   0.48022476513622E-01   0.52845274577057E-01   0.51423770627294E+00   0.51422671656266E+00   0.48001825748122E+02   0.48013412749385E-01   0.48022476513622E-01   0.48017564659074E-01   0.00000000000000E+00   0.10442713122835E+03   0.42870484305039E+01   0.12306320769618E+04
   0.33904456067672E+01   0.47963356634425E-01   0.52591331382460E-01   0.51339354553041E+00   0.51338221469684E+00   0.47942561524671E+02   0.47954201876313E-01   0.47963356634425E-01   0.47958362763047E-01   0.00000000000000E+00   0.10444352455496E+03   0.42870496088006E+01   0.12306324147626E+04
   0.33928384742193E+01   0.47904072137778E-01   0.52118590243663E-01   0.51255129577153E+00   0.51253964890504E+00   0.47883092664180E+02   0.47894850242446E-01   0.47904072137778E-01   0.47899048808298E-01   0.00000000000000E+00   0.10443627650037E+03   0.42870507855622E+01   0.12306327517889E+04
   0.33952314664220E+01   0.47844029138025E-01   0.53306303297746E-01   0.51170839066576E+00   0.51169660853336E+00   0.47823385728843E+02   0.47834965124650E-01   0.47844029138025E-01   0.47839135025721E-01   0.00000000000000E+00   0.10438496445868E+03   0.42870519593623E+01   0.12306330890050E+04
   0.33976245499742E+01   0.47784330006495E-01   0.51105230825391E-01   0.51086934707169E+00   0.51085687708499E+00   0.47763628669427E+02   0.47775303393307E-01   0.47784330006495E-01   0.47779434076074E-01   0.00000000000000E+00   0.10431502217738E+03   0.42870531317143E+01   0.12306334248976E+04
   0.34000178650393E+01   0.47724531240450E-01   0.52023689093089E-01   0.51003310101599E+00   0.51001988934102E+00   0.47703747567383E+02   0.47715521518419E-01   0.47724531240450E-01   0.47719648413739E-01   0.00000000000000E+00   0.10423268974114E+03   0.42870543025151E+01   0.12306337596927E+04
   0.34024118724102E+01   0.47664655366951E-01   0.50844045748825E-01   0.50919789916483E+00   0.50918434276488E+00   0.47643665747592E+02   0.47655583420140E-01   0.47664655366951E-01   0.47659759692858E-01   0.00000000000000E+00   0.10422027293805E+03   0.42870554712815E+01   0.12306340939113E+04
   0.34048071073135E+01   0.47604235461830E-01   0.52672990565625E-01   0.50836192848325E+00   0.50834859793054E+00   0.47583547633601E+02   0.47595274777638E-01   0.47604235461830E-01   0.47599380714570E-01   0.00000000000000E+00   0.10490092218136E+03   0.42870566372362E+01   0.12306344282093E+04
   0.34072034495874E+01   0.47543942381102E-01   0.53143323492123E-01   0.50752455733033E+00   0.50751182318966E+00   0.47523429779966E+02   0.47535000234131E-01   0.47543942381102E-01   0.47539050278014E-01   0.00000000000000E+00   0.10548584979422E+03   0.42870578001250E+01   0.12306347629192E+04
   0.34096007642256E+01   0.47482754270082E-01   0.52828853472934E-01   0.50668623941482E+00   0.50667416953174E+00   0.47463037158443E+02   0.47474139510210E-01   0.47482754270082E-01   0.47478089035045E-01   0.00000000000000E+00   0.10591440270958E+03   0.42870589606157E+01   0.12306350979806E+04
   0.34119996852698E+01   0.47422395637370E-01   0.51581206740129E-01   0.50585246550983E+00   0.50584119567631E+00   0.47402343295274E+02   0.47413552763522E-01   0.47422395637370E-01   0.47417615992171E-01   0.00000000000000E+00   0.10603877231095E+03   0.42870601222546E+01   0.12306354311702E+04
   0.34144006875797E+01   0.47361519148991E-01   0.52659118320870E-01   0.50501869075579E+00   0.50500815284103E+00   0.47341552199066E+02   0.47352734326946E-01   0.47361519148991E-01   0.47356780281386E-01   0.00000000000000E+00   0.10595721847156E+03   0.42870612818222E+01   0.12306357643873E+04
   0.34168033977105E+01   0.47300459730723E-01   0.51916615954584E-01   0.50418592532360E+00   0.50417551590616E+00   0.47280678726875E+02   0.47291770654091E-01   0.47300459730723E-01   0.47295763349517E-01   0.00000000000000E+00   0.10571157941594E+03   0.42870624395364E+01   0.12306360974421E+04
   0.34192075798543E+01   0.47239047454876E-01   0.51493529393940E-01   0.50335559697521E+00   0.50334472226538E+00   0.47219560376446E+02   0.47230517953241E-01   0.47239047454876E-01   0.47234455956123E-01   0.00000000000000E+00   0.10515429475634E+03   0.42870635966806E+01   0.12306364297595E+04
   0.34216136962949E+01   0.47178303300588E-01   0.50794812469587E-01   0.50252882849454E+00   0.50251771941016E+00   0.47158261864954E+02   0.47169494141526E-01   0.47178303300588E-01   0.47173539673541E-01   0.00000000000000E+00   0.10429757929281E+03   0.42870647548213E+01   0.12306367605607E+04
   0.34240218948277E+01   0.47116421558998E-01   0.51463819168147E-01   0.50169995975335E+00   0.50168887248941E+00   0.47096923549785E+02   0.47107957843933E-01   0.47116421558998E-01   0.47111891136041E-01   0.00000000000000E+00   0.10320687296977E+03   0.42870659101300E+01   0.12306370920995E+04
   0.34264314531283E+01   0.47055577749409E-01   0.52017553903626E-01   0.50087333575877E+00   0.50086233584044E+00   0.47035362994337E+02   0.47046812053092E-01   0.47055577749409E-01   0.47050833652892E-01   0.00000000000000E+00   0.10189213894396E+03   0.42870670644100E+01   0.12306374227141E+04
   0.34288407714011E+01   0.46992730134874E-01   0.50902713113980E-01   0.50004565097566E+00   0.50003460133245E+00   0.46973461458133E+02   0.46984437349608E-01   0.46992730134874E-01   0.46988297916539E-01   0.00000000000000E+00   0.10152858477704E+03   0.42870682145013E+01   0.12306377538079E+04
   0.34312498560504E+01   0.46931229631492E-01   0.51179104287215E-01   0.49922387127265E+00   0.49921278144646E+00   0.46911362677964E+02   0.46922576376467E-01   0.46931229631492E-01   0.46926558533418E-01   0.00000000000000E+00   0.10111873658621E+03   0.42870693648822E+01   0.12306380825359E+04
   0.34336592352673E+01   0.46868450731114E-01   0.51328641903045E-01   0.49840035728979E+00   0.49838927059307E+00   0.46849187251461E+02   0.46860059705469E-01   0.46868450731114E-01   0.46863946940024E-01   0.00000000000000E+00   0.10065757267370E+03   0.42870705111892E+01   0.12306384119402E+04
   0.34360689556649E+01   0.46806331213222E-01   0.51834289201971E-01   0.49757831150151E+00   0.49756740403977E+00   0.46786963032212E+02   0.46797892838795E-01   0.46806331213222E-01   0.46801790332790E-01   0.00000000000000E+00   0.10014368839304E+03   0.42870716551500E+01   0.12306387406868E+04
   0.34384791236965E+01   0.46743660312984E-01   0.51108785350290E-01   0.49675689098614E+00   0.49674627207746E+00   0.46724663537043E+02   0.46735400251237E-01   0.46743660312984E-01   0.46739220318916E-01   0.00000000000000E+00   0.99541264246763E+02   0.42870727964310E+01   0.12306390691396E+04
   0.34408898735779E+01   0.46681425235737E-01   0.51186407488996E-01   0.49593882878334E+00   0.49592835778014E+00   0.46662104506394E+02   0.46672980873995E-01   0.46681425235737E-01   0.46676868740314E-01   0.00000000000000E+00   0.10112382624778E+03   0.42870739371988E+01   0.12306393963053E+04
   0.34433000452464E+01   0.46617837485300E-01   0.51107282202220E-01   0.49512025507878E+00   0.49510983938813E+00   0.46599358387000E+02   0.46609758100059E-01   0.46617837485300E-01   0.46613547122427E-01   0.00000000000000E+00   0.10333210658477E+03   0.42870750746997E+01   0.12306397237127E+04
   0.34457091345978E+01   0.46555902834386E-01   0.49975355901118E-01   0.49430814016992E+00   0.49429774935591E+00   0.46536619039165E+02   0.46547416659600E-01   0.46555902834386E-01   0.46551332497472E-01   0.00000000000000E+00   0.10542160479428E+03   0.42870762120914E+01   0.12306400485487E+04
   0.34481174653175E+01   0.46492215033058E-01   0.50992496388092E-01   0.49349390883379E+00   0.49348393437922E+00   0.46473838445668E+02   0.46484197137824E-01   0.46492215033058E-01   0.46487937655443E-01   0.00000000000000E+00   0.10742474767212E+03   0.42870773443277E+01   0.12306403740747E+04
   0.34505256314041E+01   0.46429937864271E-01   0.50824800836949E-01   0.49268338275709E+00   0.49267376053025E+00   0.46410873465644E+02   0.46421618754208E-01   0.46429937864271E-01   0.46425454144853E-01   0.00000000000000E+00   0.10943337961756E+03   0.42870784753207E+01   0.12306406981442E+04
   0.34529332805647E+01   0.46366127554522E-01   0.50429557556518E-01   0.49187252952324E+00   0.49186313293529E+00   0.46347704864063E+02   0.46358105020843E-01   0.46366127554522E-01   0.46361850688071E-01   0.00000000000000E+00   0.11138330558998E+03   0.42870796030658E+01   0.12306410223953E+04
   0.34553403142428E+01   0.46303093307523E-01   0.51179682467086E-01   0.49106444210454E+00   0.49105567351731E+00   0.46284425162555E+02   0.46294910329444E-01   0.46303093307523E-01   0.46298702810601E-01   0.00000000000000E+00   0.11323277351517E+03   0.42870807294677E+01   0.12306413453790E+04
   0.34577472471715E+01   0.46239069109924E-01   0.49327591343609E-01   0.49025724718175E+00   0.49024930783185E+00   0.46220969309217E+02   0.46231138012062E-01   0.46239069109924E-01   0.46234844168773E-01   0.00000000000000E+00   0.11499561881949E+03   0.42870818530734E+01   0.12306416679253E+04
   0.34601541919331E+01   0.46175794777645E-01   0.50442189705218E-01   0.48945505372031E+00   0.48944709098160E+00   0.46157301739028E+02   0.46167646541342E-01   0.46175794777645E-01   0.46171418675845E-01   0.00000000000000E+00   0.11668538858314E+03   0.42870829759243E+01   0.12306419888121E+04
   0.34625608887275E+01   0.46111704930885E-01   0.50068093804339E-01   0.48865248976981E+00   0.48864386343024E+00   0.46093564461219E+02   0.46103734948186E-01   0.46111704930885E-01   0.46107435294392E-01   0.00000000000000E+00   0.11830318491203E+03   0.42870840952660E+01   0.12306423101031E+04
   0.34649674138579E+01   0.46048074944163E-01   0.51743997095189E-01   0.48785040133791E+00   0.48784147949143E+00   0.46029875298963E+02   0.46040065135973E-01   0.46048074944163E-01   0.46043777002008E-01   0.00000000000000E+00   0.11980832870071E+03   0.42870852120569E+01   0.12306426310567E+04
   0.34673737452110E+01   0.45984138284328E-01   0.50784750724621E-01   0.48704823973514E+00   0.48703918006303E+00   0.45966185101070E+02   0.45976253409467E-01   0.45984138284328E-01   0.45979914506324E-01   0.00000000000000E+00   0.12121941043209E+03   0.42870863252120E+01   0.12306429519764E+04
   0.34697796708460E+01   0.45919927611733E-01   0.50602405335095E-01   0.48624882325008E+00   0.48623945231517E+00   0.45902351502278E+02   0.45912213883363E-01   0.45919927611733E-01   0.45915820227512E-01   0.00000000000000E+00   0.12253943295681E+03   0.42870874366483E+01   0.12306432718675E+04
   0.34721850485976E+01   0.45856654930003E-01   0.49428874359309E-01   0.48545438795668E+00   0.48544452766745E+00   0.45838434342129E+02   0.45848676053106E-01   0.45856654930003E-01   0.45852385577068E-01   0.00000000000000E+00   0.12380099889726E+03   0.42870885479214E+01   0.12306435898374E+04
   0.34745902645440E+01   0.45792315743824E-01   0.49433730216647E-01   0.48466041296906E+00   0.48465027388929E+00   0.45774540493289E+02   0.45784625804896E-01   0.45792315743824E-01   0.45788237807516E-01   0.00000000000000E+00   0.12496439433792E+03   0.42870896558300E+01   0.12306439075389E+04
   0.34769957557454E+01   0.45729075831755E-01   0.49745099018593E-01   0.48386974533803E+00   0.48385963375373E+00   0.45710645663828E+02   0.45721096478863E-01   0.45729075831755E-01   0.45724779848194E-01   0.00000000000000E+00   0.12597333442261E+03   0.42870907619113E+01   0.12306442237950E+04
   0.34794015873819E+01   0.45664080863771E-01   0.49258059389609E-01   0.48307704012096E+00   0.48306725037503E+00   0.45646669709106E+02   0.45656577424033E-01   0.45664080863771E-01   0.45660097987294E-01   0.00000000000000E+00   0.12689075214136E+03   0.42870918641675E+01   0.12306445407483E+04
   0.34818074278725E+01   0.45600997225535E-01   0.49994395897710E-01   0.48228951385919E+00   0.48227985618321E+00   0.45582650216051E+02   0.45592970237137E-01   0.45600997225535E-01   0.45596687106085E-01   0.00000000000000E+00   0.12775772211415E+03   0.42870929665883E+01   0.12306448557060E+04
   0.34842134188265E+01   0.45535889041676E-01   0.50352938806574E-01   0.48149832115802E+00   0.48148841497077E+00   0.45518671179913E+02   0.45528377274172E-01   0.45535889041676E-01   0.45531930388947E-01   0.00000000000000E+00   0.12860530086606E+03   0.42870940629354E+01   0.12306451722825E+04
   0.34866201638170E+01   0.45472473318418E-01   0.50833062598549E-01   0.48071094594863E+00   0.48070080678517E+00   0.45454676656749E+02   0.45464653405000E-01   0.45472473318418E-01   0.45468278388123E-01   0.00000000000000E+00   0.12936459400094E+03   0.42870951586382E+01   0.12306454873257E+04
   0.34890278100080E+01   0.45407397628836E-01   0.49180191983594E-01   0.47992242178415E+00   0.47991229264786E+00   0.45390565612391E+02   0.45400085086494E-01   0.45407397628836E-01   0.45403508240749E-01   0.00000000000000E+00   0.13001787585041E+03   0.42870962519692E+01   0.12306458027314E+04
   0.34914358286467E+01   0.45344101283949E-01   0.49784048073573E-01   0.47913993560641E+00   0.47912986802830E+00   0.45326404445877E+02   0.45336343044774E-01   0.45344101283949E-01   0.45339938838922E-01   0.00000000000000E+00   0.13061009737101E+03   0.42870973464724E+01   0.12306461157012E+04
   0.34938440591422E+01   0.45279392519901E-01   0.48596356795714E-01   0.47835654659696E+00   0.47834631773109E+00   0.45262369127750E+02   0.45271968510942E-01   0.45279392519901E-01   0.45275477353306E-01   0.00000000000000E+00   0.13111368142529E+03   0.42870984367535E+01   0.12306464291214E+04
   0.34962531677317E+01   0.45215966047674E-01   0.49870955556584E-01   0.47757690180432E+00   0.47756644638813E+00   0.45198405159754E+02   0.45208300656135E-01   0.45215966047674E-01   0.45211873136943E-01   0.00000000000000E+00   0.13151296739996E+03   0.42870995266174E+01   0.12306467410699E+04
   0.34986631455321E+01   0.45151454895934E-01   0.48341730698244E-01   0.47679642843317E+00   0.47678560995732E+00   0.45134388845616E+02   0.45144121822463E-01   0.45151454895934E-01   0.45147567240219E-01   0.00000000000000E+00   0.13183580786922E+03   0.42871006141285E+01   0.12306470534045E+04
   0.35000000000000E+01   0.45115939990469E-01   0.48296241453167E-01   0.47635940107268E+00   0.47634838718579E+00   0.45098316948607E+02   0.45108352378943E-01   0.45115939990469E-01   0.45111886977098E-01   0.00000000000000E+00   0.13200299968990E+03   0.42871012273280E+01   0.12306472282936E+04
   0.35009635798747E+01   0.45090998087860E-01   0.49230583695874E-01   0.47605554907526E+00   0.47604438863061E+00   0.45073330324558E+02   0.45083397099140E-01   0.45090998087860E-01   0.45086938130693E-01   0.00000000000000E+00   0.13210745298927E+03   0.42871016519374E+01   0.12306473498930E+04
   0.35033721221585E+01   0.45026654988691E-01   0.48404121416782E-01   0.47527921216072E+00   0.47526777531109E+00   0.45009538352988E+02   0.45019294267046E-01   0.45026654988691E-01   0.45022749992018E-01   0.00000000000000E+00   0.13232358270670E+03   0.42871027340538E+01   0.12306476605383E+04
   0.35057802669313E+01   0.44962975218875E-01   0.49548226842337E-01   0.47450520498083E+00   0.47449382486376E+00   0.44945809740680E+02   0.44955501834662E-01   0.44962975218875E-01   0.44958985064738E-01   0.00000000000000E+00   0.13246506484929E+03   0.42871038135921E+01   0.12306479701185E+04
   0.35081877064326E+01   0.44898916407928E-01   0.49390076595383E-01   0.47373037517654E+00   0.47371932334075E+00   0.44882114731958E+02   0.44891573806426E-01   0.44898916407928E-01   0.44895006165144E-01   0.00000000000000E+00   0.13251469558365E+03   0.42871048895485E+01   0.12306482799191E+04
   0.35105944822868E+01   0.44835056883356E-01   0.49466433672553E-01   0.47295716452451E+00   0.47294657281147E+00   0.44818466075641E+02   0.44827813133048E-01   0.44835056883356E-01   0.44831195752216E-01   0.00000000000000E+00   0.13248660225447E+03   0.42871059631545E+01   0.12306485890193E+04
   0.35130012771559E+01   0.44771439093723E-01   0.48710436285077E-01   0.47218670177704E+00   0.47217655105655E+00   0.44754822827642E+02   0.44764157269059E-01   0.44771439093723E-01   0.44767553796426E-01   0.00000000000000E+00   0.13242929424426E+03   0.42871070347001E+01   0.12306488970280E+04
   0.35154082778243E+01   0.44707550350537E-01   0.48333280933009E-01   0.47141836497154E+00   0.47140855814395E+00   0.44691168176733E+02   0.44700349760943E-01   0.44707550350537E-01   0.44703746927285E-01   0.00000000000000E+00   0.13233916375751E+03   0.42871081042637E+01   0.12306492042252E+04
   0.35178152859771E+01   0.44644104567043E-01   0.47799488102083E-01   0.47065317771304E+00   0.47064385654212E+00   0.44627591302788E+02   0.44636814408338E-01   0.44644104567043E-01   0.44640242042395E-01   0.00000000000000E+00   0.13217621742207E+03   0.42871091733115E+01   0.12306495101058E+04
   0.35202225210262E+01   0.44580436207629E-01   0.48106195091164E-01   0.46988886277583E+00   0.46988001836082E+00   0.44564132737892E+02   0.44573288961723E-01   0.44580436207629E-01   0.44576624953630E-01   0.00000000000000E+00   0.13190576043800E+03   0.42871102403826E+01   0.12306498156411E+04
   0.35226305505515E+01   0.44517147302803E-01   0.48434649520823E-01   0.46912604456913E+00   0.46911720178448E+00   0.44500655915949E+02   0.44509935302045E-01   0.44517147302803E-01   0.44513289346603E-01   0.00000000000000E+00   0.13159080720333E+03   0.42871113055321E+01   0.12306501207677E+04
   0.35250393448944E+01   0.44453407024449E-01   0.48619697010602E-01   0.46836325870648E+00   0.46835393620536E+00   0.44437108060349E+02   0.44446309245469E-01   0.44453407024449E-01   0.44449657523108E-01   0.00000000000000E+00   0.13123068231829E+03   0.42871123679745E+01   0.12306504260740E+04
   0.35274485377710E+01   0.44390053760796E-01   0.47890373848587E-01   0.46760270311342E+00   0.46759356345308E+00   0.44373652649261E+02   0.44382895175545E-01   0.44390053760796E-01   0.44386250070983E-01   0.00000000000000E+00   0.13078929421237E+03   0.42871134295903E+01   0.12306507302231E+04
   0.35298585478206E+01   0.44326459878611E-01   0.48669322718795E-01   0.46684189221151E+00   0.46683375313648E+00   0.44310271414879E+02   0.44319398101996E-01   0.44326459878611E-01   0.44322685436870E-01   0.00000000000000E+00   0.13030993182443E+03   0.42871144887493E+01   0.12306510341472E+04
   0.35322700339746E+01   0.44262784543723E-01   0.48344012640773E-01   0.46608159777117E+00   0.46607417494812E+00   0.44246747873754E+02   0.44255769500445E-01   0.44262784543723E-01   0.44259060503158E-01   0.00000000000000E+00   0.12981536157027E+03   0.42871155453393E+01   0.12306513379785E+04
   0.35346830585633E+01   0.44199442405777E-01   0.49041288676391E-01   0.46532325598355E+00   0.46531568981305E+00   0.44183161083207E+02   0.44192281306873E-01   0.44199442405777E-01   0.44195654056861E-01   0.00000000000000E+00   0.12925440898381E+03   0.42871166003825E+01   0.12306516413725E+04
   0.35370968029622E+01   0.44135531992394E-01   0.48810296432640E-01   0.46456448258137E+00   0.46455657295169E+00   0.44119754183218E+02   0.44128622989137E-01   0.44135531992394E-01   0.44131892782280E-01   0.00000000000000E+00   0.12857090576996E+03   0.42871176527971E+01   0.12306519450193E+04
   0.35395106427374E+01   0.44072365372237E-01   0.47883676179382E-01   0.46380951247435E+00   0.46380153324369E+00   0.44056503419898E+02   0.44065391650191E-01   0.44072365372237E-01   0.44068649292296E-01   0.00000000000000E+00   0.12779756899648E+03   0.42871187046007E+01   0.12306522470352E+04
   0.35419245961708E+01   0.44008632826999E-01   0.47546816311776E-01   0.46305628666432E+00   0.46304809766424E+00   0.43993220506506E+02   0.44001842179261E-01   0.44008632826999E-01   0.44005046423815E-01   0.00000000000000E+00   0.12698418633301E+03   0.42871197537802E+01   0.12306525484094E+04
   0.35443389302926E+01   0.43945887649729E-01   0.46290184969572E-01   0.46230802455681E+00   0.46229954192105E+00   0.43929962982585E+02   0.43938813480501E-01   0.43945887649729E-01   0.43942136717524E-01   0.00000000000000E+00   0.12616883474867E+03   0.42871208027508E+01   0.12306528478317E+04
   0.35467538842521E+01   0.43882225554612E-01   0.47636965331272E-01   0.46155844101357E+00   0.46154994942270E+00   0.43866842858461E+02   0.43875477456850E-01   0.43882225554612E-01   0.43878674310844E-01   0.00000000000000E+00   0.12531376494603E+03   0.42871218484443E+01   0.12306531476687E+04
   0.35491691052214E+01   0.43819787003290E-01   0.46695505114741E-01   0.46081188473860E+00   0.46080368982402E+00   0.43803749242159E+02   0.43812763823607E-01   0.43819787003290E-01   0.43816021970307E-01   0.00000000000000E+00   0.12436811660006E+03   0.42871228932659E+01   0.12306534461725E+04
   0.35515841756919E+01   0.43755986993578E-01   0.48455396200085E-01   0.46006304716816E+00   0.46005496932076E+00   0.43740632737854E+02   0.43749321914170E-01   0.43755986993578E-01   0.43752461647583E-01   0.00000000000000E+00   0.12335402313185E+03   0.42871239336890E+01   0.12306537456607E+04
   0.35539995537773E+01   0.43693578632487E-01   0.47894908746697E-01   0.45931716758620E+00   0.45930895154239E+00   0.43677598438190E+02   0.43686569070960E-01   0.43693578632487E-01   0.43689848207338E-01   0.00000000000000E+00   0.12229748877727E+03   0.42871249732659E+01   0.12306540440678E+04
   0.35564153146704E+01   0.43629879980064E-01   0.48984376976382E-01   0.45856915900706E+00   0.45856080983953E+00   0.43614748248752E+02   0.43623256920099E-01   0.43629879980064E-01   0.43626400934906E-01   0.00000000000000E+00   0.12119639996398E+03   0.42871260088077E+01   0.12306543433245E+04
   0.35588311346155E+01   0.43567316149433E-01   0.46463827419426E-01   0.45782593160575E+00   0.45781787668346E+00   0.43552020242484E+02   0.43560586326964E-01   0.43567316149433E-01   0.43563731639042E-01   0.00000000000000E+00   0.12001791091030E+03   0.42871270441725E+01   0.12306546404978E+04
   0.35612471163602E+01   0.43504261677102E-01   0.47585361060876E-01   0.45708409664913E+00   0.45707675670974E+00   0.43489293923479E+02   0.43497685820421E-01   0.43504261677102E-01   0.43500775192034E-01   0.00000000000000E+00   0.11880799732107E+03   0.42871280775490E+01   0.12306549369458E+04
   0.35636636066688E+01   0.43441893006170E-01   0.45575198863552E-01   0.45634620442769E+00   0.45633913450952E+00   0.43426519638790E+02   0.43435101698939E-01   0.43441893006170E-01   0.43438290077477E-01   0.00000000000000E+00   0.11757911055013E+03   0.42871291100574E+01   0.12306552319947E+04
   0.35660805525562E+01   0.43378912261417E-01   0.48542282296072E-01   0.45560801736449E+00   0.45560043700209E+00   0.43363797181346E+02   0.43372209460444E-01   0.43378912261417E-01   0.43375385983425E-01   0.00000000000000E+00   0.11628687593352E+03   0.42871301388013E+01   0.12306555274737E+04
   0.35684974260995E+01   0.43316328497072E-01   0.46690729803053E-01   0.45487049160678E+00   0.45486228224584E+00   0.43301315512479E+02   0.43309682403382E-01   0.43316328497072E-01   0.43312820089124E-01   0.00000000000000E+00   0.11494480115500E+03   0.42871311647328E+01   0.12306558227356E+04
   0.35709139524447E+01   0.43254062624527E-01   0.47778108365726E-01   0.45413500817993E+00   0.45412644887355E+00   0.43239093267355E+02   0.43247480361942E-01   0.43254062624527E-01   0.43250570405175E-01   0.00000000000000E+00   0.11356769021091E+03   0.42871321889858E+01   0.12306561170689E+04
   0.35733301574226E+01   0.43191956610542E-01   0.46287645793020E-01   0.45340154430559E+00   0.45339252734709E+00   0.43177013740327E+02   0.43185435645752E-01   0.43191956610542E-01   0.43188495231333E-01   0.00000000000000E+00   0.11215758821554E+03   0.42871332110392E+01   0.12306564106375E+04
   0.35757460951662E+01   0.43129968839358E-01   0.46952913529522E-01   0.45267062980801E+00   0.45266136463994E+00   0.43114925565167E+02   0.43123394614060E-01   0.43129968839358E-01   0.43126482812025E-01   0.00000000000000E+00   0.11071356168770E+03   0.42871342311825E+01   0.12306567031026E+04
   0.35781618701187E+01   0.43067717954554E-01   0.46073769435677E-01   0.45194012628034E+00   0.45193138732606E+00   0.43052870575216E+02   0.43061219259050E-01   0.43067717954554E-01   0.43064293801575E-01   0.00000000000000E+00   0.10925339165298E+03   0.42871352487214E+01   0.12306569950935E+04
   0.35805774807846E+01   0.43006116644930E-01   0.47492055593996E-01   0.45121100565687E+00   0.45120319394528E+00   0.42990981191914E+02   0.42999457466420E-01   0.43006116644930E-01   0.43002577745207E-01   0.00000000000000E+00   0.10776204085647E+03   0.42871362644488E+01   0.12306572863709E+04
   0.35829928580599E+01   0.42943553046134E-01   0.46842153317501E-01   0.45048086178852E+00   0.45047336087635E+00   0.42929244488649E+02   0.42937312067689E-01   0.42943553046134E-01   0.42940272310741E-01   0.00000000000000E+00   0.10624355086145E+03   0.42871372763073E+01   0.12306575783041E+04
   0.35854081976103E+01   0.42882572109538E-01   0.45692200017158E-01   0.44975771076669E+00   0.44974990189815E+00   0.42867626521672E+02   0.42876016450259E-01   0.42882572109538E-01   0.42879071257231E-01   0.00000000000000E+00   0.10536137166505E+03   0.42871382889297E+01   0.12306578676877E+04
   0.35878234160845E+01   0.42820406739809E-01   0.45375513187564E-01   0.44903466160119E+00   0.44902687925451E+00   0.42806145521155E+02   0.42814144502572E-01   0.42820406739809E-01   0.42817124575251E-01   0.00000000000000E+00   0.10432467021359E+03   0.42871392986762E+01   0.12306581568968E+04
   0.35902383633204E+01   0.42759880364270E-01   0.46523316270564E-01   0.44831462577934E+00   0.44830743771285E+00   0.42744847726582E+02   0.42753170859899E-01   0.42759880364270E-01   0.42756316806023E-01   0.00000000000000E+00   0.10318386871134E+03   0.42871403075019E+01   0.12306584446734E+04
   0.35926534542353E+01   0.42697795976823E-01   0.47322047668249E-01   0.44759032502509E+00   0.44758353932971E+00   0.42683683038147E+02   0.42691525846357E-01   0.42697795976823E-01   0.42694503804058E-01   0.00000000000000E+00   0.10198143721088E+03   0.42871413108324E+01   0.12306587342327E+04
   0.35950689760887E+01   0.42637064603517E-01   0.48119902659160E-01   0.44686852370896E+00   0.44686138236328E+00   0.42622543637724E+02   0.42630631487156E-01   0.42637064603517E-01   0.42633647461242E-01   0.00000000000000E+00   0.10240682827166E+03   0.42871423124506E+01   0.12306590230955E+04
   0.35974846737355E+01   0.42575638255515E-01   0.46577341474347E-01   0.44614720027575E+00   0.44613964694092E+00   0.42561483433425E+02   0.42569422478733E-01   0.42575638255515E-01   0.42572383391426E-01   0.00000000000000E+00   0.10450328315023E+03   0.42871433114846E+01   0.12306593117897E+04
   0.35999004825645E+01   0.42514948231503E-01   0.45857363947453E-01   0.44543061184195E+00   0.44542323765845E+00   0.42500598058784E+02   0.42508668328492E-01   0.42514948231503E-01   0.42511649997648E-01   0.00000000000000E+00   0.10650908575867E+03   0.42871443105998E+01   0.12306595983534E+04
   0.36023167867122E+01   0.42454006692546E-01   0.43726242325373E-01   0.44471799154324E+00   0.44471093461917E+00   0.42439820421853E+02   0.42447827541426E-01   0.42454006692546E-01   0.42450744763474E-01   0.00000000000000E+00   0.10840366108817E+03   0.42871453090223E+01   0.12306598832746E+04
   0.36047336250223E+01   0.42393632128018E-01   0.45073170735209E-01   0.44400910898885E+00   0.44400170588063E+00   0.42379085234408E+02   0.42387269338612E-01   0.42393632128018E-01   0.42390239052263E-01   0.00000000000000E+00   0.11015403921317E+03   0.42871463063508E+01   0.12306601669661E+04
   0.36071508019470E+01   0.42332690168864E-01   0.45008383349796E-01   0.44329862583054E+00   0.44329061793013E+00   0.42318536297162E+02   0.42326507268306E-01   0.42332690168864E-01   0.42329427897026E-01   0.00000000000000E+00   0.11172744482547E+03   0.42871472999444E+01   0.12306604514013E+04
   0.36095683652483E+01   0.42272674779558E-01   0.47242180903852E-01   0.44258797973832E+00   0.44257982999530E+00   0.42258139957593E+02   0.42266285271550E-01   0.42272674779558E-01   0.42269276918036E-01   0.00000000000000E+00   0.11312430750040E+03   0.42871482910752E+01   0.12306607357165E+04
   0.36119864603320E+01   0.42211580607086E-01   0.46909420073546E-01   0.44187397376810E+00   0.44186582985609E+00   0.42197676513136E+02   0.42205494792112E-01   0.42211580607086E-01   0.42208379836069E-01   0.00000000000000E+00   0.11437633885345E+03   0.42871492775658E+01   0.12306610213165E+04
   0.36144050602093E+01   0.42151138077412E-01   0.47242051620031E-01   0.44116288388595E+00   0.44115443617174E+00   0.42137196606239E+02   0.42145016495667E-01   0.42151138077412E-01   0.42147904468772E-01   0.00000000000000E+00   0.11547317990962E+03   0.42871502632372E+01   0.12306613058740E+04
   0.36168239950965E+01   0.42090699313747E-01   0.44530764218385E-01   0.44045542449339E+00   0.44044657700638E+00   0.42076915174409E+02   0.42084653933339E-01   0.42090699313747E-01   0.42087518593892E-01   0.00000000000000E+00   0.11639153927505E+03   0.42871512485303E+01   0.12306615890177E+04
   0.36192433983223E+01   0.42030729494303E-01   0.44981694651615E-01   0.43975213652838E+00   0.43974307828668E+00   0.42016851562583E+02   0.42024636265246E-01   0.42030729494303E-01   0.42027525221957E-01   0.00000000000000E+00   0.11712014351153E+03   0.42871522332856E+01   0.12306618704171E+04
   0.36216634583374E+01   0.41970925428445E-01   0.43730537240930E-01   0.43905116346328E+00   0.43904181723883E+00   0.41956881605092E+02   0.41964778287980E-01   0.41970925428445E-01   0.41967671788633E-01   0.00000000000000E+00   0.11768416847812E+03   0.42871532162388E+01   0.12306621509216E+04
   0.36240840255328E+01   0.41910843234944E-01   0.45927005920761E-01   0.43834967227607E+00   0.43833997618568E+00   0.41896962353842E+02   0.41904809496761E-01   0.41910843234944E-01   0.41907642362907E-01   0.00000000000000E+00   0.11808223499803E+03   0.42871541965224E+01   0.12306624316580E+04
   0.36265053345977E+01   0.41851085149822E-01   0.45197673872278E-01   0.43764805967143E+00   0.43763807737204E+00   0.41837050840181E+02   0.41844984425686E-01   0.41851085149822E-01   0.41847841211321E-01   0.00000000000000E+00   0.11831746721297E+03   0.42871551747813E+01   0.12306627124175E+04
   0.36289272338678E+01   0.41790825246594E-01   0.46825552616744E-01   0.43694520872956E+00   0.43693519468984E+00   0.41777125275278E+02   0.41784871988534E-01   0.41790825246594E-01   0.41787699469992E-01   0.00000000000000E+00   0.11838486474256E+03   0.42871561497364E+01   0.12306629935706E+04
   0.36313489377533E+01   0.41731135909357E-01   0.45781456677612E-01   0.43624382669096E+00   0.43623422302897E+00   0.41717251471855E+02   0.41725084533669E-01   0.41731135909357E-01   0.41727940076280E-01   0.00000000000000E+00   0.11828741286212E+03   0.42871571223391E+01   0.12306632739592E+04
   0.36337704284450E+01   0.41670834558637E-01   0.45258927972339E-01   0.43554395820204E+00   0.43553498870793E+00   0.41657419906545E+02   0.41665026704370E-01   0.41670834558637E-01   0.41667785760872E-01   0.00000000000000E+00   0.11808314758584E+03   0.42871580927962E+01   0.12306635536530E+04
   0.36361919507076E+01   0.41611411628518E-01   0.44663238446237E-01   0.43484870231991E+00   0.43484021596148E+00   0.41597626164904E+02   0.41605393315764E-01   0.41611411628518E-01   0.41608229745378E-01   0.00000000000000E+00   0.11775810791520E+03   0.42871590630808E+01   0.12306638315621E+04
   0.36386136301316E+01   0.41551354975639E-01   0.44169617359025E-01   0.43415472354940E+00   0.43414655410813E+00   0.41537928455069E+02   0.41545472333271E-01   0.41551354975639E-01   0.41548273257976E-01   0.00000000000000E+00   0.11728844022438E+03   0.42871600310590E+01   0.12306641090268E+04
   0.36410354827134E+01   0.41491818050740E-01   0.44376530639714E-01   0.43346338673271E+00   0.43345548661679E+00   0.41478326102249E+02   0.41485867031596E-01   0.41491818050740E-01   0.41488676099116E-01   0.00000000000000E+00   0.11667534349786E+03   0.42871609976463E+01   0.12306643854538E+04
   0.36434574906451E+01   0.41431888015331E-01   0.44019645770591E-01   0.43277272906289E+00   0.43276494681467E+00   0.41418695560979E+02   0.41426093784254E-01   0.41431888015331E-01   0.41428828175970E-01   0.00000000000000E+00   0.11593916417959E+03   0.42871619619065E+01   0.12306646616697E+04
   0.36458795940772E+01   0.41372562818121E-01   0.44466692237008E-01   0.43208419458257E+00   0.43207663924890E+00   0.41359039996719E+02   0.41366616367621E-01   0.41372562818121E-01   0.41369402354864E-01   0.00000000000000E+00   0.11507944331356E+03   0.42871629247762E+01   0.12306649369928E+04
   0.36483017622101E+01   0.41312660830309E-01   0.44877135379676E-01   0.43139429733099E+00   0.43138728215221E+00   0.41299463401593E+02   0.41306883325026E-01   0.41312660830309E-01   0.41309615973261E-01   0.00000000000000E+00   0.11410111338679E+03   0.42871638838189E+01   0.12306652127356E+04
   0.36507240015179E+01   0.41253249184866E-01   0.45753433167360E-01   0.43070523053393E+00   0.43069889573446E+00   0.41239856282006E+02   0.41247360217539E-01   0.41253249184866E-01   0.41250127818376E-01   0.00000000000000E+00   0.11303465342889E+03   0.42871648404667E+01   0.12306654880902E+04
   0.36531464415145E+01   0.41193042057159E-01   0.45234185341069E-01   0.43001561206682E+00   0.43000983923183E+00   0.41180087691711E+02   0.41187365971326E-01   0.41193042057159E-01   0.41190070437412E-01   0.00000000000000E+00   0.11188578860390E+03   0.42871657945486E+01   0.12306657637128E+04
   0.36555689184922E+01   0.41133409050462E-01   0.44635633471314E-01   0.42932995168068E+00   0.42932458104881E+00   0.41120257521154E+02   0.41127655151665E-01   0.41133409050462E-01   0.41130386223235E-01   0.00000000000000E+00   0.11067319333103E+03   0.42871667486817E+01   0.12306660378160E+04
   0.36579917005965E+01   0.41073557321208E-01   0.43584182688607E-01   0.42864736420213E+00   0.42864210785577E+00   0.41060464552896E+02   0.41067847052074E-01   0.41073557321208E-01   0.41070549602202E-01   0.00000000000000E+00   0.10939165091852E+03   0.42871677017370E+01   0.12306663108053E+04
   0.36604151476034E+01   0.41013761332314E-01   0.44187337968696E-01   0.42796717044395E+00   0.42796158544918E+00   0.41000592660228E+02   0.41007988624334E-01   0.41013761332314E-01   0.41010710682916E-01   0.00000000000000E+00   0.10805359130199E+03   0.42871686532454E+01   0.12306665830143E+04
   0.36628390982416E+01   0.40953617913651E-01   0.45096071261253E-01   0.42728624558063E+00   0.42728008045524E+00   0.40940572032883E+02   0.40947858019522E-01   0.40953617913651E-01   0.40950578050519E-01   0.00000000000000E+00   0.10665802030576E+03   0.42871696017494E+01   0.12306668556163E+04
   0.36652632546129E+01   0.40893355611337E-01   0.45462946019267E-01   0.42660479786415E+00   0.42659805013788E+00   0.40880505087182E+02   0.40887683721268E-01   0.40893355611337E-01   0.40890356737436E-01   0.00000000000000E+00   0.10519604171039E+03   0.42871705471049E+01   0.12306671284284E+04
   0.36676877641378E+01   0.40832997525762E-01   0.44637332483086E-01   0.42592461215582E+00   0.42591746451972E+00   0.40820456717071E+02   0.40827487966755E-01   0.40832997525762E-01   0.40830106437491E-01   0.00000000000000E+00   0.10368010090347E+03   0.42871714899430E+01   0.12306674006626E+04
   0.36701122225159E+01   0.40773267784210E-01   0.42571417061057E-01   0.42525003290667E+00   0.42524268777864E+00   0.40760396966594E+02   0.40767608791864E-01   0.40773267784210E-01   0.40770297835569E-01   0.00000000000000E+00   0.10213010801794E+03   0.42871724328584E+01   0.12306676705733E+04
   0.36725365708999E+01   0.40713025319618E-01   0.42978709475755E-01   0.42457758474371E+00   0.42457028710876E+00   0.40700323375658E+02   0.40707475018028E-01   0.40713025319618E-01   0.40710117449376E-01   0.00000000000000E+00   0.10055620198099E+03   0.42871733746399E+01   0.12306679395336E+04
   0.36749609715378E+01   0.40653288022986E-01   0.42561429971022E-01   0.42390751427194E+00   0.42390033506043E+00   0.40640257279582E+02   0.40647598798424E-01   0.40653288022986E-01   0.40650256828146E-01   0.00000000000000E+00   0.98931085657541E+02   0.42871743154023E+01   0.12306682075144E+04
   0.36773854823029E+01   0.40592737558187E-01   0.43718777315241E-01   0.42323635140302E+00   0.42322913587233E+00   0.40580120854025E+02   0.40587250846943E-01   0.40592737558187E-01   0.40589840426553E-01   0.00000000000000E+00   0.97262591872154E+02   0.42871752523648E+01   0.12306684759941E+04
   0.36798101261043E+01   0.40532857188562E-01   0.43993413946052E-01   0.42256646257194E+00   0.42255897678993E+00   0.40519866908932E+02   0.40527171045278E-01   0.40532857188562E-01   0.40529851866798E-01   0.00000000000000E+00   0.95567843705524E+02   0.42871761869736E+01   0.12306687440577E+04
   0.36822350668154E+01   0.40472174266227E-01   0.44850382968835E-01   0.42189489298556E+00   0.42188706295230E+00   0.40459536784339E+02   0.40466676355257E-01   0.40472174266227E-01   0.40469304510468E-01   0.00000000000000E+00   0.93861612284348E+02   0.42871771180229E+01   0.12306690128233E+04
   0.36846603077580E+01   0.40411809897791E-01   0.43760272881282E-01   0.42122550235683E+00   0.42121755660266E+00   0.40399204180349E+02   0.40406323056750E-01   0.40411809897791E-01   0.40408924750879E-01   0.00000000000000E+00   0.92131653961659E+02   0.42871780480351E+01   0.12306692806258E+04
   0.36870852075591E+01   0.40351362170378E-01   0.43722576527956E-01   0.42055844738754E+00   0.42055074976130E+00   0.40338881080089E+02   0.40345890594113E-01   0.40351362170378E-01   0.40348460128116E-01   0.00000000000000E+00   0.90381657485139E+02   0.42871789767711E+01   0.12306695473485E+04
   0.36895098356776E+01   0.40290734525747E-01   0.43613442811043E-01   0.41989227593780E+00   0.41988510306969E+00   0.40278496326095E+02   0.40285317328465E-01   0.40290734525747E-01   0.40287875907528E-01   0.00000000000000E+00   0.88635783017966E+02   0.42871799033173E+01   0.12306698136072E+04
   0.36919343317160E+01   0.40230327730725E-01   0.43331526383682E-01   0.41922837298523E+00   0.41922152356551E+00   0.40218038838349E+02   0.40224867401136E-01   0.40230327730725E-01   0.40227459652912E-01   0.00000000000000E+00   0.87593459003664E+02   0.42871808281920E+01   0.12306700790390E+04
   0.36943586615897E+01   0.40169853897852E-01   0.42836697722368E-01   0.41856696529501E+00   0.41855996175003E+00   0.40157576018218E+02   0.40164419183049E-01   0.40169853897852E-01   0.40167006974833E-01   0.00000000000000E+00   0.88200172677257E+02   0.42871817514643E+01   0.12306703436638E+04
   0.36967830034203E+01   0.40109569972773E-01   0.43133467001580E-01   0.41790759571748E+00   0.41790023474119E+00   0.40097148417181E+02   0.40104086878760E-01   0.40109569972773E-01   0.40106692742341E-01   0.00000000000000E+00   0.88799806395880E+02   0.42871826730775E+01   0.12306706075546E+04
   0.36992074782435E+01   0.40049064194646E-01   0.43269541500283E-01   0.41724828893644E+00   0.41724082258041E+00   0.40036746030100E+02   0.40043636844800E-01   0.40049064194646E-01   0.40046220034456E-01   0.00000000000000E+00   0.89403423878773E+02   0.42871835918601E+01   0.12306708713194E+04
   0.37016315048787E+01   0.39988630375268E-01   0.43511594594312E-01   0.41658977283301E+00   0.41658248544700E+00   0.39976402928679E+02   0.39983248617005E-01   0.39988630375268E-01   0.39985787614886E-01   0.00000000000000E+00   0.90038452072967E+02   0.42871845078883E+01   0.12306711346543E+04
   0.37040550841635E+01   0.39928034895443E-01   0.43332632567741E-01   0.41593214986107E+00   0.41592507953944E+00   0.39916078803894E+02   0.39922798901012E-01   0.39928034895443E-01   0.39925266988346E-01   0.00000000000000E+00   0.90676105736385E+02   0.42871854214093E+01   0.12306713976166E+04
   0.37064785017554E+01   0.39867654351190E-01   0.41502997446547E-01   0.41527869624468E+00   0.41527170843870E+00   0.39855662886513E+02   0.39862406691518E-01   0.39867654351190E-01   0.39864894070275E-01   0.00000000000000E+00   0.91261441810066E+02   0.42871863346317E+01   0.12306716589651E+04
   0.37089017894937E+01   0.39807394697984E-01   0.41904625943607E-01   0.41462880821248E+00   0.41462169545499E+00   0.39795145888275E+02   0.39802011408712E-01   0.39807394697984E-01   0.39804570025222E-01   0.00000000000000E+00   0.91817925376333E+02   0.42871872470805E+01   0.12306719189703E+04
   0.37113247588943E+01   0.39746995338594E-01   0.42400375258233E-01   0.41397908331754E+00   0.41397177205549E+00   0.39734688578464E+02   0.39741547578179E-01   0.39746995338594E-01   0.39744133205235E-01   0.00000000000000E+00   0.92383403780829E+02   0.42871881565363E+01   0.12306721789396E+04
   0.37137476105028E+01   0.39686398788903E-01   0.44583227026140E-01   0.41332696275691E+00   0.41331951561805E+00   0.39674337009246E+02   0.39681036901367E-01   0.39686398788903E-01   0.39683577093175E-01   0.00000000000000E+00   0.92931548046479E+02   0.42871890615633E+01   0.12306724398422E+04
   0.37161706114000E+01   0.39625680381696E-01   0.44134393311781E-01   0.41267370906367E+00   0.41266621258879E+00   0.39613902228766E+02   0.39620443000193E-01   0.39625680381696E-01   0.39622926082076E-01   0.00000000000000E+00   0.93455938785950E+02   0.42871899632793E+01   0.12306727011634E+04
   0.37185936095708E+01   0.39565165115639E-01   0.44141615782066E-01   0.41202243603493E+00   0.41201489396004E+00   0.39553397298472E+02   0.39559952660651E-01   0.39565165115639E-01   0.39562426717590E-01   0.00000000000000E+00   0.93980415768743E+02   0.42871908636632E+01   0.12306729616909E+04
   0.37210165216952E+01   0.39504743071165E-01   0.42351245889136E-01   0.41137436523452E+00   0.41136689652123E+00   0.39493027611917E+02   0.39499575574548E-01   0.39504743071165E-01   0.39502039745160E-01   0.00000000000000E+00   0.94489765886957E+02   0.42871917634762E+01   0.12306732208898E+04
   0.37234396543038E+01   0.39444539149695E-01   0.42091686630916E-01   0.41073015756724E+00   0.41072298292047E+00   0.39432729953626E+02   0.39439318878777E-01   0.39444539149695E-01   0.39441803726847E-01   0.00000000000000E+00   0.94960215925127E+02   0.42871926632563E+01   0.12306734784553E+04
   0.37258631374660E+01   0.39384042193514E-01   0.40916917174677E-01   0.41008831590877E+00   0.41008147619266E+00   0.39372334190754E+02   0.39378867652893E-01   0.39384042193514E-01   0.39381342697993E-01   0.00000000000000E+00   0.95409236068129E+02   0.42871935618360E+01   0.12306737350580E+04
   0.37282868297997E+01   0.39323970860019E-01   0.41859818071283E-01   0.40944880407770E+00   0.40944218835678E+00   0.39311949322322E+02   0.39318665353962E-01   0.39323970860019E-01   0.39321180396553E-01   0.00000000000000E+00   0.95838607213337E+02   0.42871944586482E+01   0.12306739907731E+04
   0.37307107801983E+01   0.39263559879941E-01   0.42146149085857E-01   0.40880805455280E+00   0.40880174535974E+00   0.39251676642768E+02   0.39258363863185E-01   0.39263559879941E-01   0.39260820478470E-01   0.00000000000000E+00   0.96227201930099E+02   0.42871953518145E+01   0.12306742469503E+04
   0.37331352095078E+01   0.39203157242713E-01   0.43542392881995E-01   0.40816645238168E+00   0.40816062911302E+00   0.39191371549909E+02   0.39198015130287E-01   0.39203157242713E-01   0.39200439431074E-01   0.00000000000000E+00   0.96576439121678E+02   0.42871962423248E+01   0.12306745033968E+04
   0.37355602623869E+01   0.39142522085307E-01   0.42193526926531E-01   0.40752581378739E+00   0.40752023511000E+00   0.39130984353738E+02   0.39137468317544E-01   0.39142522085307E-01   0.39139874069487E-01   0.00000000000000E+00   0.96886266973653E+02   0.42871971310612E+01   0.12306747595544E+04
   0.37379855974896E+01   0.39082068590105E-01   0.40982547341242E-01   0.40689001451526E+00   0.40688431756031E+00   0.39070666366164E+02   0.39077013852987E-01   0.39082068590105E-01   0.39079430074868E-01   0.00000000000000E+00   0.97144655648744E+02   0.42871980195547E+01   0.12306750139214E+04
   0.37404105884552E+01   0.39021992944936E-01   0.41085641496440E-01   0.40625753498300E+00   0.40625172743605E+00   0.39010482206016E+02   0.39016835295970E-01   0.39021992944936E-01   0.39019272027510E-01   0.00000000000000E+00   0.97353536965857E+02   0.42871989066794E+01   0.12306752669575E+04
   0.37428356284092E+01   0.38961678224861E-01   0.41350301757851E-01   0.40562485223501E+00   0.40561911795797E+00   0.38950287125680E+02   0.38956579200965E-01   0.38961678224861E-01   0.38958990643843E-01   0.00000000000000E+00   0.97534420503003E+02   0.42871997910369E+01   0.12306755200013E+04
   0.37452608660995E+01   0.38901559484158E-01   0.42642924465276E-01   0.40499180909906E+00   0.40498598831230E+00   0.38890055672097E+02   0.38896436320087E-01   0.38901559484158E-01   0.38898878607984E-01   0.00000000000000E+00   0.97676914768376E+02   0.42872006725314E+01   0.12306757732531E+04
   0.37476860819327E+01   0.38841449597839E-01   0.42002748997800E-01   0.40435940291862E+00   0.40435323365934E+00   0.38829936253323E+02   0.38836344465066E-01   0.38841449597839E-01   0.38838790292433E-01   0.00000000000000E+00   0.97760161438051E+02   0.42872015514613E+01   0.12306760263550E+04
   0.37501113738609E+01   0.38781299856196E-01   0.42420245723307E-01   0.40372836850231E+00   0.40372191022831E+00   0.38769932592290E+02   0.38776276116693E-01   0.38781299856196E-01   0.38778668687461E-01   0.00000000000000E+00   0.97794939995942E+02   0.42872024286246E+01   0.12306762788844E+04
   0.37525370572872E+01   0.38721170215197E-01   0.41507403333241E-01   0.40309902092651E+00   0.40309232759480E+00   0.38709901125356E+02   0.38716211198788E-01   0.38721170215197E-01   0.38718567506637E-01   0.00000000000000E+00   0.97785238566493E+02   0.42872033045729E+01   0.12306765307174E+04
   0.37549628618814E+01   0.38661296605772E-01   0.41360212836582E-01   0.40247266666737E+00   0.40246549695326E+00   0.38649853055862E+02   0.38656272581048E-01   0.38661296605772E-01   0.38658660942923E-01   0.00000000000000E+00   0.97719637679917E+02   0.42872041796541E+01   0.12306767814497E+04
   0.37573878619460E+01   0.38601404026687E-01   0.41163001318671E-01   0.40184790909666E+00   0.40184023035157E+00   0.38589953565927E+02   0.38596406885263E-01   0.38601404026687E-01   0.38598780369710E-01   0.00000000000000E+00   0.97583757744319E+02   0.42872050524730E+01   0.12306770315563E+04
   0.37598121266589E+01   0.38541796251761E-01   0.42784436769842E-01   0.40122306380180E+00   0.40121528625726E+00   0.38530154199772E+02   0.38536712200101E-01   0.38541796251761E-01   0.38539095800494E-01   0.00000000000000E+00   0.97390919031570E+02   0.42872059225018E+01   0.12306772815340E+04
   0.37622356173481E+01   0.38481378364154E-01   0.42703222750570E-01   0.40059606559473E+00   0.40058833238798E+00   0.38470326071430E+02   0.38476572618142E-01   0.38481378364154E-01   0.38478860704299E-01   0.00000000000000E+00   0.97155532146953E+02   0.42872067885315E+01   0.12306775323155E+04
   0.37646583264556E+01   0.38421770697493E-01   0.41164800334329E-01   0.39997399830119E+00   0.39996612420834E+00   0.38410569086991E+02   0.38416862145687E-01   0.38421770697493E-01   0.38419195467080E-01   0.00000000000000E+00   0.96859357305906E+02   0.42872076543727E+01   0.12306777811988E+04
   0.37670805212875E+01   0.38362103947185E-01   0.40043560383900E-01   0.39935582070466E+00   0.39934783711032E+00   0.38351012056025E+02   0.38357232739608E-01   0.38362103947185E-01   0.38359573066437E-01   0.00000000000000E+00   0.96496771435850E+02   0.42872085192669E+01   0.12306780285136E+04
   0.37695024910835E+01   0.38303119814062E-01   0.40166221149262E-01   0.39874081959812E+00   0.39873312968295E+00   0.38291598442684E+02   0.38298018271559E-01   0.38303119814062E-01   0.38300451478607E-01   0.00000000000000E+00   0.96087210106668E+02   0.42872093830175E+01   0.12306782743966E+04
   0.37719243003340E+01   0.38243342463146E-01   0.41225100730895E-01   0.39812359120966E+00   0.39811662069880E+00   0.38232273988018E+02   0.38238458129878E-01   0.38243342463146E-01   0.38240806410267E-01   0.00000000000000E+00   0.95635117870549E+02   0.42872102425434E+01   0.12306785210002E+04
   0.37743459886374E+01   0.38184393149061E-01   0.41278147701693E-01   0.39750757454607E+00   0.39750145181674E+00   0.38173061537503E+02   0.38179380104487E-01   0.38184393149061E-01   0.38181753800486E-01   0.00000000000000E+00   0.95123498039421E+02   0.42872110998374E+01   0.12306787670677E+04
   0.37767677807500E+01   0.38124821904365E-01   0.41455731245220E-01   0.39689110363350E+00   0.39688560439141E+00   0.38113949430353E+02   0.38120043698066E-01   0.38124821904365E-01   0.38122337421863E-01   0.00000000000000E+00   0.94551827336309E+02   0.42872119538351E+01   0.12306790134067E+04
   0.37791900536480E+01   0.38066100534540E-01   0.41156740928205E-01   0.39627791408786E+00   0.39627266839616E+00   0.38054896686880E+02   0.38061176134682E-01   0.38066100534540E-01   0.38063502909341E-01   0.00000000000000E+00   0.93924200301447E+02   0.42872128070192E+01   0.12306792585811E+04
   0.37816129324803E+01   0.38006596786037E-01   0.40591251262609E-01   0.39566531493746E+00   0.39566008246035E+00   0.37995896685284E+02   0.38001939513920E-01   0.38006596786037E-01   0.38004153394285E-01   0.00000000000000E+00   0.93240188021593E+02   0.42872136583309E+01   0.12306795036155E+04
   0.37840361982518E+01   0.37948130807154E-01   0.40416022575109E-01   0.39505671179282E+00   0.39505137495380E+00   0.37936981598829E+02   0.37943234084255E-01   0.37948130807154E-01   0.37945530135815E-01   0.00000000000000E+00   0.92491838450868E+02   0.42872145098930E+01   0.12306797470985E+04
   0.37864595825712E+01   0.37888771806448E-01   0.40026419533259E-01   0.39444804517122E+00   0.39444262557412E+00   0.37878128252133E+02   0.37884075398181E-01   0.37888771806448E-01   0.37886323176275E-01   0.00000000000000E+00   0.91670423989439E+02   0.42872153589290E+01   0.12306799905982E+04
   0.37888823462660E+01   0.37830406312271E-01   0.40907113160428E-01   0.39384207231702E+00   0.39383665796645E+00   0.37819297125194E+02   0.37825435528653E-01   0.37830406312271E-01   0.37827785547345E-01   0.00000000000000E+00   0.90788326259027E+02   0.42872162066902E+01   0.12306802329853E+04
   0.37913044622707E+01   0.37771309863878E-01   0.41357330261407E-01   0.39323372321789E+00   0.39322844101105E+00   0.37760618291044E+02   0.37766546548629E-01   0.37771309863878E-01   0.37768828862569E-01   0.00000000000000E+00   0.89855469889053E+02   0.42872170505008E+01   0.12306804762720E+04
   0.37937261681249E+01   0.37713055352132E-01   0.42244093254546E-01   0.39262610633231E+00   0.39262110265924E+00   0.37702216229083E+02   0.37708240417075E-01   0.37713055352132E-01   0.37710529510321E-01   0.00000000000000E+00   0.88867894467201E+02   0.42872178922770E+01   0.12306807192074E+04
   0.37961477939248E+01   0.37654334391768E-01   0.40086488412079E-01   0.39202001619629E+00   0.39201534010388E+00   0.37643942193217E+02   0.37649751863881E-01   0.37654334391768E-01   0.37651956401070E-01   0.00000000000000E+00   0.87813999434555E+02   0.42872187320240E+01   0.12306809615124E+04
   0.37985694113921E+01   0.37596432817863E-01   0.39022338073587E-01   0.39142063590338E+00   0.39141608235936E+00   0.37585698678461E+02   0.37591675945645E-01   0.37596432817863E-01   0.37593950619027E-01   0.00000000000000E+00   0.86692238557294E+02   0.42872195725616E+01   0.12306812012155E+04
   0.38009908028392E+01   0.37538470063978E-01   0.38800750883760E-01   0.39082386696208E+00   0.39081903979646E+00   0.37527619797444E+02   0.37533674698143E-01   0.37538470063978E-01   0.37535974223505E-01   0.00000000000000E+00   0.85677288805660E+02   0.42872204115869E+01   0.12306814400325E+04
   0.38034118435056E+01   0.37480777260879E-01   0.40420919910894E-01   0.39022723083686E+00   0.39022181728499E+00   0.37469721749762E+02   0.37475914269792E-01   0.37480777260879E-01   0.37478228511641E-01   0.00000000000000E+00   0.86093657935358E+02   0.42872212478381E+01   0.12306816789215E+04
   0.38058326376248E+01   0.37422626289426E-01   0.40967863448311E-01   0.38962838217162E+00   0.38962230090448E+00   0.37411888482460E+02   0.37417951948368E-01   0.37422626289426E-01   0.37420184663775E-01   0.00000000000000E+00   0.86480324819241E+02   0.42872220800891E+01   0.12306819187281E+04
   0.38082532598872E+01   0.37364872699993E-01   0.40515290129810E-01   0.38903099729973E+00   0.38902452279799E+00   0.37354153453649E+02   0.37360203969091E-01   0.37364872699993E-01   0.37362430165777E-01   0.00000000000000E+00   0.86815807344132E+02   0.42872229107582E+01   0.12306821578393E+04
   0.38106737872392E+01   0.37307172028923E-01   0.39768030066247E-01   0.38843550820014E+00   0.38842911573667E+00   0.37296610706279E+02   0.37302546308552E-01   0.37307172028923E-01   0.37304763216429E-01   0.00000000000000E+00   0.87094670030560E+02   0.42872237400551E+01   0.12306823960022E+04
   0.38130943618676E+01   0.37249798968271E-01   0.39673155801080E-01   0.38784241138042E+00   0.38783639134019E+00   0.37239187226800E+02   0.37245096186405E-01   0.37249798968271E-01   0.37247332646199E-01   0.00000000000000E+00   0.87336473266067E+02   0.42872245680197E+01   0.12306826330919E+04
   0.38155149942527E+01   0.37192235710829E-01   0.40219262564098E-01   0.38724961589364E+00   0.38724378481491E+00   0.37181796411706E+02   0.37187582589848E-01   0.37192235710829E-01   0.37189789805961E-01   0.00000000000000E+00   0.87555565001395E+02   0.42872253932436E+01   0.12306828701345E+04
   0.38179356583437E+01   0.37134971333193E-01   0.40868741142978E-01   0.38665723032067E+00   0.38665109171260E+00   0.37124516042805E+02   0.37130300822250E-01   0.37134971333193E-01   0.37132516775948E-01   0.00000000000000E+00   0.87742426298801E+02   0.42872262158121E+01   0.12306831072118E+04
   0.38203563578821E+01   0.37077717541512E-01   0.40834159343146E-01   0.38606522609896E+00   0.38605833363637E+00   0.37067428032346E+02   0.37073139189131E-01   0.37077717541512E-01   0.37075332369179E-01   0.00000000000000E+00   0.87879183304220E+02   0.42872270358183E+01   0.12306833443150E+04
   0.38227772579106E+01   0.37020637918942E-01   0.39474755864600E-01   0.38547618363744E+00   0.38546844215083E+00   0.37010460340803E+02   0.37016138135622E-01   0.37020637918942E-01   0.37018299801902E-01   0.00000000000000E+00   0.87973248111193E+02   0.42872278551679E+01   0.12306835802716E+04
   0.38251984035536E+01   0.36963985747914E-01   0.38407965885794E-01   0.38489141655986E+00   0.38488317039345E+00   0.36953558113788E+02   0.36959393985032E-01   0.36963985747914E-01   0.36961584575383E-01   0.00000000000000E+00   0.88047288972858E+02   0.42872286750370E+01   0.12306838143803E+04
   0.38276198241374E+01   0.36907321427119E-01   0.38378889605849E-01   0.38430813085547E+00   0.38429986346486E+00   0.36896795964915E+02   0.36902724968739E-01   0.36907321427119E-01   0.36904924892282E-01   0.00000000000000E+00   0.88089444781540E+02   0.42872294938256E+01   0.12306840477031E+04
   0.38300416649155E+01   0.36850958434033E-01   0.39481572887192E-01   0.38372466627388E+00   0.38371676011407E+00   0.36840191686427E+02   0.36846266220913E-01   0.36850958434033E-01   0.36848495240848E-01   0.00000000000000E+00   0.88081978238469E+02   0.42872303104594E+01   0.12306842809444E+04
   0.38324639233402E+01   0.36793988715543E-01   0.40125109699035E-01   0.38313877179911E+00   0.38313148524520E+00   0.36783638455264E+02   0.36789493037923E-01   0.36793988715543E-01   0.36791638977324E-01   0.00000000000000E+00   0.88035243181556E+02   0.42872311234350E+01   0.12306845150544E+04
   0.38348864369773E+01   0.36737525036161E-01   0.39867672007850E-01   0.38255426833511E+00   0.38254782325274E+00   0.36727106198102E+02   0.36732951147631E-01   0.36737525036161E-01   0.36735116237143E-01   0.00000000000000E+00   0.87958863000113E+02   0.42872319348874E+01   0.12306847485192E+04
   0.38373092359212E+01   0.36680725527724E-01   0.39806131026803E-01   0.38197018736837E+00   0.38196457874907E+00   0.36670713948712E+02   0.36676309159939E-01   0.36680725527724E-01   0.36678430627771E-01   0.00000000000000E+00   0.87847154433088E+02   0.42872327440615E+01   0.12306849818170E+04
   0.38397325022047E+01   0.36624641754657E-01   0.38348397690517E-01   0.38139034465837E+00   0.38138518934412E+00   0.36614500529611E+02   0.36620127819410E-01   0.36624641754657E-01   0.36622288211183E-01   0.00000000000000E+00   0.87695729174971E+02   0.42872335530530E+01   0.12306852135727E+04
   0.38421563086840E+01   0.36568401186797E-01   0.38563572172664E-01   0.38081284445531E+00   0.38080769129912E+00   0.36558364743300E+02   0.36563917658830E-01   0.36568401186797E-01   0.36566071321003E-01   0.00000000000000E+00   0.87516280393747E+02   0.42872343607977E+01   0.12306854445719E+04
   0.38445807226343E+01   0.36512616771911E-01   0.39359229814005E-01   0.38023599901209E+00   0.38023078755922E+00   0.36502255521580E+02   0.36507955300276E-01   0.36512616771911E-01   0.36510173328394E-01   0.00000000000000E+00   0.87320295347036E+02   0.42872351666549E+01   0.12306856753334E+04
   0.38470059063167E+01   0.36456159372238E-01   0.40837204012449E-01   0.37965569302477E+00   0.37965055810177E+00   0.36446220436122E+02   0.36451705075555E-01   0.36456159372238E-01   0.36453854599876E-01   0.00000000000000E+00   0.87101660983034E+02   0.42872359684018E+01   0.12306859074252E+04
   0.38494318798185E+01   0.36400251654618E-01   0.39881549725390E-01   0.37907675472266E+00   0.37907148834763E+00   0.36390296451324E+02   0.36395814314559E-01   0.36400251654618E-01   0.36397947177753E-01   0.00000000000000E+00   0.86847443301382E+02   0.42872367688244E+01   0.12306861390531E+04
   0.38518583821934E+01   0.36344232195585E-01   0.38527026743032E-01   0.37850131631277E+00   0.37849564267916E+00   0.36334442674978E+02   0.36339923428104E-01   0.36344232195585E-01   0.36342000391951E-01   0.00000000000000E+00   0.86634376222904E+02   0.42872375692865E+01   0.12306863693914E+04
   0.38542850100132E+01   0.36288811711880E-01   0.37290249096228E-01   0.37793087814837E+00   0.37792495739412E+00   0.36278669245925E+02   0.36284366629136E-01   0.36288811711880E-01   0.36286489597881E-01   0.00000000000000E+00   0.86767410356873E+02   0.42872383708284E+01   0.12306865976655E+04
   0.38567120086999E+01   0.36233279085010E-01   0.37900015795775E-01   0.37736140682949E+00   0.37735559292060E+00   0.36223061046111E+02   0.36228798232891E-01   0.36233279085010E-01   0.36230942252743E-01   0.00000000000000E+00   0.86860845737341E+02   0.42872391710239E+01   0.12306868254113E+04
   0.38591393237713E+01   0.36177772480140E-01   0.39017047508251E-01   0.37679081681804E+00   0.37678516473301E+00   0.36167600128899E+02   0.36173287526794E-01   0.36177772480140E-01   0.36175426280067E-01   0.00000000000000E+00   0.86936410149078E+02   0.42872399681526E+01   0.12306870535826E+04
   0.38615667239474E+01   0.36121993381888E-01   0.39842298860438E-01   0.37621858647299E+00   0.37621295157063E+00   0.36112162431224E+02   0.36117651145220E-01   0.36121993381888E-01   0.36119719567244E-01   0.00000000000000E+00   0.86981614266193E+02   0.42872407616132E+01   0.12306872824678E+04
   0.38639942785893E+01   0.36066423625073E-01   0.38795198356106E-01   0.37564787075176E+00   0.37564220170100E+00   0.36056748174220E+02   0.36062140827551E-01   0.36066423625073E-01   0.36064185999179E-01   0.00000000000000E+00   0.86986478602087E+02   0.42872415534214E+01   0.12306875107678E+04
   0.38664215662037E+01   0.36011314318047E-01   0.38449174189906E-01   0.37508027924354E+00   0.37507473114842E+00   0.36001496561834E+02   0.36006935542488E-01   0.36011314318047E-01   0.36009033857804E-01   0.00000000000000E+00   0.86969367422784E+02   0.42872423445238E+01   0.12306877377560E+04
   0.38688484886472E+01   0.35956093074322E-01   0.38108663708108E-01   0.37451404438608E+00   0.37450880627505E+00   0.35946436555545E+02   0.35951760996044E-01   0.35956093074322E-01   0.35953850387925E-01   0.00000000000000E+00   0.86938653700994E+02   0.42872431337836E+01   0.12306879641259E+04
   0.38712750005443E+01   0.35901157410875E-01   0.38329256745929E-01   0.37394967614899E+00   0.37394466382786E+00   0.35891467088473E+02   0.35896792936610E-01   0.35901157410875E-01   0.35898874692873E-01   0.00000000000000E+00   0.86876032853532E+02   0.42872439212089E+01   0.12306881897829E+04
   0.38737011845876E+01   0.35846163110974E-01   0.38621753716488E-01   0.37338564912016E+00   0.37338061319222E+00   0.35836513704658E+02   0.35841833039398E-01   0.35846163110974E-01   0.35843900811175E-01   0.00000000000000E+00   0.86775753373018E+02   0.42872447059666E+01   0.12306884154032E+04
   0.38761272492261E+01   0.35791353568173E-01   0.39314281987064E-01   0.37282166594159E+00   0.37281654653418E+00   0.35781610130104E+02   0.35787014448551E-01   0.35791353568173E-01   0.35789104149848E-01   0.00000000000000E+00   0.86657872300340E+02   0.42872454883811E+01   0.12306886410298E+04
   0.38785532622671E+01   0.35736373075429E-01   0.37921550382566E-01   0.37225901372905E+00   0.37225394155764E+00   0.35726834840138E+02   0.35732173787486E-01   0.35736373075429E-01   0.35734213934792E-01   0.00000000000000E+00   0.86537278155023E+02   0.42872462694615E+01   0.12306888660718E+04
   0.38809791565473E+01   0.35681876532609E-01   0.37096959327741E-01   0.37170094587376E+00   0.37169597310200E+00   0.35672192400482E+02   0.35677617649281E-01   0.35681876532609E-01   0.35679653684963E-01   0.00000000000000E+00   0.86410716950684E+02   0.42872470509399E+01   0.12306890892592E+04
   0.38834049247636E+01   0.35627303797878E-01   0.37019705674182E-01   0.37114466006891E+00   0.37113986668049E+00   0.35617630882548E+02   0.35623027351910E-01   0.35627303797878E-01   0.35625063131593E-01   0.00000000000000E+00   0.86275075228806E+02   0.42872478311246E+01   0.12306893117018E+04
   0.38858307205940E+01   0.35572828334731E-01   0.38514758616049E-01   0.37058769468976E+00   0.37058320686188E+00   0.35563128731795E+02   0.35568505161757E-01   0.35572828334731E-01   0.35570564477257E-01   0.00000000000000E+00   0.86134689698584E+02   0.42872486087687E+01   0.12306895343657E+04
   0.38882567720135E+01   0.35518104713597E-01   0.38372105096873E-01   0.37002959393171E+00   0.37002530000639E+00   0.35508679083282E+02   0.35513904507639E-01   0.35518104713597E-01   0.35515915151261E-01   0.00000000000000E+00   0.85985430988023E+02   0.42872493835902E+01   0.12306897575285E+04
   0.38906832444418E+01   0.35463658244977E-01   0.38911728328506E-01   0.36947274205447E+00   0.36946835842196E+00   0.35454246167409E+02   0.35459464479529E-01   0.35463658244977E-01   0.35461464211807E-01   0.00000000000000E+00   0.85814572429280E+02   0.42872501569032E+01   0.12306899803051E+04
   0.38931102122013E+01   0.35409215390000E-01   0.37619620899595E-01   0.36891758960403E+00   0.36891301030273E+00   0.35399847745028E+02   0.35405035259839E-01   0.35409215390000E-01   0.35407051540675E-01   0.00000000000000E+00   0.85629353061064E+02   0.42872509290764E+01   0.12306902024443E+04
   0.38955377475090E+01   0.35354997680300E-01   0.38063058491445E-01   0.36836453671347E+00   0.36835985208666E+00   0.35345560514137E+02   0.35350763911103E-01   0.35354997680300E-01   0.35352824739651E-01   0.00000000000000E+00   0.85449928058534E+02   0.42872517004396E+01   0.12306904237076E+04
   0.38979650036799E+01   0.35300880775223E-01   0.37078324856929E-01   0.36781308578299E+00   0.36780844707096E+00   0.35291440875182E+02   0.35296650259361E-01   0.35300880775223E-01   0.35298697298702E-01   0.00000000000000E+00   0.85267419357429E+02   0.42872524702050E+01   0.12306906442696E+04
   0.39003915765414E+01   0.35246864304001E-01   0.38401508331574E-01   0.36726223337136E+00   0.36725779173356E+00   0.35237455906538E+02   0.35242693939181E-01   0.35246864304001E-01   0.35244680383191E-01   0.00000000000000E+00   0.85402049648517E+02   0.42872532375726E+01   0.12306908645318E+04
   0.39028174722136E+01   0.35192791401483E-01   0.37132603415666E-01   0.36671224988521E+00   0.36670789583466E+00   0.35183517411064E+02   0.35188747067860E-01   0.35192791401483E-01   0.35190675295910E-01   0.00000000000000E+00   0.85689419148222E+02   0.42872540026745E+01   0.12306910844901E+04
   0.39052426588599E+01   0.35139040666989E-01   0.37009073581439E-01   0.36616590572505E+00   0.36616141469973E+00   0.35129585730272E+02   0.35134927966636E-01   0.35139040666989E-01   0.35136895627734E-01   0.00000000000000E+00   0.86380320221599E+02   0.42872547671746E+01   0.12306913030826E+04
   0.39076674121802E+01   0.35085241721615E-01   0.36509127420029E-01   0.36562137729341E+00   0.36561682980028E+00   0.35075710182735E+02   0.35081074565681E-01   0.35085241721615E-01   0.35083066762521E-01   0.00000000000000E+00   0.86969671944452E+02   0.42872555302625E+01   0.12306915209165E+04
   0.39100919348785E+01   0.35031388536144E-01   0.38130602504505E-01   0.36507636476158E+00   0.36507189787044E+00   0.35021923174252E+02   0.35027231091194E-01   0.35031388536144E-01   0.35029203365910E-01   0.00000000000000E+00   0.87448233325403E+02   0.42872562905346E+01   0.12306917388893E+04
   0.39125160503718E+01   0.34977431307393E-01   0.37835008047212E-01   0.36453066484254E+00   0.36452605936778E+00   0.34968203094117E+02   0.34973372099059E-01   0.34977431307393E-01   0.34975308996374E-01   0.00000000000000E+00   0.87828565458374E+02   0.42872570473979E+01   0.12306919572247E+04
   0.39149396360568E+01   0.34923826096212E-01   0.38602673104556E-01   0.36398620998833E+00   0.36398129865867E+00   0.34914533052686E+02   0.34919706209450E-01   0.34923826096212E-01   0.34921684667248E-01   0.00000000000000E+00   0.88115174618940E+02   0.42872578020510E+01   0.12306921751290E+04
   0.39173629397907E+01   0.34869878640408E-01   0.36991580978064E-01   0.36344296310132E+00   0.36343794228054E+00   0.34860935262950E+02   0.34865894515906E-01   0.34869878640408E-01   0.34867835798381E-01   0.00000000000000E+00   0.88295937878268E+02   0.42872585551051E+01   0.12306923924715E+04
   0.39197861776367E+01   0.34816491802615E-01   0.36537585038343E-01   0.36290424358940E+00   0.36289916492885E+00   0.34807435192720E+02   0.34812420284615E-01   0.34816491802615E-01   0.34814372168778E-01   0.00000000000000E+00   0.88360387379448E+02   0.42872593087768E+01   0.12306926079825E+04
   0.39222093601616E+01   0.34763022869649E-01   0.36405176740258E-01   0.36236722222947E+00   0.36236175996682E+00   0.34753996235496E+02   0.34758956595767E-01   0.34763022869649E-01   0.34760891707603E-01   0.00000000000000E+00   0.88317768743941E+02   0.42872600611612E+01   0.12306928229445E+04
   0.39246326385042E+01   0.34709636080089E-01   0.37962800959158E-01   0.36182966525660E+00   0.36182363389408E+00   0.34700536043352E+02   0.34705550900201E-01   0.34709636080089E-01   0.34707499692643E-01   0.00000000000000E+00   0.88177930431060E+02   0.42872608109772E+01   0.12306930381949E+04
   0.39270563088370E+01   0.34655955424799E-01   0.37217228729961E-01   0.36129110195520E+00   0.36128485369416E+00   0.34647077487401E+02   0.34652018121984E-01   0.34655955424799E-01   0.34653923863252E-01   0.00000000000000E+00   0.87922358023390E+02   0.42872615583393E+01   0.12306932537070E+04
   0.39294803919008E+01   0.34602755632118E-01   0.36334275741147E-01   0.36075580783548E+00   0.36074984708024E+00   0.34593700473872E+02   0.34598770767663E-01   0.34602755632118E-01   0.34600679925560E-01   0.00000000000000E+00   0.87541055478724E+02   0.42872623059055E+01   0.12306934677096E+04
   0.39319046107353E+01   0.34549436908610E-01   0.35985559924584E-01   0.36022265601641E+00   0.36021708215399E+00   0.34540350977382E+02   0.34545452805258E-01   0.34549436908610E-01   0.34547357874093E-01   0.00000000000000E+00   0.87049367540385E+02   0.42872630525091E+01   0.12306936808156E+04
   0.39343288829469E+01   0.34496239711606E-01   0.36977326950269E-01   0.35969035007773E+00   0.35968490222798E+00   0.34486955356535E+02   0.34492143546766E-01   0.34496239711606E-01   0.34494102858994E-01   0.00000000000000E+00   0.86662688759257E+02   0.42872637968332E+01   0.12306938936876E+04
   0.39367535719417E+01   0.34442647078946E-01   0.37590681017415E-01   0.35915642283195E+00   0.35915096790544E+00   0.34433597997479E+02   0.34438655359553E-01   0.34442647078946E-01   0.34440585576984E-01   0.00000000000000E+00   0.86504311269298E+02   0.42872645375191E+01   0.12306941072613E+04
   0.39391791323393E+01   0.34389283815091E-01   0.37241055080414E-01   0.35862336681833E+00   0.35861796416976E+00   0.34380353234104E+02   0.34385350784856E-01   0.34389283815091E-01   0.34387237860359E-01   0.00000000000000E+00   0.86343705633190E+02   0.42872652765044E+01   0.12306943204628E+04
   0.39416043156793E+01   0.34335946223473E-01   0.36688871041963E-01   0.35809257717614E+00   0.35808715984571E+00   0.34327142979980E+02   0.34332072525267E-01   0.34335946223473E-01   0.34333914927887E-01   0.00000000000000E+00   0.86165353147907E+02   0.42872660141574E+01   0.12306945327845E+04
   0.39440270625347E+01   0.34282675613616E-01   0.36324276763878E-01   0.35756463270706E+00   0.35755908251560E+00   0.34273921706415E+02   0.34278804565168E-01   0.34282675613616E-01   0.34280647455211E-01   0.00000000000000E+00   0.85942994319606E+02   0.42872667500851E+01   0.12306947440154E+04
   0.39464476419236E+01   0.34229644429923E-01   0.36128280559241E-01   0.35703890731744E+00   0.35703333740925E+00   0.34220804784068E+02   0.34225718093280E-01   0.34229644429923E-01   0.34227591933449E-01   0.00000000000000E+00   0.85693599789352E+02   0.42872674843959E+01   0.12306949543135E+04
   0.39488661384287E+01   0.34176732409738E-01   0.36443623186961E-01   0.35651407859810E+00   0.35650872863796E+00   0.34167909763243E+02   0.34172830622420E-01   0.34176732409738E-01   0.34174693880443E-01   0.00000000000000E+00   0.85427280363160E+02   0.42872682163650E+01   0.12306951641570E+04
   0.39512827565512E+01   0.34123903864996E-01   0.36253453911856E-01   0.35599053465376E+00   0.35598539732293E+00   0.34115132664709E+02   0.34120053214359E-01   0.34123903864996E-01   0.34121891139409E-01   0.00000000000000E+00   0.85796546797556E+02   0.42872689459368E+01   0.12306953734895E+04
   0.39536978941201E+01   0.34071048536119E-01   0.35389058109445E-01   0.35546974922644E+00   0.35546461040317E+00   0.34062326671388E+02   0.34067224638508E-01   0.34071048536119E-01   0.34069068296792E-01   0.00000000000000E+00   0.86398718746935E+02   0.42872696739915E+01   0.12306955818043E+04
   0.39561117672666E+01   0.34018575199958E-01   0.35572317362658E-01   0.35495190086604E+00   0.35494666030196E+00   0.34009526420968E+02   0.34014573591832E-01   0.34018575199958E-01   0.34016499334139E-01   0.00000000000000E+00   0.86961825078200E+02   0.42872704008099E+01   0.12306957889843E+04
   0.39585245394290E+01   0.33965791259555E-01   0.36969764959488E-01   0.35443271515948E+00   0.35442744213383E+00   0.33956818549231E+02   0.33961817263843E-01   0.33965791259555E-01   0.33963729434790E-01   0.00000000000000E+00   0.87483991649349E+02   0.42872711238733E+01   0.12306959966716E+04
   0.39609364662862E+01   0.33912898357489E-01   0.37761866972036E-01   0.35391193186450E+00   0.35390665379089E+00   0.33904197118835E+02   0.33909051730283E-01   0.33912898357489E-01   0.33910896429592E-01   0.00000000000000E+00   0.87950836309798E+02   0.42872718430631E+01   0.12306962049869E+04
   0.39633477013406E+01   0.33860039219806E-01   0.36582846664031E-01   0.35339271748743E+00   0.35338743066203E+00   0.33851610060886E+02   0.33856314464062E-01   0.33860039219806E-01   0.33858107886439E-01   0.00000000000000E+00   0.88358041819505E+02   0.42872725605483E+01   0.12306964126762E+04
   0.39657583831479E+01   0.33807578673811E-01   0.35601739660881E-01   0.35287765866092E+00   0.35287255131706E+00   0.33799030112131E+02   0.33803774744462E-01   0.33807578673811E-01   0.33805598266793E-01   0.00000000000000E+00   0.88711460671249E+02   0.42872732782831E+01   0.12306966186279E+04
   0.39681687853370E+01   0.33755032289566E-01   0.35822108956182E-01   0.35236421420982E+00   0.35235950589881E+00   0.33746477824127E+02   0.33751212394017E-01   0.33755032289566E-01   0.33753035856400E-01   0.00000000000000E+00   0.89008642137494E+02   0.42872739947833E+01   0.12306968238461E+04
   0.39705791376516E+01   0.33702473179165E-01   0.35806683989298E-01   0.35185153859845E+00   0.35184715007493E+00   0.33693953052782E+02   0.33698669118218E-01   0.33702473179165E-01   0.33700480373451E-01   0.00000000000000E+00   0.89248508714890E+02   0.42872747092247E+01   0.12306970287884E+04
   0.39729896349673E+01   0.33649999619834E-01   0.36404529428327E-01   0.35133941460220E+00   0.35133508614052E+00   0.33641434520975E+02   0.33646193389213E-01   0.33649999619834E-01   0.33648013056503E-01   0.00000000000000E+00   0.89441132701701E+02   0.42872754215224E+01   0.12306972336140E+04
   0.39754006606103E+01   0.33597501384617E-01   0.36016338805715E-01   0.35082784205720E+00   0.35082351356516E+00   0.33588956871303E+02   0.33593741643421E-01   0.33597501384617E-01   0.33595553738905E-01   0.00000000000000E+00   0.89585008092503E+02   0.42872761321903E+01   0.12306974382430E+04
   0.39778125223051E+01   0.33544981324752E-01   0.34979125718928E-01   0.35031865691756E+00   0.35031444757998E+00   0.33536544214207E+02   0.33541306107135E-01   0.33544981324752E-01   0.33543078596692E-01   0.00000000000000E+00   0.89667671935093E+02   0.42872768424521E+01   0.12306976418694E+04
   0.39802252318355E+01   0.33492763023738E-01   0.34103235545505E-01   0.34981312371290E+00   0.34980920600024E+00   0.33484134964582E+02   0.33488995260527E-01   0.33492763023738E-01   0.33490783824606E-01   0.00000000000000E+00   0.89690276423683E+02   0.42872775528500E+01   0.12306978439661E+04
   0.39826388084334E+01   0.33440278670556E-01   0.35111207407063E-01   0.34930761376112E+00   0.34930418231646E+00   0.33431691076667E+02   0.33436506657974E-01   0.33440278670556E-01   0.33438302846780E-01   0.00000000000000E+00   0.89669921422468E+02   0.42872782613174E+01   0.12306980459755E+04
   0.39850534124577E+01   0.33387833903093E-01   0.35366679946743E-01   0.34880143399595E+00   0.34879851075569E+00   0.33379257257400E+02   0.33384032539291E-01   0.33387833903093E-01   0.33385853144781E-01   0.00000000000000E+00   0.89616397829870E+02   0.42872789675288E+01   0.12306982482442E+04
   0.39874691296424E+01   0.33335177313741E-01   0.36220596109298E-01   0.34829465536790E+00   0.34829194644130E+00   0.33326853325792E+02   0.33331470420216E-01   0.33335177313741E-01   0.33333253872361E-01   0.00000000000000E+00   0.89526431340414E+02   0.42872796712356E+01   0.12306984508699E+04
   0.39898859964426E+01   0.33282663938878E-01   0.35313096737835E-01   0.34778943619072E+00   0.34778657233112E+00   0.33274424968775E+02   0.33278970000537E-01   0.33282663938878E-01   0.33280736065984E-01   0.00000000000000E+00   0.89390945638893E+02   0.42872803736393E+01   0.12306986530195E+04
   0.39923041123982E+01   0.33230136882899E-01   0.35845441705038E-01   0.34728548917181E+00   0.34728231972388E+00   0.33221941629046E+02   0.33226427995386E-01   0.33230136882899E-01   0.33228207806730E-01   0.00000000000000E+00   0.89205313225873E+02   0.42872810749723E+01   0.12306988547206E+04
   0.39947234640877E+01   0.33177764237700E-01   0.36083387519982E-01   0.34678167606706E+00   0.34677813306155E+00   0.33169472641962E+02   0.33173983441558E-01   0.33177764237700E-01   0.33175799177893E-01   0.00000000000000E+00   0.88973294147341E+02   0.42872817747913E+01   0.12306990563952E+04
   0.39971439331765E+01   0.33125100600911E-01   0.36543507583293E-01   0.34627724259696E+00   0.34627315032622E+00   0.33117059384302E+02   0.33121458815357E-01   0.33125100600911E-01   0.33123221164381E-01   0.00000000000000E+00   0.88697148826330E+02   0.42872824724541E+01   0.12306992583883E+04
   0.39995654965236E+01   0.33072761284130E-01   0.35241299640557E-01   0.34577524234267E+00   0.34577051998401E+00   0.33064640985163E+02   0.33069122443554E-01   0.33072761284130E-01   0.33070879369820E-01   0.00000000000000E+00   0.88383067790061E+02   0.42872831696044E+01   0.12306994594405E+04
   0.40000000000000E+01   0.33062915015055E-01   0.35090836758829E-01   0.34568127413480E+00   0.34567646037035E+00   0.33054773834688E+02   0.33059273265344E-01   0.33062915015055E-01   0.33061032699403E-01   0.00000000000000E+00   0.88320856554610E+02   0.42872833007351E+01   0.12306994970643E+04


==> figures/lpk/Re125_PI_Roe_EnergySpectrum_0000004.0000000.dat <==
 TITLE     = "Energy Spectrum "
VARIABLES = "Wavenumber k" "E(k)" "Sum(E(k))"
00001  0.930443551413E-01   0.785912221129E-01
00002  0.641380890845E-01   0.125033252579E+00
00003  0.287459718476E-01   0.154611475479E+00
00004  0.304104739514E-01   0.183083626221E+00
00005  0.265338275340E-01   0.207252889000E+00
00006  0.218046980233E-01   0.226085183167E+00
00007  0.158598903104E-01   0.241400186258E+00
00008  0.147701158711E-01   0.256353873939E+00
00009  0.151372594920E-01   0.270165389788E+00
00010  0.124857722057E-01   0.281991342795E+00
00011  0.111661338090E-01   0.292844013476E+00
00012  0.105392075525E-01   0.303148025182E+00
00013  0.100688158590E-01   0.312910029190E+00
00014  0.945519215716E-02   0.321455516180E+00
00015  0.763578182204E-02   0.329257692494E+00
00016  0.796857080656E-02   0.336935414668E+00
00017  0.738687354166E-02   0.344052037325E+00
00018  0.684637177159E-02   0.350535559316E+00
00019  0.612067221117E-02   0.356601626983E+00
00020  0.601146312350E-02   0.362413160143E+00
00021  0.561160319610E-02   0.367752942878E+00
00022  0.506796227285E-02   0.372703273326E+00
00023  0.483269862445E-02   0.377354623132E+00
00024  0.447000098665E-02   0.381742338823E+00
00025  0.430543039647E-02   0.385915368720E+00
00026  0.404062939651E-02   0.389735439865E+00
00027  0.359951289293E-02   0.393304801585E+00
00028  0.353921054693E-02   0.396717501480E+00
00029  0.328618924334E-02   0.399900371785E+00
00030  0.307955136804E-02   0.402926076737E+00
00031  0.297185853456E-02   0.405771244640E+00
00032  0.271847727258E-02   0.408459771557E+00
00033  0.265857656112E-02   0.411061959828E+00
00034  0.254579998037E-02   0.413497602531E+00
00035  0.232548542622E-02   0.415801996054E+00
00036  0.228330161903E-02   0.418035233421E+00
00037  0.218317311644E-02   0.420153846742E+00
00038  0.205405352517E-02   0.422149715554E+00
00039  0.193768409816E-02   0.424066891922E+00
00040  0.189666863717E-02   0.425938654521E+00
00041  0.184685656198E-02   0.427714090310E+00
00042  0.170401501523E-02   0.429394000622E+00
00043  0.165580560973E-02   0.430986711060E+00
00044  0.152961526654E-02   0.432503468479E+00
00045  0.150389957010E-02   0.433936026898E+00
00046  0.136121726913E-02   0.435266251223E+00
00047  0.129923137957E-02   0.436537460489E+00
00048  0.124318715345E-02   0.437743267533E+00
00049  0.116842693514E-02   0.438881096182E+00
00050  0.110723036146E-02   0.439933888499E+00
00051  0.998354273525E-03   0.440907095741E+00
00052  0.948060209772E-03   0.441823921268E+00
00053  0.885590843899E-03   0.442674470814E+00
00054  0.815508248623E-03   0.443457437125E+00
00055  0.750424372460E-03   0.444178889417E+00
00056  0.692480212985E-03   0.444853976214E+00
00057  0.657693379954E-03   0.445482352526E+00
00058  0.599059245000E-03   0.446055205516E+00
00059  0.546646734164E-03   0.446584970469E+00
00060  0.512883172899E-03   0.447075582025E+00
00061  0.468339938877E-03   0.447527416100E+00
00062  0.435328210769E-03   0.447941638819E+00
00063  0.393117227302E-03   0.448324509228E+00
00064  0.372623590761E-03   0.448687043996E+00
00065  0.352445945498E-03   0.449022204533E+00
00066  0.317875127369E-03   0.449333546828E+00
00067  0.304809462360E-03   0.449626269625E+00
00068  0.280636132742E-03   0.449901397613E+00
00069  0.269619842893E-03   0.450162031122E+00
00070  0.251647176170E-03   0.450409039286E+00
00071  0.242369151054E-03   0.450646643544E+00
00072  0.232839364938E-03   0.450866975740E+00

